Matrix Cofactorization for Joint Representation Learning and Supervised Classification -- Application to Hyperspectral Image Analysis

Supervised classification and representation learning are two widely used classes of methods to analyze multivariate images. Although complementary, these methods have been scarcely considered jointly in a hierarchical modeling. In this paper, a method coupling these two approaches is designed using a matrix cofactorization formulation. Each task is modeled as a factorization matrix problem and a term relating both coding matrices is then introduced to drive an appropriate coupling. The link can be interpreted as a clustering operation over a low-dimensional representation vectors. The attribution vectors of the clustering are then used as features vectors for the classification task, i.e., the coding vectors of the corresponding factorization problem. A proximal gradient descent algorithm, ensuring convergence to a critical point of the objective function, is then derived to solve the resulting non-convex non-smooth optimization problem. An evaluation of the proposed method is finally conducted both on synthetic and real data in the specific context of hyperspectral image interpretation, unifying two standard analysis techniques, namely unmixing and classification.

==> Fig/Res-aisa/aisa_clustOfClass0.txt <==
1.162263008458969474e-02 1.370772401162967218e-02 1.125414052980607676e-02 1.194418763927956179e-02 1.219912608960051735e-02 1.312579008473096706e-02 1.254370671162112656e-02 1.096722660608570425e-02
1.266527429055187316e-02 1.424745656713701653e-02 1.205588017986141194e-02 1.330775185558170925e-02 1.327768624870240451e-02 1.406418045679322035e-02 1.420145013238685062e-02 1.144969826052166968e-02
1.709304079069089502e-02 1.921897685935834363e-02 1.637150769060269698e-02 1.786008268783159658e-02 1.811259511741452471e-02 1.878608659125493088e-02 1.899213632811345975e-02 1.569375242328953021e-02
1.711344785496402704e-02 2.062260001171977927e-02 1.654830001372383994e-02 1.769756443957650610e-02 1.951234885775608718e-02 2.027782561437161193e-02 1.877276005622635635e-02 1.602384267502568113e-02
1.796770290330995667e-02 2.170150273162877591e-02 1.731406885433923667e-02 1.865256739221763521e-02 2.006518179875651370e-02 2.131925941568100016e-02 1.979839577305042217e-02 1.672543877991193584e-02
2.053294825610848737e-02 2.369241699944885440e-02 1.975305040454353525e-02 2.125257940266606430e-02 2.168997424440767194e-02 2.293676348095946907e-02 2.249296187968320357e-02 1.903913643916682955e-02
2.119098329868868494e-02 2.292954493914180214e-02 2.020895208249407632e-02 2.211292635889814881e-02 2.068160404982671147e-02 2.198889472765006708e-02 2.346170509061148990e-02 1.927181669724152210e-02
1.872857796780666439e-02 2.289229977702490065e-02 1.809613054766327084e-02 1.930526859194760941e-02 2.123686782633226605e-02 2.249106895699069797e-02 2.040855351809311297e-02 1.760205699357059173e-02
2.248416061297725879e-02 2.475233686436514521e-02 2.143595847515167296e-02 2.345712373984349189e-02 2.251184928400587135e-02 2.390759131562814402e-02 2.489930066077914589e-02 2.048608876578376578e-02
2.343029059118750812e-02 2.650795762614652565e-02 2.248273767105645957e-02 2.436300565657296968e-02 2.436421200599472522e-02 2.567261776588038863e-02 2.581759520371410335e-02 2.161244334429079580e-02
2.296771128381294019e-02 2.731119360054262354e-02 2.215390628807578990e-02 2.376036643742638135e-02 2.525418791833179688e-02 2.664292353867114826e-02 2.514529922555632652e-02 2.146537370882206641e-02
2.321394446656886018e-02 2.784833836593511580e-02 2.245855854899994619e-02 2.385424498245264369e-02 2.558193102770454225e-02 2.703280017861289103e-02 2.514803940209318911e-02 2.187684863223470985e-02
2.427113459625430611e-02 2.835625183143736239e-02 2.336685846040468736e-02 2.515012087542378705e-02 2.631239006786027096e-02 2.759718577291624120e-02 2.662491065664279385e-02 2.262157761749224172e-02
2.342369592139810497e-02 2.777864027758346344e-02 2.255938122212302124e-02 2.421471879120088572e-02 2.573150366464233701e-02 2.713364497543386405e-02 2.561817837314766394e-02 2.186922881035930147e-02
2.363408337107507015e-02 2.775350471577653702e-02 2.273281195308458555e-02 2.444971946061883991e-02 2.566169253650814677e-02 2.706215344420213539e-02 2.587562534658213731e-02 2.199902774529677654e-02
2.181044125331674244e-02 2.589774649898437739e-02 2.102386280954401596e-02 2.253403233500752070e-02 2.416146738531928587e-02 2.529172771312475365e-02 2.384455067161595637e-02 2.041348342827530721e-02
2.169445928622294045e-02 2.538664976511714744e-02 2.084273767770343164e-02 2.247835068403891343e-02 2.355790068792527892e-02 2.479673416687581955e-02 2.380039472109559198e-02 2.016448832298844279e-02
2.291183023849836450e-02 2.694706406162305709e-02 2.202963923734120241e-02 2.376025963837154892e-02 2.518899867060469047e-02 2.636221290490762398e-02 2.517825682539671581e-02 2.133841977465486886e-02
2.495965867769423668e-02 2.903809409487215568e-02 2.398527134845767489e-02 2.588086188706581817e-02 2.704814206524309983e-02 2.832533071360265886e-02 2.741113458138982190e-02 2.320418871737245023e-02
2.471632479737847360e-02 2.915040921554856376e-02 2.374215181363734453e-02 2.562040520005143956e-02 2.739824332691930334e-02 2.863766330761657528e-02 2.716216394028762512e-02 2.298457856932085291e-02
2.429217995889523807e-02 2.896194389736168190e-02 2.339460823542028819e-02 2.511866688739756645e-02 2.718458469539505526e-02 2.841170112239844656e-02 2.658235633950120289e-02 2.273886038066012111e-02
2.589674641372018138e-02 3.088439201179743118e-02 2.496231835297951784e-02 2.678135275892046252e-02 2.897308746603281804e-02 3.025386557199889748e-02 2.834120988466630117e-02 2.426708231131823046e-02
2.751438907987932211e-02 3.239902347563138052e-02 2.644005059571546273e-02 2.852106192230863604e-02 3.038706496100975277e-02 3.177591116590972042e-02 3.021625755802859192e-02 2.561960673828736143e-02
2.736071601044647028e-02 3.273342076120686756e-02 2.635112753150073775e-02 2.833756395322378427e-02 3.095768779975443738e-02 3.222695301953162894e-02 3.002738450349620725e-02 2.559658317981974157e-02
2.715342482916672726e-02 3.253481979368678945e-02 2.616683855939643671e-02 2.806966184722554936e-02 3.073655174917111835e-02 3.197113446057864294e-02 2.971410561158287916e-02 2.546426352884279334e-02
2.856449384014537324e-02 3.427890964307677563e-02 2.752176891533158337e-02 2.952765246942579830e-02 3.233348945184093270e-02 3.370193882615694220e-02 3.124987108026084509e-02 2.678934323185782826e-02
2.881473613721147534e-02 3.467314925718618934e-02 2.777346704812376846e-02 2.976293102159150231e-02 3.269859933421467857e-02 3.408618648687290753e-02 3.149059919946261416e-02 2.705256407170867489e-02
2.842375940026109146e-02 3.380187805658554923e-02 2.736251302278158715e-02 2.941162870837894447e-02 3.186679443136083978e-02 3.318806568533454876e-02 3.113905512504765161e-02 2.659176375690896696e-02
2.815383050640707721e-02 3.387542371970089089e-02 2.712821472044306403e-02 2.914712345101178048e-02 3.216941916464976375e-02 3.339292394959925137e-02 3.087779956510144225e-02 2.640897930281891140e-02
2.841829998137813257e-02 3.422319335418418790e-02 2.737058856904897239e-02 2.940563360824791431e-02 3.247284050483253970e-02 3.375976163858921547e-02 3.114508321489580303e-02 2.664404369591765603e-02
2.827819026857086859e-02 3.397231518725569305e-02 2.724954177014873163e-02 2.923404520206767526e-02 3.219315809200301581e-02 3.344721527152006574e-02 3.094022377578063698e-02 2.654511639268269246e-02
2.907814133332787751e-02 3.460156516102836505e-02 2.797930758702173171e-02 3.008177525983527292e-02 3.263274355442624675e-02 3.400323749149071484e-02 3.184695777196786676e-02 2.719294311051003929e-02
2.821891810779941431e-02 3.370992012738885379e-02 2.716329558816477086e-02 2.917947553895363505e-02 3.176893116249149274e-02 3.313539383980813879e-02 3.087954931984843512e-02 2.642712211861299870e-02
2.767191850469885583e-02 3.290994331239184556e-02 2.662631481148572399e-02 2.865816359726871751e-02 3.107433233682777018e-02 3.234110943370349656e-02 3.035126899807647979e-02 2.588103713602544001e-02
2.706434969883732278e-02 3.278028248788551063e-02 2.610709055090521674e-02 2.794518346134617151e-02 3.112989416334405526e-02 3.231314441821689365e-02 2.956069058987179435e-02 2.548228187467011310e-02
2.739809593784168010e-02 3.281607360406387647e-02 2.636633665876704849e-02 2.838021261157562883e-02 3.121240722162093098e-02 3.238970543101734462e-02 3.007595601277637115e-02 2.563550278716748149e-02
2.687846340140970236e-02 3.278574836378646273e-02 2.593783270690872694e-02 2.776584167465520267e-02 3.128730906079846968e-02 3.240085337845408781e-02 2.939247973237237369e-02 2.533346221291639389e-02
2.771315566579329870e-02 3.280641614084933710e-02 2.664354219240147939e-02 2.868831721538188731e-02 3.092529047383860835e-02 3.222076323984213175e-02 3.037613454065264673e-02 2.587942396781868146e-02
2.728732978070299436e-02 3.321377340693237867e-02 2.632638778383682848e-02 2.817229291513343933e-02 3.158529699336058011e-02 3.278021800202027269e-02 2.981181701120055177e-02 2.570338632696588660e-02
2.761238773653799591e-02 3.323484517532376142e-02 2.660609390353048387e-02 2.856016546810839427e-02 3.158709623048094883e-02 3.276256170103960391e-02 3.023708970667603885e-02 2.592920122966080321e-02
2.711757112856054766e-02 3.280959713053312882e-02 2.615177123970262654e-02 2.802621581565209463e-02 3.127556541928872003e-02 3.237922244359785900e-02 2.966303170114831245e-02 2.551886549443165356e-02
2.535825615983807249e-02 3.089615863468900964e-02 2.446582047216165623e-02 2.618562064688539220e-02 2.937786004385743027e-02 3.050389550620801957e-02 2.771004896502912707e-02 2.388793593601835560e-02
2.456926749743877300e-02 2.974463548174897248e-02 2.368645024963291976e-02 2.541944469646148508e-02 2.832218280322897769e-02 2.937186994597039413e-02 2.692335789710164490e-02 2.308685844149918967e-02
2.566842017250627050e-02 3.131166094063774635e-02 2.478514849481522342e-02 2.649893545778236534e-02 2.985761292162559741e-02 3.090985194413411324e-02 2.803970124180545781e-02 2.421834542990007264e-02
2.593932654056075107e-02 3.180361033323139686e-02 2.505605687577617049e-02 2.677835869106241426e-02 3.034265060413917151e-02 3.143849355636621490e-02 2.834073257891001063e-02 2.448630735762602831e-02
2.542487628434174710e-02 3.212922590380139914e-02 2.467002349623261676e-02 2.616130481854231707e-02 3.098320639605379664e-02 3.190830815695144818e-02 2.766411560783636411e-02 2.426158546495527091e-02
2.647083638979035383e-02 3.303671600466386027e-02 2.565156467116144756e-02 2.730880842538029041e-02 3.184882012808696455e-02 3.276812876242857914e-02 2.889742474731371927e-02 2.517138609871630989e-02
2.542473922761890118e-02 3.263911180833847792e-02 2.472693284599034036e-02 2.616170354311903035e-02 3.164006812864708640e-02 3.251580410558276707e-02 2.767854529425097659e-02 2.436317578702161188e-02
2.495162883242163163e-02 3.227821633990043959e-02 2.429858759721496841e-02 2.567726135197656578e-02 3.141740271974248488e-02 3.220699630494869986e-02 2.717112798573613139e-02 2.397312261818553350e-02
2.488925927154148759e-02 3.284230209642639842e-02 2.432298720116529353e-02 2.557009713248980382e-02 3.219593332010368958e-02 3.287038685264763449e-02 2.705878126022701405e-02 2.407113097199099772e-02
2.520042089332228188e-02 3.357568958310954560e-02 2.464452954022383624e-02 2.590624849023509882e-02 3.310417161082515602e-02 3.371715965924688280e-02 2.743387144789604520e-02 2.441888592140440892e-02
2.563781560383194408e-02 3.487795483130484708e-02 2.516865939809696459e-02 2.627978930804029251e-02 3.454048569626346626e-02 3.508664815376795476e-02 2.779649356062006971e-02 2.506068941160954910e-02
2.605920598474941938e-02 3.621893480709148516e-02 2.568758965675775260e-02 2.666089438686958940e-02 3.601874386177181947e-02 3.650921835959473200e-02 2.818814264159909960e-02 2.567410309220248890e-02
2.646801447390926404e-02 3.710398112442801766e-02 2.612306489209834451e-02 2.706908162432494422e-02 3.694263744374581132e-02 3.744700746199217112e-02 2.862648508402651851e-02 2.612972872934731308e-02
2.634377732742658115e-02 3.729677849928603184e-02 2.604155767404822339e-02 2.692096152733798944e-02 3.723790141958204652e-02 3.769528737648249889e-02 2.846332322421011099e-02 2.610421194501406569e-02
2.540958006217370127e-02 3.656751986667419740e-02 2.520380228661015312e-02 2.592413546917893274e-02 3.662413881057146464e-02 3.700424532131588867e-02 2.739697439109423788e-02 2.534462250685375409e-02
2.581909969324255871e-02 3.732136349845836809e-02 2.561837887162789554e-02 2.634634650073461662e-02 3.741828332608465590e-02 3.780118123361963373e-02 2.786026769433106939e-02 2.576010186824752995e-02
2.752133343871694324e-02 4.091053794288621037e-02 2.742789995520168722e-02 2.798686416865216187e-02 4.127766046146611606e-02 4.159242977322011314e-02 2.957548077039608841e-02 2.772754178812539272e-02
2.902992090790080040e-02 4.289915744994557412e-02 2.892094787396626288e-02 2.952598099943884447e-02 4.320673029694539757e-02 4.355082660075779155e-02 3.119278321159492037e-02 2.921417505764165382e-02
2.964770882903553298e-02 4.441370176417575033e-02 2.960281917698849921e-02 3.014032464241961362e-02 4.486967350352193129e-02 4.518150047317096019e-02 3.185014878589934734e-02 2.995989009170817521e-02
3.030858162578551826e-02 4.514924262129287741e-02 3.023804442649363419e-02 3.080358848696940557e-02 4.544768538888152576e-02 4.584737623050483268e-02 3.253885470790354034e-02 3.057686566251793109e-02
3.225382986731241408e-02 4.863454976753571468e-02 3.225754833252889725e-02 3.272106448773084292e-02 4.906679907949236530e-02 4.942707502444981804e-02 3.453829303285309293e-02 3.271952300732219876e-02
3.221205680487198436e-02 4.872575073734685541e-02 3.222022668359304787e-02 3.271705557937781145e-02 4.933874435852791951e-02 4.962246509303463310e-02 3.457131819040069193e-02 3.266687142395235943e-02
3.291126702529967307e-02 4.987796375992101933e-02 3.294145712488266708e-02 3.340265539955093732e-02 5.044991442954169236e-02 5.076807452063163140e-02 3.527493664613678276e-02 3.342423445985161917e-02
3.353687863369664290e-02 5.098855496241808810e-02 3.359383469248417020e-02 3.400535826966198660e-02 5.148953680740829542e-02 5.185871377688264228e-02 3.590424766174869775e-02 3.409837446865727345e-02
3.267525042626937687e-02 5.013662816471593092e-02 3.278043609186075819e-02 3.311854671120652988e-02 5.084915713159149364e-02 5.109887130135724181e-02 3.497160210796857599e-02 3.333225501454592510e-02
3.284386026826732752e-02 5.060915403756827829e-02 3.298941215344091543e-02 3.322268671346416402e-02 5.110609933064265420e-02 5.148494407134613510e-02 3.504157009278410090e-02 3.358836829791304879e-02
3.356274371738571932e-02 5.169260878431366363e-02 3.370185549716597784e-02 3.398869658264407068e-02 5.241015924003777221e-02 5.266945710857375007e-02 3.587396369022861214e-02 3.430632724383984866e-02
3.343970862210105671e-02 5.211230641570109567e-02 3.365435726439463399e-02 3.378315016783845631e-02 5.286884812690788304e-02 5.312141401107534772e-02 3.562369544749361544e-02 3.435475793652706389e-02
3.396868214824484006e-02 5.278651873802890637e-02 3.416078225959403442e-02 3.436953009478652815e-02 5.352691225369238248e-02 5.381556102479990999e-02 3.627398673039895077e-02 3.481833441414551589e-02
3.406211017770275490e-02 5.294684910197575839e-02 3.425748501321352474e-02 3.444299871088726123e-02 5.374077510979919509e-02 5.398051967555734382e-02 3.634428473023741668e-02 3.493389772179660013e-02
3.353806103837582431e-02 5.288294010991446276e-02 3.381316280071558489e-02 3.388153248589093752e-02 5.394868767173068014e-02 5.405044243308479435e-02 3.575140764392259474e-02 3.458023895574453832e-02
3.414701660691583929e-02 5.329161157396883342e-02 3.437284037958035499e-02 3.455235208949407333e-02 5.417495886982987702e-02 5.438570266695866989e-02 3.646962080610368501e-02 3.506633972581470887e-02
3.311736012733638296e-02 5.243974455016971181e-02 3.342517973384517144e-02 3.343415241362970858e-02 5.347999631274859972e-02 5.358872668695520425e-02 3.526670300602484376e-02 3.421676558593561568e-02
3.252838912138095867e-02 5.181816896295651786e-02 3.286773502878756470e-02 3.285920348773549438e-02 5.303678424176785228e-02 5.304583496037845042e-02 3.468402406793415910e-02 3.366095115514215752e-02
3.210153783146758172e-02 5.154674778379277761e-02 3.247650626035011867e-02 3.238948530744432952e-02 5.285860632736880116e-02 5.282822535898371724e-02 3.417343068204749951e-02 3.332682713818951176e-02
3.160878740898220851e-02 5.097397951709518871e-02 3.200511043304971048e-02 3.184709527037928728e-02 5.223357642297990489e-02 5.222807969240785692e-02 3.357970239172144988e-02 3.288425758449995545e-02
3.065884311070852034e-02 4.983666898958696856e-02 3.107746549394903648e-02 3.091849862511729732e-02 5.139026264968042657e-02 5.120960886209099949e-02 3.263051059520031411e-02 3.196962202870635289e-02
2.967645941752177982e-02 4.827738155661857183e-02 3.009204266365924155e-02 2.994456451989331927e-02 4.979727505382117864e-02 4.961453629719580344e-02 3.160282913964513468e-02 3.096288623378321350e-02
2.837576075410892101e-02 4.664763215689471387e-02 2.882722006671736142e-02 2.858399472121594606e-02 4.823276222798505986e-02 4.799315297984344669e-02 3.016181226959160910e-02 2.972220561165607108e-02
2.822856762549755955e-02 4.695436310331621566e-02 2.874385502908832768e-02 2.841956451191461619e-02 4.876879223060225782e-02 4.840624108039732337e-02 2.999040233248734602e-02 2.970805141565557167e-02
2.710240365119517478e-02 4.512269679616798257e-02 2.758845818269529959e-02 2.728836534962758575e-02 4.689274682253126436e-02 4.654539816196266028e-02 2.879955634536855713e-02 2.852125738473895375e-02
2.639131630736893039e-02 4.465222349409021102e-02 2.695342189293969265e-02 2.651145333712647684e-02 4.660403343902105866e-02 4.614576753692264943e-02 2.796006832866882591e-02 2.797286391982089365e-02
2.649835071635518041e-02 4.469477193634445455e-02 2.704929271674457597e-02 2.666946374170726247e-02 4.672791491371079686e-02 4.620161752798501026e-02 2.815302478804480868e-02 2.804613789311378308e-02
2.664190839488046400e-02 4.489793248104315126e-02 2.718422873690868810e-02 2.681494045536227111e-02 4.693379887249957833e-02 4.642656388936205331e-02 2.831114842584183180e-02 2.816861296566145617e-02
2.625931946144597837e-02 4.451232094862064143e-02 2.683141087504599051e-02 2.640060545203453193e-02 4.656742529954448900e-02 4.604333011479126714e-02 2.785709364512200734e-02 2.784815613596571329e-02
2.441116476923659712e-02 4.180032444155621502e-02 2.499761036949110435e-02 2.450980766675433034e-02 4.382774813116455809e-02 4.327323294038346035e-02 2.585666909784745462e-02 2.600137903548146306e-02
2.276568157260220118e-02 3.867107184353965610e-02 2.327365646235066490e-02 2.288632192758480871e-02 4.044867467780591253e-02 3.999378881268604580e-02 2.414953359123867341e-02 2.416502839564306504e-02
2.305997222754079326e-02 3.960279257591084456e-02 2.361357601523569535e-02 2.316497703607521552e-02 4.160112227783752809e-02 4.105153371353092301e-02 2.444513527958733570e-02 2.457742426225573845e-02
2.323217500932246021e-02 3.997573023789482288e-02 2.380841658100243952e-02 2.334434345647634981e-02 4.207695453246569628e-02 4.145934443216348075e-02 2.463983538398185555e-02 2.478628744165834938e-02
2.290834606832205939e-02 3.996123637265787398e-02 2.353497732843510409e-02 2.297120918873086365e-02 4.212149325440991271e-02 4.148962818593789070e-02 2.423633915407943581e-02 2.456957462518542107e-02
2.328463311907139066e-02 4.040830382665992759e-02 2.388876338216965739e-02 2.339628686784624156e-02 4.261788460021590647e-02 4.197260808409682825e-02 2.470472317265790668e-02 2.490214217814558720e-02
2.327087139888756040e-02 4.068713143670398685e-02 2.391847454786700036e-02 2.334700493156027096e-02 4.298756047212465986e-02 4.227864011643356346e-02 2.464327174198790993e-02 2.497930353821723251e-02
2.345142031631092944e-02 4.098660443772624007e-02 2.409623209332538776e-02 2.354941489084765374e-02 4.332412313301342577e-02 4.260375453841269699e-02 2.487141267146957338e-02 2.515203521721682406e-02
2.353497964852094976e-02 4.117419905717275425e-02 2.418729644549907215e-02 2.363148774171285049e-02 4.356270291924767973e-02 4.281825832003716137e-02 2.494615977700738105e-02 2.527309278477264665e-02
2.342571171716592224e-02 4.078166830392539188e-02 2.406140592074478349e-02 2.354310748546313559e-02 4.310741021689530605e-02 4.238108816495461673e-02 2.486157626997770667e-02 2.510336377903463895e-02
2.238323127025516543e-02 3.984540952729973690e-02 2.308540813964868321e-02 2.243141844118399370e-02 4.235274863124226935e-02 4.151766304485463716e-02 2.367997476426350612e-02 2.420344969368747393e-02
2.200655216954634785e-02 3.887269130708987525e-02 2.265348412964863015e-02 2.208195927139950526e-02 4.125634831824770421e-02 4.049365461374950653e-02 2.332243180417460302e-02 2.369900296600734035e-02
2.157945628837426577e-02 3.836423921373086771e-02 2.225982901349629617e-02 2.159994097432463983e-02 4.068358558015681276e-02 3.992620488777127302e-02 2.277873700315590985e-02 2.334931591243164309e-02
2.109515369407038640e-02 3.793567950931248794e-02 2.178893475588418102e-02 2.114524824044352463e-02 4.050059781384171553e-02 3.962464004689232600e-02 2.234079458539987156e-02 2.287865460630614592e-02
2.125261217173681633e-02 3.830929860953277005e-02 2.196613909803951312e-02 2.128124849213122033e-02 4.087673645684254675e-02 4.000988045603891263e-02 2.246540151049113837e-02 2.309001880847070740e-02
2.059750747416980166e-02 3.729787379842353090e-02 2.131017663940520251e-02 2.062247414998918255e-02 3.988699179153096935e-02 3.897264379148813324e-02 2.177765604132859967e-02 2.242403311669113886e-02
2.005948654790206537e-02 3.622923542408015840e-02 2.074986177130486859e-02 2.009478448183818836e-02 3.880059116771805011e-02 3.787238737944031292e-02 2.121808811508540948e-02 2.182937186639408514e-02
1.950985631726659744e-02 3.525539544533889263e-02 2.017925562217300767e-02 1.954312845707614418e-02 3.768689704616042663e-02 3.684121846229510000e-02 2.064169584556000553e-02 2.121335234335967532e-02
1.915090153163974407e-02 3.465036117806250676e-02 1.980408581928496531e-02 1.918669379265818334e-02 3.708124944100169712e-02 3.622797344104206757e-02 2.026871556330899285e-02 2.082892135616427887e-02
1.875316758523613500e-02 3.457695836479263152e-02 1.947327619655942268e-02 1.874854026441869284e-02 3.721735371258937108e-02 3.624403383744148610e-02 1.980006566603655441e-02 2.056659533532518430e-02
1.917333103445232820e-02 3.518864229079633754e-02 1.988756404328835548e-02 1.917693466788112852e-02 3.773660486573583023e-02 3.683641288388493640e-02 2.025152582026793630e-02 2.097898683690884239e-02
1.912722538847181492e-02 3.474863359237918836e-02 1.980486878357987091e-02 1.913102711540738687e-02 3.711295044490329348e-02 3.630035189707675469e-02 2.019004164353337821e-02 2.085693097177423669e-02
1.895689219971527853e-02 3.488805203220158441e-02 1.967682240071453106e-02 1.896225435254506389e-02 3.753873977207106138e-02 3.655308612239342031e-02 2.002532791769093962e-02 2.078533280464540250e-02
1.869495227859241382e-02 3.443075312058056781e-02 1.940724735742582058e-02 1.871084023233730159e-02 3.707290125027627725e-02 3.609781978480768039e-02 1.976220769731149018e-02 2.049915814054914867e-02
1.843590585839121471e-02 3.415421172285702800e-02 1.917037900341978657e-02 1.839779627901632145e-02 3.671278935816733868e-02 3.576863557659897691e-02 1.940740716283088918e-02 2.028864512067771186e-02
1.738203405873123622e-02 3.204493188240756935e-02 1.804690706910263079e-02 1.739762249649188380e-02 3.457158950430303662e-02 3.361233443049693043e-02 1.838181511390992243e-02 1.906687426976254318e-02
1.639112617422574039e-02 3.087373436440917635e-02 1.709383683771957194e-02 1.635829090672217753e-02 3.340409144037543437e-02 3.244561328787935045e-02 1.727366411198772225e-02 1.814115866206479286e-02
1.654785686487935531e-02 3.052410597890646907e-02 1.717453164266833504e-02 1.655341064383521882e-02 3.291453230459579632e-02 3.202952845284194605e-02 1.748468719336595742e-02 1.814863783817060108e-02
1.665594704109119376e-02 3.061283607266352194e-02 1.728171286432032133e-02 1.670649049226967733e-02 3.309785305346433365e-02 3.213497816903957555e-02 1.766992398266922781e-02 1.823842735294955303e-02
1.575465550078533269e-02 2.929184347642867572e-02 1.639084151322547575e-02 1.577489699776283422e-02 3.175640153408944288e-02 3.078845503835723682e-02 1.667198835412185901e-02 1.735125236094593737e-02
1.528311859924767931e-02 2.860576712719473114e-02 1.591180960086222354e-02 1.529268114538038723e-02 3.103825526511103106e-02 3.009420184539666338e-02 1.616369140147017394e-02 1.686582519755125409e-02
1.619714314169908714e-02 3.048010458572518455e-02 1.689277670535789186e-02 1.617886877612385518e-02 3.311925134668972787e-02 3.206147334936606391e-02 1.708972353167661357e-02 1.793923407591998739e-02
1.637564833108468704e-02 3.020983233067735946e-02 1.699654442568904883e-02 1.641806300123018272e-02 3.275807088627037678e-02 3.175468561687688068e-02 1.736302694736357663e-02 1.796303919629931023e-02
1.607266317908855047e-02 2.987415908813297397e-02 1.670975712836970592e-02 1.609357950981830931e-02 3.243191424786515120e-02 3.142122855044645474e-02 1.701210915896676779e-02 1.769250757020834203e-02
1.615563410631878569e-02 3.014986196740782748e-02 1.681715589947817974e-02 1.616461128805387129e-02 3.277985061785456539e-02 3.170812913327521881e-02 1.708402300048520242e-02 1.783111942306723693e-02
1.579171704357260758e-02 2.940956044986785603e-02 1.642905160976943293e-02 1.582672003772602962e-02 3.199340747819203606e-02 3.095278568854378451e-02 1.673900509613647156e-02 1.739856137842376790e-02
1.586519200877023125e-02 2.916805326180186425e-02 1.646261419087654762e-02 1.588738475557276847e-02 3.156779648434140245e-02 3.061467200556690707e-02 1.678645680363081288e-02 1.740115639464930725e-02
1.550510146341313976e-02 2.870225343356155520e-02 1.611174093949998415e-02 1.552303671304912890e-02 3.120533431148340628e-02 3.018144404927450980e-02 1.640634550435307593e-02 1.705770341262978496e-02
1.537739645800639474e-02 2.891100084972775264e-02 1.602482075124162311e-02 1.535438607463973822e-02 3.144896460181401121e-02 3.042415768139350093e-02 1.621831833381375335e-02 1.702419541994098368e-02
1.581425884100006590e-02 2.903400897872734573e-02 1.640779799935632166e-02 1.585328809349555862e-02 3.138772570060641837e-02 3.046119118305082307e-02 1.675890939747871899e-02 1.732724858395655321e-02
1.569880908747147905e-02 2.899573071069256117e-02 1.630541948119250406e-02 1.571121907751769561e-02 3.142298917153035082e-02 3.044148811356974654e-02 1.660434198294841526e-02 1.724989874527607311e-02
1.584968707548558078e-02 2.900121301809204313e-02 1.642863483781519321e-02 1.587663752724855978e-02 3.137415299546338771e-02 3.042680572568977337e-02 1.677789221375955084e-02 1.734847958772934781e-02
1.493542531356128501e-02 2.778935888994713346e-02 1.553353946597634330e-02 1.494261353536013512e-02 3.012827707902928850e-02 2.921497596371586819e-02 1.579254390377008918e-02 1.644502383459387970e-02
1.337710262487006724e-02 2.487053166154402570e-02 1.391303331373086073e-02 1.338031068166366938e-02 2.696078865801106519e-02 2.612914485027901385e-02 1.414191951123594353e-02 1.473069080328109903e-02
1.499107572455103503e-02 2.755880787156321857e-02 1.555810287312692393e-02 1.498867522097032702e-02 2.969568261689517832e-02 2.888590416529591628e-02 1.582941545871759462e-02 1.643005868472420181e-02
1.630843787327654337e-02 2.969603569449623393e-02 1.689068720746988994e-02 1.630977028211098856e-02 3.176590822832577043e-02 3.105196486300046063e-02 1.721371857225391724e-02 1.779481360411458435e-02
1.730221916336757010e-02 3.160602146461043149e-02 1.794339647589592024e-02 1.723899452608791336e-02 3.364842693355869774e-02 3.297024450958516845e-02 1.815730458141012055e-02 1.893794960041424516e-02
2.003007785564136015e-02 3.620646898019216908e-02 2.072511054896282803e-02 1.997236615178315730e-02 3.841205794555159481e-02 3.771622717844055200e-02 2.103767249941855544e-02 2.181953868389202231e-02
2.174277431296042090e-02 3.816475610574906335e-02 2.237691266770894943e-02 2.170043716470561324e-02 3.987005701792670220e-02 3.948872537279164707e-02 2.284159605258422737e-02 2.340001827687702290e-02
2.426282152409705781e-02 4.197318644574816321e-02 2.491318165249491179e-02 2.422130270427490933e-02 4.352904187147427217e-02 4.327681268943207177e-02 2.548019626616219308e-02 2.597634170977190793e-02
2.745171571060174565e-02 4.627499347541397939e-02 2.803885550104517205e-02 2.748359231377768205e-02 4.773131308105325182e-02 4.758024526139260912e-02 2.892960439308097167e-02 2.908220177029936446e-02
3.140792438965298028e-02 5.168517061320787587e-02 3.195461145871314468e-02 3.146535276944122106e-02 5.273115132518397391e-02 5.287859487042294998e-02 3.309513583121118097e-02 3.298372806511627731e-02
3.525351554764109135e-02 5.641530424380345604e-02 3.569080378365442618e-02 3.538977244093478858e-02 5.699403232358665056e-02 5.742775451382244739e-02 3.722051036738174834e-02 3.664675677256687414e-02
3.850376325963910523e-02 6.071239944688237855e-02 3.888317724231389605e-02 3.866140030589187288e-02 6.100121559482402089e-02 6.163679729246726580e-02 4.064192842257991628e-02 3.982484754275016775e-02
4.237643286482420391e-02 6.513566698612191508e-02 4.260154050121057329e-02 4.264388401164454639e-02 6.474531016787293813e-02 6.581965341588842666e-02 4.483001164710518488e-02 4.340885320291889421e-02
4.200099008890893076e-02 6.197002312928867607e-02 4.196478093490049743e-02 4.241532072305177065e-02 6.073582463899528799e-02 6.216448548958217885e-02 4.459072943337087647e-02 4.243447645526041839e-02
3.497741702433890265e-02 5.049635139689773872e-02 3.482715303603757528e-02 3.533989718774752792e-02 4.898014739878125967e-02 5.040248179385908162e-02 3.714234926166196799e-02 3.507138898948131828e-02
4.211710266757686533e-02 5.882475076271169445e-02 4.169036398501336366e-02 4.268252108653907556e-02 5.663626730279782556e-02 5.848452740591629506e-02 4.488643046508537099e-02 4.173320995363300617e-02
4.956143506299203610e-02 6.855776349808198611e-02 4.900322373783051744e-02 5.026761426808786654e-02 6.553686383332742171e-02 6.795272848743724725e-02 5.285729739274710320e-02 4.895523759759135007e-02
4.947545294028363877e-02 6.638260053666424076e-02 4.869992995727719098e-02 5.027335742527382773e-02 6.280960495933776699e-02 6.541861940503407302e-02 5.287375718571064170e-02 4.839121667460694748e-02
5.560365609496684125e-02 7.271987134249913165e-02 5.452595411309041351e-02 5.668911522340387005e-02 6.821655168722187690e-02 7.137254740710026468e-02 5.966397881763357836e-02 5.390872312465493782e-02
6.074265005883663221e-02 7.811440109178570401e-02 5.939873150442862709e-02 6.201660340762703977e-02 7.279156116332609339e-02 7.643487592133252351e-02 6.530066444533873249e-02 5.852773283334167936e-02
7.503811832441095730e-02 9.456757328669181117e-02 7.319738108393661347e-02 7.671209748030850817e-02 8.747686199930543305e-02 9.211961087743268661e-02 8.079259848424991119e-02 7.186371126412459398e-02
8.805008466327775285e-02 1.089564059219559483e-01 8.565050048554519180e-02 9.012687955933953998e-02 9.996330873154819774e-02 1.057421462991394723e-01 9.493207598385274004e-02 8.381958890789678596e-02
9.471095689248938687e-02 1.149345118792940990e-01 9.186747186290235290e-02 9.715162263954310595e-02 1.047356600590693826e-01 1.111889550784366659e-01 1.023821152370973792e-01 8.957745477258464983e-02
1.039694235788063414e-01 1.237443399232939639e-01 1.005614741740417373e-01 1.068610510314778883e-01 1.121406945668783350e-01 1.193419959064796754e-01 1.126886693088332697e-01 9.770347376311183663e-02
1.133982036638775670e-01 1.333714110965541211e-01 1.095006350063035400e-01 1.167974127314369420e-01 1.204982489175806387e-01 1.284306494109604957e-01 1.232716109625885403e-01 1.060889847689142490e-01
1.223074815052315883e-01 1.409508323559182652e-01 1.177793167938076535e-01 1.262280339284965192e-01 1.263904746165559201e-01 1.352206821704393380e-01 1.332912601214749915e-01 1.136903928902180810e-01
1.270446020209097249e-01 1.457402542316859895e-01 1.222608230704335663e-01 1.311471778985849879e-01 1.304186198636425875e-01 1.396772817644297005e-01 1.385015585658126436e-01 1.179073801608005456e-01
1.313904187291361492e-01 1.482976367978908472e-01 1.261729704922853190e-01 1.359733340248448497e-01 1.322305645504660843e-01 1.418291131473360944e-01 1.437298333491922875e-01 1.212754044199459424e-01
1.344512331024473595e-01 1.505359039258727660e-01 1.289407082700122220e-01 1.392465607190963572e-01 1.337391909180311034e-01 1.437768353531415078e-01 1.472409582959239016e-01 1.237081656830667925e-01
1.362353825343754488e-01 1.519652044520802825e-01 1.305750373145717624e-01 1.411501163811784976e-01 1.349469585690231677e-01 1.450869514419281525e-01 1.492688527740803073e-01 1.252151301340778677e-01
1.388281417735063583e-01 1.541015909510972948e-01 1.329832840266997329e-01 1.439115714984904038e-01 1.365506812147855853e-01 1.469549111903331318e-01 1.522139784523185158e-01 1.274064731330795952e-01
1.195553927445978937e-01 1.309304097762099550e-01 1.143909996647782812e-01 1.240745180836134581e-01 1.150228748371939225e-01 1.244122844205182016e-01 1.312059694384701269e-01 1.093486259349982365e-01
5.838016416199227898e-02 6.396460366333850400e-02 5.587271125099364799e-02 6.055377821261305471e-02 5.630370512468515359e-02 6.079134539472656057e-02 6.401649701944028825e-02 5.344076564923112838e-02
6.259298340879010381e-02 6.898672526132702820e-02 5.987166378317720222e-02 6.500848558731632532e-02 6.136682868458848833e-02 6.588292841267140432e-02 6.884908389252347716e-02 5.722849186621255940e-02
9.148816500377456029e-02 1.003689578691217277e-01 8.745519456533586145e-02 9.505782162473001839e-02 8.895101107350819603e-02 9.571358107019027617e-02 1.006827323413212322e-01 8.351039881230643003e-02
1.261945785314593782e-01 1.381396446439846770e-01 1.206408450130422166e-01 1.310417581606743709e-01 1.220967809871835175e-01 1.315283481445871927e-01 1.387232248214647912e-01 1.152239849942217897e-01
1.386981400670532216e-01 1.519707963115038696e-01 1.326144121174478163e-01 1.440301423734217101e-01 1.342925807934620408e-01 1.447002785294726479e-01 1.524597614544664637e-01 1.266981107478881707e-01
1.395987492015978437e-01 1.535348541930738608e-01 1.335186243703010700e-01 1.449182243407523552e-01 1.359610895110862083e-01 1.463677114402985313e-01 1.534083091636104512e-01 1.276140300299032360e-01
1.421096126917250346e-01 1.547633289530054024e-01 1.357492005918139177e-01 1.477446772864750568e-01 1.366472385927734734e-01 1.473089854054646097e-01 1.564685402946343618e-01 1.295084673463416935e-01
1.430501223523097942e-01 1.558543469173793716e-01 1.366912867966365852e-01 1.486503413941259177e-01 1.373153344220404415e-01 1.481955925745887803e-01 1.573715211698862304e-01 1.304510149531832308e-01
1.429292457402930594e-01 1.557025679892201087e-01 1.365639137254681945e-01 1.485051090665298612e-01 1.371407823230836598e-01 1.480665643179828184e-01 1.572148187021701060e-01 1.303111794418094216e-01
1.442390400794441030e-01 1.560091130930643666e-01 1.376941561194165164e-01 1.500156108136066757e-01 1.372390516564613583e-01 1.482211077161108281e-01 1.588683138279187723e-01 1.312188003045035301e-01
1.412812516430690946e-01 1.534603971705697512e-01 1.349547740301956233e-01 1.468380195561484192e-01 1.351382777255201728e-01 1.458554951700885283e-01 1.554635973025630113e-01 1.287295466848111802e-01
1.371942177242402860e-01 1.491961748451128278e-01 1.310569236923345704e-01 1.425909863866486882e-01 1.314139319985867249e-01 1.418553781389637614e-01 1.509688583201790057e-01 1.250264444930710150e-01
1.320652833156494010e-01 1.433337680733996755e-01 1.261191692924165941e-01 1.372389736199231269e-01 1.259931565478930315e-01 1.361963139770648312e-01 1.452841756379006366e-01 1.202686938409569667e-01
1.296943046146358525e-01 1.412339350392242121e-01 1.239014545655174743e-01 1.347745871907042314e-01 1.245400203509466480e-01 1.343626321034216420e-01 1.426997060198795519e-01 1.182129922134551314e-01
1.314575116162123580e-01 1.431071650787436866e-01 1.255847464329325203e-01 1.366076731637083375e-01 1.259776938600347396e-01 1.360929205990639712e-01 1.446331144370963939e-01 1.197905637085345532e-01
1.293238857127004260e-01 1.407214065489510446e-01 1.235263771617265138e-01 1.345018322715141323e-01 1.241857035380002500e-01 1.339403863899711888e-01 1.424612465511598813e-01 1.178078834796110058e-01
1.310702995995815245e-01 1.421833816367397696e-01 1.251584622827912885e-01 1.363660721873906911e-01 1.254593586398434213e-01 1.352575573194494674e-01 1.444556966146371690e-01 1.193087241063336135e-01
1.278157455914677165e-01 1.385598550448790267e-01 1.220273370394432538e-01 1.329605945001032519e-01 1.222095921780810696e-01 1.318484867784066594e-01 1.408341071597386529e-01 1.162970260966244423e-01
1.267842880829426477e-01 1.370979229732622040e-01 1.209978764790105299e-01 1.319652392002715058e-01 1.208683339070426160e-01 1.304252633150759511e-01 1.398272685478387511e-01 1.152295090678452094e-01
1.308401531061896550e-01 1.412322067091617561e-01 1.248586645962243974e-01 1.361837865511574541e-01 1.243725301890484664e-01 1.342563945979577678e-01 1.442797557222514071e-01 1.188933158139474922e-01
1.293688701920259199e-01 1.390045062537822174e-01 1.233676899986088926e-01 1.346726210974401594e-01 1.218874188890979732e-01 1.319243253522824344e-01 1.426783794189600274e-01 1.173742659146728290e-01
1.215510979139324127e-01 1.316795957772496639e-01 1.160694434144498438e-01 1.263426748007199785e-01 1.156480068012596535e-01 1.250525160838260874e-01 1.337419891914784775e-01 1.106717770465054096e-01
1.049927555317577282e-01 1.149778086061285093e-01 1.004014457700598967e-01 1.089718274541846138e-01 1.013052103506977553e-01 1.093741003349873869e-01 1.153214884819478286e-01 9.588942626228687260e-02
8.775411153693082889e-02 9.445438405906303458e-02 8.370767658621559859e-02 9.130455550618454819e-02 8.293724383649614396e-02 8.968670075118252705e-02 9.670230695824949541e-02 7.969733716141101654e-02
8.498987543270715428e-02 9.277826578266812341e-02 8.120964103744782170e-02 8.830053276789102956e-02 8.169013901817309686e-02 8.825756036058086951e-02 9.348917241907062081e-02 7.749228700645631462e-02
9.551381579223769402e-02 1.033969121634198685e-01 9.116597017102581746e-02 9.931191036003619854e-02 9.103435536234552594e-02 9.829583068752957564e-02 1.051783767441305112e-01 8.687916586565851140e-02
9.290967639330240113e-02 1.004214745348464694e-01 8.870451396783941844e-02 9.655073993906596042e-02 8.789932862208764408e-02 9.524244142726621953e-02 1.021852012497109496e-01 8.454496081522498707e-02
9.967104038717407299e-02 1.084794049315932069e-01 9.518450709538617271e-02 1.036074708759569390e-01 9.573366326025932460e-02 1.032777794783786701e-01 1.097382090315346531e-01 9.075614875767024081e-02
1.028936131523752323e-01 1.111601514102843885e-01 9.821426418723187834e-02 1.070544523332935538e-01 9.762902781783396045e-02 1.055440901742840804e-01 1.133876139012334749e-01 9.356162824419858581e-02
9.906528692406463277e-02 1.079065221272452746e-01 9.465727414084697255e-02 1.028784794260696744e-01 9.518118188286389669e-02 1.026303778646404652e-01 1.088888507505801212e-01 9.036697336393649527e-02
1.031008936276232441e-01 1.115888346823840915e-01 9.843270271465753840e-02 1.072030565695386711e-01 9.788970192163663764e-02 1.059677791012480913e-01 1.135099378799271225e-01 9.378690396730958445e-02
1.082717462331624358e-01 1.172024968408352935e-01 1.033532356348881159e-01 1.125339580223962688e-01 1.028277059384872238e-01 1.112559187592179338e-01 1.191476816792451932e-01 9.850820893445602633e-02
1.160221799407874094e-01 1.258887575020906924e-01 1.108175192383750313e-01 1.205101135410302643e-01 1.106970103643512560e-01 1.195610623542424089e-01 1.275317332622924460e-01 1.057406890663381838e-01
1.196864207405405334e-01 1.304773095767310653e-01 1.143657027645474944e-01 1.243629350911072962e-01 1.151010329363213180e-01 1.241847852570790167e-01 1.316477624906975119e-01 1.091536296980770010e-01
1.214822534122268760e-01 1.321508382146786842e-01 1.160515242279403503e-01 1.262056412530085103e-01 1.164765007341818093e-01 1.256858570781010098e-01 1.336066287929248420e-01 1.107182135609839774e-01
1.238060603057462711e-01 1.343015525458484682e-01 1.182491916999408449e-01 1.285767700076982101e-01 1.181614477354442222e-01 1.275758125089501704e-01 1.360799700067434059e-01 1.128042704418360104e-01
1.272130614757463474e-01 1.383840576176529336e-01 1.215065278223685652e-01 1.321950714937275007e-01 1.219538049566588622e-01 1.316206635255487700e-01 1.399575643486365706e-01 1.159307359436678453e-01
1.241509553433566004e-01 1.343557590733316931e-01 1.184960034790338013e-01 1.291368818130282925e-01 1.180565662734168325e-01 1.276499193704311308e-01 1.367709186493272222e-01 1.129106777475356732e-01
1.207263694945127225e-01 1.317142411581734840e-01 1.154113803786709219e-01 1.252129914477736750e-01 1.157545567034236889e-01 1.250672441929467638e-01 1.324458510967095604e-01 1.102377989971254635e-01
1.179829200218987656e-01 1.271443934518826091e-01 1.125471796506838928e-01 1.227467304729647907e-01 1.116819582989883597e-01 1.207716905772959343e-01 1.300100032594812827e-01 1.071588634804794965e-01
1.185689739576961943e-01 1.292265788848751540e-01 1.132844201956376001e-01 1.231930187620618733e-01 1.139036556113138254e-01 1.229137538593364776e-01 1.304231722722076214e-01 1.081188825111116525e-01
1.256864470027103942e-01 1.361807877190179816e-01 1.200116722734287933e-01 1.306148976935924133e-01 1.198911725112619259e-01 1.293941036043583792e-01 1.382722862640546335e-01 1.144606634589744182e-01
1.244279785720860398e-01 1.356474635077426771e-01 1.188986164874100276e-01 1.292170878076664142e-01 1.194895060542505161e-01 1.289960930041522402e-01 1.367733305616390949e-01 1.134768817002615032e-01
1.263737027404177038e-01 1.371135220912179653e-01 1.207008890692873176e-01 1.312584935832785404e-01 1.204179098441267859e-01 1.302022674172753358e-01 1.389071681123455471e-01 1.151459962945223514e-01
1.218508315213546050e-01 1.309574341099618011e-01 1.162706019518980616e-01 1.266686816200965349e-01 1.147578504616975081e-01 1.241214437054682374e-01 1.340656790106454221e-01 1.107782829187421436e-01
1.180586345764239736e-01 1.282381297700142253e-01 1.127428723440444952e-01 1.226873857034770782e-01 1.131007543179671643e-01 1.219972183687383221e-01 1.298949657825810566e-01 1.075397107204583147e-01
1.257029726611736675e-01 1.355825813481210396e-01 1.199385732168094243e-01 1.307361851655353679e-01 1.191592445549410212e-01 1.287741171393155248e-01 1.384577680965451141e-01 1.142330918802848261e-01
1.223024126642328069e-01 1.331137428082062590e-01 1.168501938442309401e-01 1.270277859221231043e-01 1.173378682384880467e-01 1.265865411533374785e-01 1.344578459912519897e-01 1.115178408456187209e-01
1.239215800242688958e-01 1.340252207831586773e-01 1.183039685846501571e-01 1.287981680874295820e-01 1.176627286316106746e-01 1.272164076644901609e-01 1.363566097901480478e-01 1.127678784904776327e-01
1.250816534603178820e-01 1.343470952544549013e-01 1.193196544401584208e-01 1.301353971618789684e-01 1.177546974845329886e-01 1.274113779932151691e-01 1.377785569638923235e-01 1.136308267245413478e-01
1.226933771029109638e-01 1.309242828186691632e-01 1.169415059032021253e-01 1.277264484975087488e-01 1.144975084069543292e-01 1.240125612117380233e-01 1.353028454344413767e-01 1.111649074483793964e-01
1.194852234221678022e-01 1.297269722296970906e-01 1.141278414957648812e-01 1.240820151130396926e-01 1.140267076465871637e-01 1.232011974744263022e-01 1.313251210839843364e-01 1.088737171228256889e-01
1.216547721710375257e-01 1.309208700974915374e-01 1.160356331950678221e-01 1.265360668699292424e-01 1.148372223071930653e-01 1.242627072997676413e-01 1.339992608687815279e-01 1.104827060690220381e-01
1.196456515996758979e-01 1.286465353524325339e-01 1.141990207389022710e-01 1.242670580255172269e-01 1.122605646765194587e-01 1.217265740532407631e-01 1.314452233578936868e-01 1.088562430382384733e-01
1.177731854818607898e-01 1.268170516585414853e-01 1.123564490759838275e-01 1.224587967650778569e-01 1.115290438805919548e-01 1.204208392160679847e-01 1.296831231151160946e-01 1.070085569376656581e-01
1.158346901980373544e-01 1.243645140793324944e-01 1.104758259168379247e-01 1.204374072543901442e-01 1.086543052840039242e-01 1.178489310104959831e-01 1.274910214390057028e-01 1.051681431592724481e-01
9.974679745562561872e-02 1.077423474498861167e-01 9.523222918634537126e-02 1.036430858546639328e-01 9.431088047383764938e-02 1.021749662904651024e-01 1.096850558896536182e-01 9.076644747615582320e-02
8.112183733293309995e-02 8.794801254889178521e-02 7.750638355216629694e-02 8.415030070255685724e-02 7.689236793267546777e-02 8.332773628172235325e-02 8.897763919519445508e-02 7.398442505783990597e-02
6.979814505494699728e-02 7.630192434906257759e-02 6.676722793356869301e-02 7.239207313907107533e-02 6.688352663846837409e-02 7.243181206889309776e-02 7.653543119482537904e-02 6.380529571733965788e-02
6.365419744734522600e-02 6.916083685339123599e-02 6.078045782825035326e-02 6.614649145976404798e-02 6.101628117620663122e-02 6.580080468858197362e-02 7.004925801713328404e-02 5.796496589173739250e-02
7.986100203180196422e-02 8.657223895701979255e-02 7.625715938086653767e-02 8.301319724555752955e-02 7.616267322033563880e-02 8.220073374725245241e-02 8.789817072320679769e-02 7.273215521654044502e-02
8.267685328466484185e-02 8.929192914763754707e-02 7.884181444116090953e-02 8.613009055855580520e-02 7.887347251184269326e-02 8.509461329692946663e-02 9.130863913830870870e-02 7.503236912500817202e-02
6.668181011166274264e-02 7.250059808010163309e-02 6.370948533324265195e-02 6.911728445835599310e-02 6.350084043531886713e-02 6.878676851786484636e-02 7.309408125603812645e-02 6.079861496691378597e-02
6.553106359642166256e-02 7.076068216472251871e-02 6.258286123293890779e-02 6.812957471866824821e-02 6.227422581568906740e-02 6.713301475794032636e-02 7.213493633392617510e-02 5.966547135652909561e-02
6.657084120459069720e-02 7.041087090492147149e-02 6.335685012474039091e-02 6.945922339233269460e-02 6.142846509285338624e-02 6.667655845106645884e-02 7.361092770768930260e-02 6.013444384583351010e-02
6.000661114887953507e-02 6.620960428166978995e-02 5.745397094109853248e-02 6.223927226257654904e-02 5.851719030460575399e-02 6.302916536365157918e-02 6.582336902262456158e-02 5.501681025878055881e-02
6.271001408699569679e-02 6.784917451566283009e-02 5.987891444917765177e-02 6.522119704688278397e-02 5.985324133479787145e-02 6.446221224024006879e-02 6.908549629211796494e-02 5.707768741806480695e-02
7.432857918568808175e-02 8.208248941847046121e-02 7.112924525916576590e-02 7.709912115438763425e-02 7.286366877749692050e-02 7.834029799537209349e-02 8.158784666941458485e-02 6.806200006505042088e-02
7.820378451446351187e-02 8.376866762964334245e-02 7.455832972468212638e-02 8.126976205844331502e-02 7.332299244330404975e-02 7.937438952669928494e-02 8.602037328438398578e-02 7.098952258898114098e-02
7.185290518993175946e-02 7.730001195282192039e-02 6.861395093510659626e-02 7.456345706207032076e-02 6.802998522241046619e-02 7.322620043295235970e-02 7.884363990514151044e-02 6.551505061672971419e-02
6.453820771681767487e-02 6.920987694553824843e-02 6.153498740689519741e-02 6.711010156426014395e-02 6.043770541899400051e-02 6.556217677062271820e-02 7.101300789970522997e-02 5.863559817465655716e-02
4.113269132410890538e-02 4.378175434388383025e-02 3.919860561454314302e-02 4.280083648132519680e-02 3.800785418880252287e-02 4.142580418292234057e-02 4.528954740921740940e-02 3.726564879850580159e-02
2.089949473988779102e-02 2.328961844920878974e-02 2.003896470790995227e-02 2.169666148532552186e-02 2.113004053743066518e-02 2.235478051665058460e-02 2.294572324627305177e-02 1.928608487073508668e-02
1.334397722670097042e-02 1.645586025546401376e-02 1.292176560801193072e-02 1.374709783379648650e-02 1.516201840160364550e-02 1.608227601995983191e-02 1.455123858151428570e-02 1.255866513979998246e-02
1.398907261078283226e-02 1.540454255614334862e-02 1.331865132580341976e-02 1.469290235452764756e-02 1.394792661861355386e-02 1.491254347432911451e-02 1.564094994178764214e-02 1.268599825651541696e-02
2.115408175936615495e-02 2.374980273784306484e-02 2.032364015795837947e-02 2.165447423003679164e-02 2.087897952568988982e-02 2.246889648456156310e-02 2.279601436333837661e-02 1.959637497456370378e-02
2.530952564227853530e-02 2.690439111157336138e-02 2.412494323950330893e-02 2.619843321028336725e-02 2.299213498599212216e-02 2.528874071395724107e-02 2.765922438844917522e-02 2.295052004303362383e-02
2.033397296924444736e-02 2.357936664589327380e-02 1.954706588934647035e-02 2.099850600906610909e-02 2.141976099150577628e-02 2.289015063278295251e-02 2.219030689351370392e-02 1.884144839487694734e-02
1.926406670624954479e-02 2.250151078368740204e-02 1.857098340610759124e-02 1.979631819501432091e-02 2.086254385216039162e-02 2.175449380409261516e-02 2.085552972036002969e-02 1.813102012043937492e-02
2.587368906791552223e-02 2.718859513810182801e-02 2.463732599415574542e-02 2.695410981359443875e-02 2.382221715574909734e-02 2.561272123063140782e-02 2.851419437370062565e-02 2.350100076073754693e-02
2.291416034720861888e-02 2.560094948725157721e-02 2.190898350589901011e-02 2.358814366865116113e-02 2.229782574258088595e-02 2.443646932011352135e-02 2.490955888127024259e-02 2.093139363019327209e-02
2.549068303698333662e-02 2.693220639464418906e-02 2.431786977381996881e-02 2.666576142615780312e-02 2.373532676865386729e-02 2.544857350549225086e-02 2.829906326111828255e-02 2.310612503679483273e-02
2.821614130453981711e-02 2.921873802374577375e-02 2.683614065737121093e-02 2.951625871632009013e-02 2.557485812298589123e-02 2.759392449467513303e-02 3.137492743160210512e-02 2.527852706674418512e-02
2.575168471197352565e-02 3.140454004997277060e-02 2.489782139728417137e-02 2.634376378942330024e-02 2.845890376776648995e-02 3.046965814092623612e-02 2.771870731614171218e-02 2.433233921526677113e-02
3.310070010631181725e-02 3.533624903892972763e-02 3.162664655796731256e-02 3.446765093824127185e-02 3.152913665340294908e-02 3.357219199674626314e-02 3.647187659613785465e-02 3.019317370359737157e-02
3.336610125875805882e-02 3.821925615451661484e-02 3.217354186761924029e-02 3.436090970474836581e-02 3.436830141348336948e-02 3.649558256186093835e-02 3.621249227086109634e-02 3.117222712233566964e-02
3.924628878062145360e-02 4.653235394510524259e-02 3.789690870813634815e-02 4.038818129291222442e-02 4.132140060343163918e-02 4.479141639583687079e-02 4.265536058973352918e-02 3.655374556503896560e-02
5.255708429099351792e-02 5.849577270689194919e-02 5.044452642024912364e-02 5.421496868328330027e-02 5.215784715175133396e-02 5.569152816018206609e-02 5.721486306764180657e-02 4.850776517773080360e-02
6.739815998930930030e-02 7.217090117980795583e-02 6.428504472100272926e-02 7.000462389919978601e-02 6.314629175480322709e-02 6.824879155108841411e-02 7.408047660088164232e-02 6.126164243339640714e-02
6.094691597424762436e-02 6.964455208464835623e-02 5.867146272594847556e-02 6.289780608959863462e-02 6.143320497175881745e-02 6.645899619506241696e-02 6.633116644230853398e-02 5.656723923401661691e-02
5.516928477776095185e-02 5.805373480120779722e-02 5.250957815695787845e-02 5.741689174028169473e-02 5.018965256847179868e-02 5.470021286264525884e-02 6.080087048331277860e-02 4.981560785376805411e-02
5.690465545906824713e-02 6.335578385638813981e-02 5.459810309900741537e-02 5.885353006512417107e-02 5.673525675266949397e-02 6.039213107821220228e-02 6.221254255770256036e-02 5.244163265397970564e-02


==> Fig/Res-aisa/aisa_clustOfClass1.txt <==
1.318142530946164043e-02 1.251335459228906932e-02
1.387704322280739616e-02 1.260719392490398938e-02
1.894493203982402715e-02 1.745313180204268941e-02
1.940436646501784990e-02 1.817748091047376169e-02
2.024084887702658209e-02 1.888518931124195943e-02
2.309629812911744712e-02 2.149176672998251783e-02
2.342647235337601969e-02 2.144167468753993208e-02
2.127048488817825933e-02 1.996751167565055315e-02
2.487252826069936626e-02 2.274449416484322986e-02
2.613365305664343968e-02 2.422018960539014734e-02
2.592731841259249964e-02 2.426847475278777477e-02
2.643680909464567533e-02 2.491241612838842809e-02
2.729686589421632253e-02 2.546295881704963016e-02
2.642752818271568854e-02 2.466116836717672720e-02
2.661429183997771411e-02 2.476686082515702769e-02
2.467056660169204482e-02 2.304602716376920671e-02
2.434740826693457608e-02 2.261283578452842266e-02
2.573982555461463637e-02 2.393416052879015696e-02
2.799672287509711796e-02 2.601367608128743111e-02
2.776021536643860990e-02 2.573694266447710405e-02
2.739825425497969397e-02 2.556087311930230199e-02
2.922693188574480849e-02 2.731861186234638833e-02
3.088059378132368069e-02 2.868149575577772295e-02
3.081839138812302037e-02 2.873230912346531191e-02
3.066676191990253333e-02 2.862992600137564958e-02
3.224425075317283867e-02 3.010404873646264218e-02
3.257495271404638876e-02 3.043215645464653757e-02
3.201990086864232171e-02 2.984196378361379798e-02
3.174408477142744850e-02 2.963277944339094347e-02
3.203981234563734598e-02 2.987989552834418097e-02
3.191248399989505408e-02 2.980242116116376197e-02
3.274920061505937757e-02 3.049120037596296864e-02
3.180483174264742835e-02 2.964640604615051064e-02
3.113658968411619696e-02 2.899831514416076339e-02
3.061125784483180109e-02 2.864816180101815643e-02
3.082333980440897167e-02 2.869232420933924554e-02
3.042473315133429473e-02 2.847888479277059515e-02
3.116376753563077778e-02 2.897241612213877562e-02
3.089492364358781620e-02 2.890868569080897940e-02
3.114959816273536394e-02 2.908518733463329869e-02
3.063543902533314919e-02 2.865081457677061405e-02
2.870058001225830879e-02 2.686110642641823323e-02
2.773129711672497541e-02 2.591227387711510927e-02
2.908270537531998379e-02 2.725867285612733337e-02
2.940375582712530245e-02 2.757482531858820515e-02
2.906159787724176685e-02 2.747840947269307790e-02
3.011093644002268283e-02 2.841706217614367591e-02
2.913950389658773524e-02 2.766486013784221626e-02
2.862853268258226669e-02 2.724591517531317619e-02
2.872220551941496308e-02 2.749130130148704637e-02
2.909159691225654543e-02 2.787354398883762005e-02
2.978760433568658841e-02 2.874691579879880277e-02
3.046607698090268365e-02 2.961475545469494791e-02
3.100506131260757220e-02 3.019581055124803681e-02
3.093451023600059593e-02 3.021286772012781938e-02
2.998791225111436393e-02 2.946376341691053780e-02
3.050244083411611171e-02 2.996792522290460392e-02
3.278719691339253284e-02 3.243508609792446901e-02
3.454748539905051069e-02 3.416699467980043731e-02
3.538932856089380824e-02 3.512592960535061010e-02
3.615730909892994616e-02 3.584344289317040189e-02
3.863649271522069661e-02 3.846509204483692518e-02
3.856991584327485595e-02 3.838585817203733763e-02
3.944252252324412927e-02 3.931286591945960807e-02
4.027961033598822377e-02 4.018813250478476401e-02
3.931767228331870673e-02 3.932243342356061405e-02
3.964307784548955216e-02 3.973940696020508700e-02
4.045100585545913230e-02 4.052410576387062424e-02
4.048833444231227791e-02 4.071155013833057529e-02
4.105708037832975221e-02 4.122387143432906104e-02
4.120198209124113775e-02 4.136704580708141371e-02
4.070523937134309933e-02 4.102768863747870837e-02
4.129871422107135592e-02 4.153661279738688622e-02
4.025898019015096418e-02 4.065598041623736530e-02
3.956782356780477045e-02 4.002091552021509041e-02
3.913815936584268129e-02 3.966594961755582488e-02
3.862313368656530160e-02 3.919725180462640263e-02
3.747702997266869757e-02 3.809064172373142348e-02
3.625102907818746750e-02 3.688303232961898104e-02
3.480258352876270528e-02 3.549393167886503303e-02
3.471535753081126524e-02 3.553361245210848174e-02
3.332312419395921932e-02 3.409051579361332268e-02
3.261784668088267558e-02 3.353921650191514503e-02
3.268419697808392504e-02 3.358286200162677315e-02
3.284657261154078078e-02 3.371881820200652025e-02
3.243889601127645378e-02 3.338075122723977578e-02
3.026855582081832211e-02 3.124511682152324513e-02
2.814520925706049878e-02 2.898705493699935479e-02
2.858137785360570157e-02 2.950545076450718229e-02
2.879936013376098794e-02 2.976693820575141217e-02
2.853969175794565313e-02 2.959968981031513638e-02
2.891078705517915320e-02 2.992784769813006812e-02
2.899197836253528462e-02 3.008719591638393462e-02
2.919344556932210177e-02 3.027813103322598426e-02
2.928544253406080780e-02 3.040213292256884609e-02
2.910347531024852150e-02 3.018827258710488071e-02
2.801404903563077531e-02 2.921985391068089230e-02
2.746133142964167148e-02 2.855824042241332864e-02
2.702547791271191907e-02 2.820805936048460805e-02
2.645286525049844045e-02 2.763892730727702043e-02
2.667021664239191403e-02 2.790720188596674742e-02
2.589263778565869048e-02 2.712564797772211087e-02
2.517483074036252697e-02 2.637768525829004701e-02
2.450053019757594125e-02 2.565741318109682201e-02
2.404615507675535516e-02 2.517231736990205304e-02
2.368475758845935142e-02 2.493994604092591647e-02
2.418787860469958154e-02 2.543284544307723022e-02
2.407719918001556894e-02 2.526044294131986334e-02
2.392432285124308083e-02 2.518604653820838077e-02
2.357152101271482031e-02 2.482616447072192103e-02
2.334990986636829510e-02 2.464780153429404347e-02
2.192646010407710636e-02 2.308968106503882234e-02
2.082956651892948000e-02 2.207051984950348517e-02
2.087548121652637798e-02 2.197024696645679537e-02
2.095713003397736002e-02 2.204932258768678779e-02
1.989410955419567209e-02 2.102088563161061754e-02
1.933411519422658514e-02 2.044412548379202083e-02
2.055913895813186662e-02 2.179027932657554359e-02
2.061699318986378107e-02 2.170075623532970177e-02
2.028754062145022088e-02 2.140700900348349936e-02
2.043473986964585917e-02 2.159991942817008834e-02
1.993011988531672232e-02 2.105274290196234785e-02
1.998299883378321790e-02 2.102932939162445794e-02
1.956104065566507608e-02 2.062319905649984478e-02
1.951829946173570113e-02 2.065480787029861515e-02
1.990378190427000496e-02 2.094420392911899506e-02
1.981696791498852722e-02 2.087246902596425271e-02
1.994226762802081554e-02 2.094749409160413800e-02
1.888000804788804443e-02 1.992704948117682978e-02
1.692322613390983763e-02 1.785733675391157002e-02
1.892226294922647045e-02 1.990692305773314116e-02
2.053134622695176534e-02 2.154763256010866490e-02
2.188352439344562125e-02 2.301254006346649048e-02
2.526109984931736510e-02 2.647363864488379293e-02
2.725840540856178454e-02 2.834795021783814359e-02
3.033901699919976797e-02 3.145027378804021723e-02
3.406027243181437847e-02 3.502765865574767462e-02
3.877044907362805354e-02 3.964879453021614292e-02
4.321746595959866100e-02 4.387417590924450744e-02
4.705722548909482134e-02 4.758922639875778904e-02
5.143914670102985032e-02 5.167313742719484987e-02
5.044167773532247379e-02 5.021317330280378882e-02
4.184929862269721329e-02 4.141897049633798400e-02
4.992174490516182450e-02 4.892488333458260702e-02
5.862563463357772786e-02 5.736903546289946754e-02
5.814824830538213585e-02 5.646326605542565519e-02
6.484477379838553268e-02 6.258782629503452377e-02
7.055820083537485410e-02 6.775459516597735765e-02
8.681609234861828450e-02 8.299656760383571086e-02
1.014427956764013539e-01 9.650408253208674070e-02
1.085273118147664778e-01 1.027309155907813465e-01
1.185565011351100428e-01 1.116200239909872910e-01
1.288028515581298439e-01 1.208858947145961815e-01
1.382141662930921611e-01 1.290662475899100603e-01
1.434581563808034199e-01 1.337770368043447455e-01
1.476267050396827263e-01 1.371003945501592658e-01
1.507664570366071821e-01 1.396285500662992340e-01
1.526097110459962991e-01 1.411775631062288372e-01
1.553383361827500586e-01 1.435427494746105148e-01
1.333188736802450591e-01 1.230181438265646604e-01
6.513300872467990554e-02 6.013107797123241893e-02
6.982864387147617868e-02 6.428802667771336965e-02
1.019565673294477309e-01 9.375714053044768848e-02
1.406814009187259129e-01 1.294279837474334172e-01
1.546285377434055142e-01 1.423315047696817048e-01
1.557655384399538323e-01 1.434323738382678459e-01
1.580753199747952364e-01 1.452245885517938762e-01
1.592357940726144561e-01 1.464175746716931403e-01
1.591147926405869217e-01 1.462674926690898380e-01
1.602368534620708940e-01 1.470451991638054845e-01
1.571827829253996389e-01 1.444211892272127540e-01
1.526437123933013507e-01 1.402656654892217025e-01
1.468982409141154633e-01 1.349079897711109866e-01
1.443434636363420676e-01 1.326365656769660784e-01
1.462946625640084708e-01 1.344371530540435511e-01
1.437773238824225364e-01 1.320792051327564220e-01
1.456185579955994736e-01 1.336882139396129709e-01
1.419615667651005497e-01 1.302793392830666197e-01
1.407033572840625524e-01 1.290125901372397577e-01
1.451705012111182691e-01 1.331040678185393122e-01
1.434505870592892585e-01 1.313480186911960279e-01
1.351329208332811560e-01 1.241114732827505868e-01
1.171262993776346489e-01 1.078361910865615336e-01
9.736005308245145040e-02 8.920763366027689711e-02
9.465327597094032319e-02 8.700979673245810841e-02
1.061542542861837468e-01 9.735632722237275161e-02
1.032909300608415015e-01 9.484429559258815423e-02
1.108786554879588743e-01 1.017743541962540660e-01
1.142685409063829011e-01 1.048465508022716625e-01
1.103507262952580364e-01 1.014408254006149285e-01
1.145711278343560791e-01 1.051733670486551392e-01
1.204043213577894733e-01 1.104724898851278114e-01
1.291171855852781825e-01 1.186361234014755295e-01
1.331885788842952223e-01 1.224711117251421760e-01
1.352312472394958109e-01 1.242496282105486349e-01
1.378157491675879864e-01 1.265880327828614316e-01
1.415597836308686575e-01 1.300356703382304357e-01
1.379259460610512689e-01 1.265230888529301212e-01
1.347271404214117341e-01 1.239794656624335634e-01
1.309301197536275330e-01 1.199621356231514863e-01
1.320159641415800389e-01 1.213421022662956317e-01
1.397823326593743698e-01 1.283327998854026653e-01
1.386052212993171273e-01 1.274259367342680249e-01
1.406577752658755842e-01 1.292273312249309636e-01
1.353057865398723247e-01 1.241030410980316773e-01
1.313097038557849427e-01 1.205673888538575794e-01
1.395884656357829767e-01 1.279431378084031623e-01
1.361964344092436718e-01 1.251754226397302772e-01
1.378021618834465722e-01 1.264657563705118837e-01
1.387121259928638939e-01 1.271701089944722030e-01
1.359521207815741761e-01 1.243542083316731967e-01
1.330469778529716762e-01 1.222174567264340678e-01
1.350239833089018071e-01 1.236917133743116876e-01
1.330087761267773894e-01 1.221062580512942974e-01
1.308013839322746952e-01 1.198380808748166354e-01
1.285649187201420018e-01 1.177905182685079349e-01
1.109105990150945353e-01 1.018375609791221520e-01
9.041276241899949551e-02 8.315359174699363254e-02
7.786550319743219817e-02 7.180554714972370300e-02
7.084811479583177918e-02 6.501104309247926483e-02
8.883824162805571689e-02 8.156318508202421713e-02
9.162918754183277392e-02 8.386333364501732945e-02
7.442155573644111677e-02 6.838841707104807710e-02
7.286599874704664803e-02 6.692040088125601749e-02
7.340258822441125819e-02 6.699780240959700428e-02
6.705064359445711553e-02 6.193095122003150488e-02
6.971548861375112538e-02 6.398317159562946776e-02
8.305714600127099556e-02 7.656018542535596161e-02
8.683725901079668297e-02 7.947315477718208676e-02
7.997029109709069550e-02 7.346332641374479777e-02
7.158946551265568670e-02 6.559994079340931983e-02
4.551816855497924086e-02 4.167876723345563528e-02
2.332475175222570307e-02 2.161943684955704853e-02
1.525122861344492022e-02 1.435071881256457307e-02
1.536971868168306860e-02 1.402599247785397442e-02
2.411836798146548000e-02 2.237262011824745975e-02
2.818973362957922016e-02 2.581342000692319824e-02
2.288890496095997637e-02 2.127765305378975444e-02
2.189027046505928609e-02 2.049027294958615311e-02
2.858310818841585180e-02 2.615899981804116134e-02
2.582608472890889420e-02 2.370965568239911947e-02
2.815227596532737103e-02 2.581659465869828515e-02
3.107861521398500027e-02 2.822566943287832530e-02
2.951482460359039148e-02 2.778235679489108462e-02
3.662148697553258697e-02 3.371641370477675148e-02
3.780490114440485105e-02 3.543383677898747502e-02
4.468467786265548775e-02 4.187869176589587711e-02
5.918528340495507467e-02 5.487235656844233894e-02
7.496110719097540120e-02 6.866348733232786883e-02
6.875619199017658778e-02 6.428019735914994315e-02
6.110835156805346363e-02 5.573491463202390195e-02
6.392649046548502800e-02 5.920911011912026456e-02


==> Fig/Res-aisa/aisa_clustOfClass2.txt <==
1.038429636078283362e-02 1.124319453515167620e-02 1.185105129985657493e-02
1.124325941153506668e-02 1.160198876044106660e-02 1.172888788236687435e-02
1.569013374481840334e-02 1.620655694016923803e-02 1.639477919191204003e-02
1.658242414215981703e-02 1.712409163560696737e-02 1.725830516027006267e-02
1.678944054937226912e-02 1.750291755486392542e-02 1.783140651744904298e-02
1.853521953551266060e-02 1.959748397023875627e-02 2.020634988225685977e-02
1.789435937308882923e-02 1.909634500890505793e-02 1.989364709348933474e-02
1.796781374341001672e-02 1.865981148820393398e-02 1.895454098800692863e-02
1.945161059218085409e-02 2.050687015631932203e-02 2.115549765443882832e-02
2.096474079477766636e-02 2.208294566337687392e-02 2.272905289990326261e-02
2.148869946887493887e-02 2.246914105323313121e-02 2.296156824407699290e-02
2.187107635716472459e-02 2.301397989141436284e-02 2.364309185620208642e-02
2.263944963463288343e-02 2.359423946115204312e-02 2.406572746011479899e-02
2.201855649684055297e-02 2.290543284664398396e-02 2.332122780324146286e-02
2.200617635100812763e-02 2.292612806668707995e-02 2.337303762376860203e-02
2.078922033208861417e-02 2.153112312256708419e-02 2.183373555144106984e-02
2.026847925389190994e-02 2.101218372015688576e-02 2.134530731298711972e-02
2.170516703734573505e-02 2.238603101595564721e-02 2.263759853004576952e-02
2.336929826686585943e-02 2.420462924493683304e-02 2.456821047395233229e-02
2.362688090009389119e-02 2.421108941787448315e-02 2.433705524045094368e-02
2.345677145186453663e-02 2.408533352262943669e-02 2.425933863618631378e-02
2.497420027022536834e-02 2.570728671037072685e-02 2.594235240891122271e-02
2.624361907934945337e-02 2.694492218206519241e-02 2.714491287997613383e-02
2.668133560343152397e-02 2.724524778254399857e-02 2.729626341410574045e-02
2.657694728126215253e-02 2.715502364224276627e-02 2.722403362916489891e-02
2.793347576491783321e-02 2.854336185027730663e-02 2.862674601405364172e-02
2.824703341589720682e-02 2.886591050388280164e-02 2.894974626878683496e-02
2.757980351656211596e-02 2.821856800447972158e-02 2.833463758698033866e-02
2.780721654412522670e-02 2.826526410074462620e-02 2.821417389776063184e-02
2.806615867086416707e-02 2.850800680403038287e-02 2.844009026599416540e-02
2.788868531731936162e-02 2.838823306054006484e-02 2.837678141849557523e-02
2.825912507416973585e-02 2.886643335876208291e-02 2.894709199626606735e-02
2.749845885357878744e-02 2.808595045356617956e-02 2.816774975925212879e-02
2.692080172423796589e-02 2.747609583190804144e-02 2.754001424309647852e-02
2.696997527034494802e-02 2.739537327516520376e-02 2.733199608120521346e-02
2.702178518842322449e-02 2.739950294077246606e-02 2.729112194600588279e-02
2.707583341774044347e-02 2.738252259297314917e-02 2.720540201065849845e-02
2.683420704323588243e-02 2.740274074588414446e-02 2.748213651923104434e-02
2.732070163644198177e-02 2.770368720885878211e-02 2.759035011993857950e-02
2.738670882060129097e-02 2.779426026757378029e-02 2.771338332831643422e-02
2.713116857728557763e-02 2.747979696852328665e-02 2.734489108146623271e-02
2.539383866607450649e-02 2.574649592862833861e-02 2.564004291687623990e-02
2.448407813574975112e-02 2.481673286844011950e-02 2.470800776157686118e-02
2.584640512025649164e-02 2.618366781034728308e-02 2.605038726744739533e-02
2.619442981182532743e-02 2.651989101897367709e-02 2.636440653063108416e-02
2.670232290881036433e-02 2.682994327969680584e-02 2.646754544532709669e-02
2.749975819050147485e-02 2.766377917491762151e-02 2.733084290448657347e-02
2.713806046595236207e-02 2.718804872474444093e-02 2.673206909133415271e-02
2.692019306850349306e-02 2.690457376213506793e-02 2.638697645974780528e-02
2.748619078246245656e-02 2.737985194193357300e-02 2.674036310003150355e-02
2.822903673659268517e-02 2.796824504512487528e-02 2.717335168472537199e-02
2.941342655677711693e-02 2.907327693869223018e-02 2.817086644396718173e-02
3.053225867625266460e-02 3.014547424080794846e-02 2.915357604669501987e-02
3.121481149168035818e-02 3.080326262828424894e-02 2.976109223339236040e-02
3.144336791040661799e-02 3.096149912628168646e-02 2.984873434326526867e-02
3.083336980033259123e-02 3.034129686790303787e-02 2.921477607013416716e-02
3.143709338398820857e-02 3.090611100966404040e-02 2.972083804112737176e-02
3.457544983240772030e-02 3.382492502415689051e-02 3.234688935820807798e-02
3.622063520067451969e-02 3.551693474993708466e-02 3.404434560829960876e-02
3.748786223786041566e-02 3.669126214950162168e-02 3.508953888525009196e-02
3.798336107049790633e-02 3.727857553125837886e-02 3.575150622762229141e-02
4.099033208842327997e-02 4.017877206946578877e-02 3.847850296685619009e-02
4.116545407093312459e-02 4.023822080399762358e-02 3.841963808802383029e-02
4.208136014886234427e-02 4.118257048123590003e-02 3.936828296693093560e-02
4.287254074397128106e-02 4.203545236159070969e-02 4.024332059489742902e-02
4.232948621518134447e-02 4.136788189569027413e-02 3.947057946468145173e-02
4.246774859421490605e-02 4.166145941538102609e-02 3.989523908356515380e-02
4.361339572793669628e-02 4.264656142278252376e-02 4.071057933999444600e-02
4.395056677287560720e-02 4.296303348053719801e-02 4.099026478317157468e-02
4.442553828432123375e-02 4.344463971686581688e-02 4.146238140443311848e-02
4.466576252006104059e-02 4.364353640368985598e-02 4.161826058023695984e-02
4.480219872107497198e-02 4.360921265785069195e-02 4.141780716947503910e-02
4.496062862276630628e-02 4.390254908416005991e-02 4.183508226050439149e-02
4.437045118381727216e-02 4.322221340878704132e-02 4.107694572126923543e-02
4.393815059450243560e-02 4.271251546987059333e-02 4.049398329045192368e-02
4.379953849257082338e-02 4.249358387232440165e-02 4.020753886201343386e-02
4.327285541077879188e-02 4.200172647785929692e-02 3.975830110568987635e-02
4.258207216428160774e-02 4.112622996442676093e-02 3.873010152661737066e-02
4.124630424601746087e-02 3.983820836176472230e-02 3.752307209044311587e-02
3.991959897539253121e-02 3.849150396150895909e-02 3.617750499825905797e-02
4.034070130526345305e-02 3.877946029712280723e-02 3.632711266973137620e-02
3.880692039737219240e-02 3.725492693501970820e-02 3.485760772206901448e-02
3.856124287660676192e-02 3.691302964569104922e-02 3.442538979552058759e-02
3.867491010341140428e-02 3.698838931454773854e-02 3.446528287167265059e-02
3.882879074738777858e-02 3.713035494647059370e-02 3.458868116819931171e-02
3.852098179288322016e-02 3.682558436708473215e-02 3.429247678101924462e-02
3.622572556996550563e-02 3.459241506727027404e-02 3.216488949140983156e-02
3.343648011290995675e-02 3.197711059240614107e-02 2.978754639914223817e-02
3.439964479027899508e-02 3.276918129829990700e-02 3.040037948448938432e-02
3.478827231229587175e-02 3.311852343386838260e-02 3.069728636375974179e-02
3.476700770889305098e-02 3.305810596851826294e-02 3.059246583570726652e-02
3.518666364127680246e-02 3.342586972850867394e-02 3.090984983286945709e-02
3.549093882528704669e-02 3.369239147817428004e-02 3.112490154594873062e-02
3.575008932781927745e-02 3.391962638090584986e-02 3.131660423057753412e-02
3.599867685795222344e-02 3.411763908671186507e-02 3.147488655436887078e-02
3.559710922552200563e-02 3.379084589809470268e-02 3.122022561331344245e-02
3.494989516263020263e-02 3.302909399697544213e-02 3.035898249240621613e-02
3.404166788833871971e-02 3.219220748304126717e-02 2.961451237102774581e-02
3.358935760134897780e-02 3.180575039936046206e-02 2.929975915263212383e-02
3.339343811076227186e-02 3.144042794814519426e-02 2.877799166610675238e-02
3.371416455817028562e-02 3.175407276219289338e-02 2.907983760859118513e-02
3.290695143104271914e-02 3.094984378988992549e-02 2.829665889842357396e-02
3.205104683297260032e-02 3.012509728563900202e-02 2.752645736781055355e-02
3.106417922400424303e-02 2.923862882604290336e-02 2.674988000966057114e-02
3.059072344610345301e-02 2.874581043163720179e-02 2.625719614866645069e-02
3.068666563379276666e-02 2.873229442902522704e-02 2.613037501131662901e-02
3.107930211386341485e-02 2.916962655544097158e-02 2.660113321567502548e-02
3.058972862547520641e-02 2.880083430837630451e-02 2.636077803931610730e-02
3.098092350947813031e-02 2.900554264674207183e-02 2.638594351633353347e-02
3.058455105832785445e-02 2.861913743568842219e-02 2.602031994303750234e-02
3.028021777652595975e-02 2.838372001282716758e-02 2.584882969578952000e-02
2.854479041907163200e-02 2.667283829403176848e-02 2.421125613862352630e-02
2.751616941777623032e-02 2.566162517209974112e-02 2.323266852163265520e-02
2.718168506041102397e-02 2.538650119561967899e-02 2.303453272426761803e-02
2.733578399119603042e-02 2.550740037545734529e-02 2.311969406964240262e-02
2.622996990014895072e-02 2.443482955985223221e-02 2.210511340269248962e-02
2.562237642359172646e-02 2.383099349330264696e-02 2.152094631760070528e-02
2.736482290717998436e-02 2.544626558625097054e-02 2.296929956292766833e-02
2.710795892768482276e-02 2.521831822780156579e-02 2.278728704456310997e-02
2.682945610949580284e-02 2.494080199993323546e-02 2.251526842038774345e-02
2.713706426259820600e-02 2.521360105842147467e-02 2.274575632762507529e-02
2.646018903990280183e-02 2.457565911376312362e-02 2.216162830996483424e-02
2.615662467036658848e-02 2.437528033066527211e-02 2.206910002613800617e-02
2.588137360760750863e-02 2.404220914611364737e-02 2.168911810703150894e-02
2.604033806555428737e-02 2.416686926037796973e-02 2.177319414333598810e-02
2.596519787348492564e-02 2.422824508381403799e-02 2.196507290530588796e-02
2.603077458939064698e-02 2.423906341591447813e-02 2.192117579841731251e-02
2.601943083860827968e-02 2.425066373658421245e-02 2.196078061621606001e-02
2.489396432425565117e-02 2.317471035155731218e-02 2.094815555515205582e-02
2.228918194324314497e-02 2.075685834433682944e-02 1.876843356391277862e-02
2.453220689600673493e-02 2.294968343086033549e-02 2.085476811111584144e-02
2.618775167944459303e-02 2.462187486587035998e-02 2.250144893009819666e-02
2.773107578289368824e-02 2.617816476467607276e-02 2.402427931897345784e-02
3.165941025770700051e-02 2.995694376474102374e-02 2.756426222669462744e-02
3.278629448879281233e-02 3.140192456550300326e-02 2.926828966316702418e-02
3.578229363467018420e-02 3.448317644026363538e-02 3.234815577391340208e-02
3.935038377398825810e-02 3.804554817916312032e-02 3.583270468061697939e-02
4.347620348522990980e-02 4.241310406795061744e-02 4.031840821676480752e-02
4.709116001735708101e-02 4.627498108651548203e-02 4.433505484158569571e-02
5.049602728111535904e-02 4.981772192948575456e-02 4.792994123075419721e-02
5.362728148165910036e-02 5.332238194574395046e-02 5.172332546052980928e-02
5.045651766699693619e-02 5.076119251256980963e-02 4.983099183957024475e-02
4.073834533374620648e-02 4.131582731268804154e-02 4.087275021941277897e-02
4.738898694580743337e-02 4.825420099512657546e-02 4.795813675765465967e-02
5.475218670955109279e-02 5.610155173745319523e-02 5.608440076383366252e-02
5.269510716427424496e-02 5.442739172745229143e-02 5.483047043567179646e-02
5.732111642353839714e-02 5.960658649361313260e-02 6.044874507929670626e-02
6.124789746179158667e-02 6.397752627661863756e-02 6.515904061976893202e-02
7.376913021844939966e-02 7.757118537844098771e-02 7.947025151244621610e-02
8.447678271248709736e-02 8.932977544526156388e-02 9.200207370487308023e-02
8.869532547988098758e-02 9.424705717721426623e-02 9.751912401861172197e-02
9.524753902351090762e-02 1.015961122452380822e-01 1.055053581724969269e-01
1.023290117157471119e-01 1.094585432635719197e-01 1.139527153563506950e-01
1.075840420531400249e-01 1.157316574071832610e-01 1.211098791440951977e-01
1.110568150396152726e-01 1.196516198812939274e-01 1.253723715544731443e-01
1.127512135851873043e-01 1.218563869205124134e-01 1.280489506412794409e-01
1.140541168613617290e-01 1.235597314066858993e-01 1.301045620463539276e-01
1.152471858667250548e-01 1.248353798010752858e-01 1.314605280976489932e-01
1.166457492447429134e-01 1.265832518456114497e-01 1.335100158255895786e-01
9.822312679578132366e-02 1.074432144984541759e-01 1.140935455469178211e-01
4.817722828770747145e-02 5.262222187397352924e-02 5.581098238449418852e-02
5.247460336707468476e-02 5.675563487839569571e-02 5.969202640310945773e-02
7.601280818975944542e-02 8.245255500402948190e-02 8.692970460173998770e-02
1.044457910500338066e-01 1.135683239504560182e-01 1.199797935332575644e-01
1.148568958304751891e-01 1.249017488414539273e-01 1.319796886566736716e-01
1.162128200864023103e-01 1.261519818799370640e-01 1.330857229956544652e-01
1.169085221109936873e-01 1.271957480527126927e-01 1.344758114695365214e-01
1.174271890151397935e-01 1.280335784579713088e-01 1.355917875536189199e-01
1.172555150091488113e-01 1.278650789589628745e-01 1.354226610827421462e-01
1.174753535514371505e-01 1.282375881515221694e-01 1.359544588440438906e-01
1.156556324189512291e-01 1.261600964844425410e-01 1.336604836851090494e-01
1.124221106006172977e-01 1.225854601616786360e-01 1.298353941278781731e-01
1.077731043028041791e-01 1.176858609026160130e-01 1.247907548659236004e-01
1.065319899373357582e-01 1.160473658813744591e-01 1.228002809704870635e-01
1.076400364857585668e-01 1.174382690413060398e-01 1.244242688716859085e-01
1.061682972572786793e-01 1.155866491412217839e-01 1.222703489796459209e-01
1.073496970454301674e-01 1.169098791852447999e-01 1.237039703021381581e-01
1.045647320615612080e-01 1.138884039210682625e-01 1.205159283683869820e-01
1.033765827125584097e-01 1.126517441385094798e-01 1.192544472845121634e-01
1.064244818934589470e-01 1.160959627312725811e-01 1.230098556530894033e-01
1.042801545820501857e-01 1.140938153625597196e-01 1.211937964264111905e-01
9.896182122436156248e-02 1.081591662011750082e-01 1.147848589715158435e-01
8.650417470345536652e-02 9.436152394280321321e-02 9.993225771797346890e-02
7.104216801434486139e-02 7.762741611801175778e-02 8.237691791455155343e-02
6.974603550603543367e-02 7.606165011707377577e-02 8.055471953262723084e-02
7.794666558095750264e-02 8.498338621696215067e-02 9.000268771957475877e-02
7.516890883007398827e-02 8.239524936666045574e-02 8.764447014254031498e-02
8.184069896713223879e-02 8.907243981405027489e-02 9.417625600731864555e-02
8.348865546169643992e-02 9.127613129411152326e-02 9.689060409233057891e-02
8.156059713070396011e-02 8.880959639790959870e-02 9.395345648809559636e-02
8.361801841630496501e-02 9.150711065270801525e-02 9.719955025477845789e-02
8.796397940001664251e-02 9.617825657821964247e-02 1.020940636012092617e-01
9.487375508767297017e-02 1.035624177082682534e-01 1.097934491707398263e-01
9.846244951831266412e-02 1.072256442403482224e-01 1.134486023198174182e-01
9.969271255189912639e-02 1.086489997410519659e-01 1.150126803071542247e-01
1.012651011254724204e-01 1.105176678943339957e-01 1.171282602495570813e-01
1.043998325183498055e-01 1.137281501351391916e-01 1.203681468103287161e-01
1.009626377240360751e-01 1.102546979975715796e-01 1.169353423652019081e-01
9.909242929870490380e-02 1.082689225855022336e-01 1.148271046459516248e-01
9.561680217681974014e-02 1.044379528530585410e-01 1.107840443947893105e-01
9.744661341175829550e-02 1.061639763661811620e-01 1.123619963032043007e-01
1.027863496774034241e-01 1.120814619550483948e-01 1.187269939476394282e-01
1.021946677097526207e-01 1.114280775538236956e-01 1.179905381361725375e-01
1.031034018421189830e-01 1.126691536062138649e-01 1.195488063489161396e-01
9.850205537539773182e-02 1.078488761827007397e-01 1.146398324812237662e-01
9.689241918177866897e-02 1.054891866535443562e-01 1.115906305602181459e-01
1.020651319957973091e-01 1.114541861071567386e-01 1.181937227620614150e-01
1.004873943551755633e-01 1.094967057401292770e-01 1.159001620624421774e-01
1.007461884400042001e-01 1.101355899164537244e-01 1.168967745971273287e-01
1.009788077978184123e-01 1.105127426171950700e-01 1.174474712565369144e-01
9.813149549212941969e-02 1.076523850686304934e-01 1.145956021148876181e-01
9.763168344872096005e-02 1.066305809782714525e-01 1.130707114006440916e-01
9.838634819882646765e-02 1.075643063984712683e-01 1.141949275595959823e-01
9.629897837411395545e-02 1.058021944763298805e-01 1.127778009899127742e-01
9.568789449977566086e-02 1.044302939058514845e-01 1.106919075110739670e-01
9.305562374088945099e-02 1.020845235419351738e-01 1.086765338201565456e-01
8.069247850199480487e-02 8.845716226098658541e-02 9.409913633759871276e-02
6.587225404414263907e-02 7.226513721612586039e-02 7.691759567778955198e-02
5.712746136118627277e-02 6.259470492729166113e-02 6.654845754303012617e-02
5.226264235045140205e-02 5.687846120370450287e-02 6.014406103182436819e-02
6.525476360734822068e-02 7.119632486633714619e-02 7.545147701356852421e-02
6.748098690617576612e-02 7.332783590590163936e-02 7.746892112834369293e-02
5.434122655224746939e-02 5.952258175156315695e-02 6.324331966309321151e-02
5.341986051107924099e-02 5.835589846203505932e-02 6.189749294198891583e-02
5.269246305663207591e-02 5.783727703173754259e-02 6.164893729328441846e-02
5.006504012155710975e-02 5.445218692013758383e-02 5.755610703347874280e-02
5.130897494219500282e-02 5.591380106882524320e-02 5.918681525886446138e-02
6.235348978680242682e-02 6.753409252796106765e-02 7.111947711163789376e-02
6.303103358304451564e-02 6.898991508019061691e-02 7.331649432282674739e-02
5.880210064813892051e-02 6.415277933085290762e-02 6.800532337431873520e-02
5.193039033317132375e-02 5.689259860312160383e-02 6.055121047895273279e-02
3.253575346177266930e-02 3.588380829954358059e-02 3.838464095513560714e-02
1.834089351970964732e-02 1.949836344124641560e-02 2.025320376118218066e-02
1.268517649125149374e-02 1.330810536551751272e-02 1.360891670771930198e-02
1.189762986775451219e-02 1.257299879696045092e-02 1.301108781314642276e-02
1.802955271047839217e-02 1.968910762898472278e-02 2.083901053983189255e-02
1.967535477391344975e-02 2.197350128874966252e-02 2.371540262593962306e-02
1.822618971166494253e-02 1.932054797033700561e-02 1.997342813774477532e-02
1.836461841285733781e-02 1.908303729772986915e-02 1.944385407137208532e-02
2.083506991289998597e-02 2.273516313956515725e-02 2.416314979592458848e-02
1.883575267259883848e-02 2.064358550912368320e-02 2.190369598535275505e-02
2.041829794136137272e-02 2.237940787583608121e-02 2.382190762818680793e-02
2.181905450910332292e-02 2.414043824232810220e-02 2.581503240548841532e-02
2.422515611180561107e-02 2.555642422251888646e-02 2.633805275430570539e-02
2.742425942081169743e-02 2.969777158491329963e-02 3.130864081023429502e-02
2.965524173393459598e-02 3.186999774897206900e-02 3.334973982887420862e-02
3.430421341643643401e-02 3.729116846376813454e-02 3.926298712945568842e-02
4.504619111195426462e-02 4.872278988352787832e-02 5.121538017746099514e-02
5.440699048592011894e-02 5.959738917956058230e-02 6.337631288129771945e-02
5.204469901471626275e-02 5.678986495231433396e-02 6.015466891580636966e-02
4.307111020418785685e-02 4.769203091456324789e-02 5.115272013786764660e-02
4.888273415765586466e-02 5.271114039787996169e-02 5.526427328831774038e-02


==> Fig/Res-aisa/aisa_clustOfClass3.txt <==
1.080956806980429459e-02 9.808590253844319540e-03 9.085979661990845058e-03 1.041020932972033276e-02 9.007710599383864092e-03 8.985727199925824804e-03 9.816717847235749417e-03
1.228715980253691081e-02 1.168638984126800333e-02 9.886725959681265732e-03 1.049005313786032824e-02 1.101846283655733179e-02 1.021286585655555197e-02 1.025657350660386970e-02
1.690986649792572752e-02 1.611858732112644854e-02 1.377102910018337435e-02 1.464385404349280093e-02 1.528580422649789688e-02 1.418818780881726631e-02 1.430209643161014892e-02
1.816317208797717589e-02 1.724082840837273811e-02 1.443854320272279154e-02 1.524989735004490463e-02 1.645410444545309173e-02 1.493432792414269537e-02 1.497457846429383135e-02
1.837916060017805858e-02 1.740083759645238287e-02 1.466813771844017317e-02 1.579293447042979734e-02 1.657402010949955012e-02 1.505431649585389602e-02 1.534816205521236966e-02
1.971075905807934125e-02 1.827733600960664007e-02 1.622131349114165969e-02 1.783178815718335780e-02 1.717357866074920372e-02 1.639017872524068525e-02 1.715712607257255037e-02
1.866544025709787266e-02 1.738335276910448271e-02 1.575188441856479465e-02 1.762920638437349974e-02 1.636308944483249456e-02 1.574849021035483465e-02 1.679550295898387183e-02
1.956412564998366924e-02 1.857563512625269933e-02 1.576485946064674556e-02 1.687253768645429960e-02 1.758960342399240942e-02 1.620362411994992480e-02 1.643666332652887405e-02
2.052419764834509039e-02 1.933503248873636240e-02 1.718432367166211616e-02 1.889307405158420147e-02 1.823445445116286118e-02 1.735453109647301650e-02 1.814187723015198844e-02
2.226557263773999706e-02 2.081399853001298511e-02 1.838893608720526193e-02 2.015631142244778129e-02 1.954313800155280459e-02 1.862989646064647231e-02 1.940483945912399588e-02
2.317100498705573428e-02 2.181961570526954122e-02 1.882006679757918313e-02 2.037267785801755507e-02 2.063556006450689012e-02 1.921643049671573067e-02 1.973901539382424963e-02
2.336436748459530185e-02 2.197750582746503881e-02 1.917185939060122440e-02 2.094069549807632546e-02 2.080550863608848430e-02 1.945448897756609299e-02 2.020416463340204624e-02
2.428388821276153062e-02 2.308744280080519962e-02 1.989057379181964971e-02 2.146022154153703551e-02 2.199345956493924462e-02 2.033244004479499781e-02 2.081034377904600677e-02
2.373875536201938349e-02 2.266708091308186970e-02 1.936826039137050023e-02 2.081760258426506791e-02 2.160306568635754834e-02 1.983939166495219536e-02 2.022605264167974884e-02
2.365022145799829112e-02 2.254821976848123133e-02 1.936938973468202430e-02 2.086388372574691716e-02 2.148882512135714268e-02 1.980556741245663097e-02 2.024860327813917185e-02
2.244794629944228681e-02 2.171317232422251969e-02 1.828679058952301789e-02 1.952003494489438010e-02 2.095423671188675896e-02 1.879923201571778724e-02 1.902805857823029398e-02
2.180640323843788253e-02 2.086275497201860868e-02 1.788067308419110171e-02 1.914263184447016763e-02 1.988311653582271882e-02 1.834249668464083688e-02 1.862283863081610688e-02
2.346161950531289869e-02 2.260600501616906455e-02 1.913669665132786829e-02 2.033463179797229473e-02 2.166697013501006977e-02 1.971948078183803979e-02 1.985298612936311005e-02
2.511870068275868020e-02 2.416647797312621027e-02 2.060152013475814378e-02 2.203104391522160699e-02 2.315409356879465780e-02 2.114963754586616021e-02 2.144467093152006149e-02
2.567787358591450478e-02 2.505037796380669285e-02 2.086605024068263758e-02 2.193200372153648187e-02 2.418297304416489740e-02 2.161935114365473240e-02 2.152578214517992389e-02
2.543492434389442100e-02 2.474814613520042589e-02 2.070583729834745215e-02 2.184626268675542507e-02 2.385495720289470753e-02 2.141615119773736253e-02 2.140110081888802959e-02
2.705038282411082254e-02 2.615281126712643012e-02 2.200423661750528989e-02 2.329978536162631564e-02 2.512968550243060983e-02 2.271881312382875717e-02 2.279081492885106502e-02
2.842319038174782528e-02 2.759400039829747880e-02 2.318451215863807924e-02 2.446934645173656081e-02 2.653320199380524227e-02 2.397043780916771963e-02 2.396268506788110791e-02
2.911041280908939488e-02 2.835442450535487560e-02 2.352838101485390729e-02 2.460347915340015124e-02 2.732904593269141341e-02 2.445762867524541029e-02 2.421052852457018789e-02
2.891288451592984032e-02 2.824099005520597228e-02 2.346156025232301254e-02 2.456028610707760435e-02 2.730190711970035058e-02 2.435990794230350961e-02 2.415186581191565429e-02
3.038461430826399148e-02 2.962861928053998894e-02 2.467762511528218475e-02 2.584946375920743264e-02 2.857337276145035729e-02 2.561646545267714029e-02 2.540761793577971453e-02
3.072711108904323252e-02 2.998491573179880992e-02 2.495565611113468446e-02 2.613781769628278559e-02 2.895088293680178615e-02 2.590392083624219743e-02 2.569327047527071237e-02
2.993881287294239413e-02 2.924728199671088741e-02 2.436146178171865948e-02 2.556999007197426413e-02 2.826400334583912752e-02 2.526080312367447872e-02 2.510865242386448384e-02
3.039582687114149653e-02 2.981946574890742205e-02 2.455939502352845125e-02 2.552750288517079830e-02 2.886025992113710678e-02 2.560980895852011177e-02 2.518442160131939903e-02
3.068142770548927187e-02 3.010649318811976435e-02 2.481491851143696054e-02 2.576228778317037407e-02 2.912088963511755627e-02 2.588363108985199112e-02 2.542843598306827532e-02
3.038914091287946498e-02 2.982330942853013075e-02 2.465559657764250512e-02 2.568336398068563411e-02 2.886172533268893323e-02 2.566902239963755536e-02 2.530902617048691114e-02
3.069647541216151063e-02 3.006882220183487373e-02 2.499088646987820267e-02 2.616780162568990015e-02 2.908897825590691863e-02 2.594055754905271599e-02 2.572193037934748447e-02
2.987272481138247143e-02 2.923254753796252284e-02 2.432886499935072583e-02 2.548127889242225719e-02 2.823665367543222102e-02 2.525268093603308742e-02 2.504075244150916202e-02
2.925841418858517867e-02 2.864782101331604311e-02 2.380558226482566361e-02 2.491457694298270659e-02 2.769185940331549828e-02 2.472529546269133099e-02 2.449205437777199346e-02
2.944248251943164946e-02 2.898022236680675157e-02 2.384932913155954001e-02 2.476381340086410143e-02 2.809932517998070534e-02 2.487289152493333405e-02 2.444041567919972777e-02
2.955704361499810612e-02 2.909670728475453189e-02 2.389781545813917524e-02 2.474434267281587843e-02 2.819520601127652182e-02 2.495985469380897562e-02 2.445464405785099937e-02
2.970273197521695885e-02 2.933517394947091766e-02 2.393740681831558331e-02 2.468405917722278284e-02 2.852138091822197657e-02 2.505895368606519610e-02 2.444475152720630012e-02
2.911005667122686449e-02 2.859620624294642935e-02 2.375571687570595183e-02 2.487896494660318814e-02 2.771512782110253578e-02 2.465469072071976159e-02 2.444729639226049175e-02
2.990321561908692097e-02 2.945000974251681461e-02 2.415666996042738907e-02 2.500677614080927536e-02 2.858764266320858519e-02 2.523148187996578085e-02 2.471851762482809092e-02
2.990808539553371434e-02 2.951352170624973667e-02 2.422489239903247160e-02 2.513099665734602750e-02 2.867142338293328027e-02 2.528035585506400659e-02 2.481085650495938946e-02
2.967252558918851216e-02 2.926236563980879821e-02 2.399466791851244049e-02 2.480887060385757875e-02 2.838897513860842714e-02 2.508018601365591405e-02 2.453438664193971497e-02
2.781097782266475985e-02 2.741054319854944327e-02 2.245250431835615207e-02 2.324225850914904412e-02 2.661550031257066407e-02 2.345652983663461602e-02 2.297413660535342281e-02
2.682929046699424405e-02 2.644403523095044048e-02 2.163447127510605486e-02 2.238926632545091763e-02 2.567335578501105803e-02 2.261265862757355638e-02 2.213455471367512667e-02
2.831424766108098581e-02 2.792867942614430526e-02 2.283477896034381491e-02 2.360287225774882619e-02 2.715287498483445056e-02 2.387468436865072818e-02 2.335003835954636495e-02
2.876708303354056848e-02 2.834879782248354851e-02 2.312736430158183337e-02 2.387375313912626709e-02 2.753888849470412584e-02 2.420302768627986822e-02 2.363664404038875316e-02
2.957868157031919021e-02 2.925546140684984545e-02 2.353650647449534103e-02 2.399086335620251656e-02 2.850296365816157307e-02 2.479882447307097879e-02 2.390785138391098713e-02
3.039156532111508130e-02 2.999511637536823871e-02 2.423647988100811543e-02 2.477439873830992664e-02 2.914830004022982146e-02 2.550670422197027706e-02 2.465032672074006503e-02
3.026862446453125813e-02 2.997250236517719213e-02 2.385818347880700602e-02 2.419181553761111381e-02 2.924563974737081490e-02 2.522902085579700748e-02 2.418012462965514475e-02
3.011510389236844026e-02 2.975905307601067404e-02 2.364105409674779543e-02 2.387826397103428103e-02 2.898333204247961412e-02 2.505408491980523622e-02 2.391572836922289599e-02
3.095417137456524595e-02 3.058989828702050537e-02 2.406085928398120008e-02 2.413422888044788189e-02 2.983254936728944179e-02 2.560023316134167615e-02 2.427084460457650320e-02
3.196124774603141538e-02 3.168629731815516409e-02 2.471056236642938872e-02 2.457984087322816896e-02 3.094465478716952253e-02 2.640740986807324497e-02 2.482092423595393463e-02
3.341571157316050589e-02 3.312460539183587765e-02 2.570946266102883473e-02 2.546525422868685037e-02 3.235629470666337437e-02 2.754007556439166948e-02 2.577587997633070185e-02
3.486603016178640296e-02 3.448126973903314213e-02 2.659976491124398448e-02 2.626742060023086814e-02 3.366924304726674061e-02 2.855781208279090100e-02 2.664316096305113096e-02
3.575506060467423947e-02 3.534451133079843238e-02 2.715531896660428740e-02 2.677307603804093827e-02 3.452925804080000244e-02 2.918700677887678743e-02 2.718587044542256081e-02
3.609843092828977917e-02 3.565866724380800656e-02 2.734411801910937093e-02 2.686659345823853157e-02 3.479932191990108004e-02 2.944326781777096072e-02 2.732850755433720302e-02
3.552044812400355356e-02 3.504943234700882981e-02 2.674676589273959973e-02 2.622966103965272688e-02 3.421497853088847213e-02 2.884422150877206936e-02 2.671731389672217863e-02
3.629839215310873279e-02 3.577493934929045633e-02 2.725099544790915776e-02 2.666666438675782680e-02 3.492477409951669221e-02 2.941830450632146668e-02 2.719645561501453021e-02
4.018369819616788435e-02 3.967180603336113026e-02 2.992932519522285492e-02 2.901963681920087870e-02 3.878277089121425630e-02 3.245709828660089252e-02 2.974441869944634276e-02
4.199690678691295892e-02 4.137752722205285949e-02 3.134509067912766289e-02 3.050825445898300292e-02 4.039204410347158047e-02 3.393067284230306957e-02 3.121094121536604690e-02
4.365332543586517011e-02 4.296847613713496161e-02 3.238534859339223249e-02 3.140517043323493712e-02 4.192317814821020644e-02 3.513610492797304002e-02 3.219774870300273067e-02
4.411082000369169476e-02 4.334139766270343058e-02 3.282558592274057579e-02 3.197591036438272166e-02 4.226521620098172560e-02 3.552937626496266432e-02 3.270683777076984627e-02
4.767401896647593951e-02 4.681256800145842251e-02 3.540136386177950012e-02 3.440914232399618772e-02 4.562808582095798093e-02 3.836237218478075195e-02 3.523790271604415603e-02
4.804261772216130572e-02 4.723952333246764917e-02 3.552773890049836653e-02 3.436146728636516740e-02 4.607745840574769408e-02 3.859910645566760889e-02 3.528198081492897598e-02
4.907320067172932232e-02 4.819318629233184520e-02 3.630905633616232642e-02 3.518729592707626336e-02 4.696704102006701853e-02 3.941409622259574308e-02 3.609445775809077411e-02
4.999291208011567150e-02 4.900043276726620545e-02 3.695443991031524544e-02 3.589489660137154536e-02 4.776574391433065919e-02 4.007147928146755772e-02 3.678626889678807826e-02
4.950759145062948868e-02 4.857736857334344488e-02 3.647182476055473715e-02 3.523388708194055002e-02 4.734268639728544253e-02 3.965616457464970351e-02 3.621054019020124304e-02
4.957589425024078872e-02 4.848343676628408955e-02 3.656532410897376378e-02 3.553213040206700674e-02 4.721806605614225355e-02 3.964954937260833229e-02 3.641392781473955925e-02
5.100011219236050275e-02 5.000104350838296269e-02 3.756509746672433842e-02 3.632051951400618039e-02 4.872713709545662547e-02 4.083050374194891613e-02 3.731330242749626019e-02
5.145009387097360110e-02 5.043295861053968127e-02 3.783570602210845762e-02 3.654766608927798033e-02 4.916442824953382723e-02 4.114427287977861364e-02 3.756968387346612537e-02
5.205040523061438273e-02 5.095330297713048656e-02 3.822204462883896370e-02 3.693929317910157190e-02 4.964920367785707195e-02 4.156308413416016923e-02 3.796569498986721025e-02
5.231507248276785760e-02 5.126305705313334571e-02 3.844778620912640138e-02 3.710637291261393439e-02 4.997012364831678738e-02 4.182402956082633544e-02 3.816201472118511268e-02
5.268522991254325633e-02 5.178309663048220879e-02 3.853883871604531913e-02 3.695506465789483858e-02 5.057066602519721260e-02 4.206403795853608935e-02 3.813509504714706483e-02
5.275880201739267805e-02 5.170878359943654329e-02 3.866310143973031299e-02 3.727570624775856239e-02 5.040057748544012062e-02 4.210168476301093948e-02 3.836026391388971946e-02
5.218329290607345849e-02 5.118256292725491263e-02 3.814052691034165721e-02 3.661270462994645897e-02 4.993308355471778870e-02 4.161444302967715753e-02 3.776478768625345095e-02
5.183923691715314891e-02 5.088137749977251351e-02 3.772084327577995833e-02 3.606780881256198279e-02 4.965594181728366641e-02 4.124692978065264137e-02 3.728565783858187738e-02
5.174639972877912580e-02 5.088403774530400603e-02 3.761484664196355215e-02 3.585404238042522174e-02 4.969610106680529688e-02 4.119059244250904833e-02 3.712189756282414932e-02
5.111152208277175424e-02 5.026828137374912686e-02 3.716410904067481147e-02 3.544581501257800665e-02 4.912212366389116791e-02 4.068275987010996214e-02 3.668882752592346475e-02
5.049665575758337244e-02 4.978573272909406905e-02 3.656115827949320274e-02 3.458901342768076065e-02 4.868476902442707421e-02 4.017991381089987268e-02 3.595072104105651034e-02
4.892785736161029547e-02 4.821930395485148069e-02 3.540177144157310302e-02 3.350666601371111997e-02 4.711782984583812173e-02 3.890987039160136857e-02 3.481764716474207433e-02
4.745770340158546319e-02 4.686179295911772208e-02 3.424255690592504370e-02 3.229374728656318055e-02 4.589714130299028805e-02 3.769609614065974612e-02 3.362524487395540662e-02
4.810747162798541254e-02 4.758437024668255022e-02 3.457580853800283627e-02 3.243834527910008370e-02 4.664888462749178233e-02 3.816484086459179942e-02 3.387027349708216645e-02
4.630342060234469287e-02 4.589993856602586630e-02 3.328717619038602110e-02 3.117247524849246429e-02 4.504916799432589353e-02 3.677102009837357466e-02 3.257431449243478050e-02
4.613158789758799172e-02 4.578832312200395438e-02 3.305513330751330692e-02 3.079561109395051455e-02 4.496497948004325035e-02 3.660322601889304944e-02 3.227065616007852855e-02
4.629940327850425030e-02 4.596367820962546369e-02 3.314098588592417904e-02 3.083794014345545703e-02 4.514677375660462733e-02 3.672517714518500065e-02 3.233456392257979400e-02
4.650127631194339584e-02 4.619396922562695601e-02 3.327450713845584579e-02 3.094537099495976371e-02 4.539628274516800677e-02 3.687960467479673571e-02 3.245808059446636529e-02
4.614642597755102410e-02 4.579645521350515086e-02 3.300095540167061192e-02 3.067444062290703224e-02 4.496558344358669856e-02 3.658702698752590299e-02 3.218421059926639821e-02
4.347462455741104431e-02 4.316707676268009136e-02 3.100687665903247361e-02 2.875121266452730986e-02 4.242157433764402047e-02 3.441804888769031678e-02 3.020951647522288758e-02
4.007064957233122393e-02 3.977444363162659785e-02 2.863209747689166376e-02 2.662879775380288389e-02 3.907584176628429995e-02 3.174070575112648146e-02 2.793293414007199868e-02
4.133886116436746166e-02 4.111614431275725789e-02 2.946602836251221644e-02 2.722923686452341160e-02 4.040949930033743698e-02 3.275886623843361767e-02 2.865575241841391771e-02
4.184392781568540415e-02 4.162729824215689184e-02 2.977421251974272584e-02 2.747562286787445102e-02 4.092650116032569424e-02 3.312692602590167762e-02 2.894019370666317537e-02
4.191659531722264492e-02 4.175545127483444585e-02 2.973631101458585474e-02 2.736817347125784436e-02 4.111447449864446407e-02 3.312846406662128124e-02 2.887160974080855980e-02
4.243629132206270388e-02 4.228782550259416878e-02 3.010748928295080631e-02 2.768255581085083544e-02 4.162438855820097677e-02 3.355945326997610695e-02 2.921407248707039855e-02
4.283507145645595870e-02 4.266854760350051456e-02 3.034891965936684088e-02 2.785723618982542671e-02 4.201223971494474213e-02 3.385135752032242956e-02 2.942866029603250985e-02
4.318548314662642301e-02 4.307268011038832556e-02 3.056639519666162069e-02 2.803249182349720758e-02 4.246535932394221446e-02 3.411194795529056550e-02 2.962730528131628585e-02
4.346773100559903069e-02 4.334215269854616720e-02 3.080484396568510669e-02 2.822372167874430751e-02 4.264333616793583581e-02 3.439264566484023788e-02 2.983758056835627767e-02
4.296591603895658779e-02 4.282691054015513171e-02 3.043530767060285622e-02 2.794827653292444522e-02 4.215949821325960106e-02 3.395277296496499592e-02 2.951650310057827090e-02
4.235565233217555153e-02 4.231664389527029640e-02 2.986576897424391905e-02 2.720219855840012857e-02 4.174513614940610073e-02 3.343454393271194647e-02 2.885548847218272206e-02
4.123442598705910622e-02 4.122909854514042460e-02 2.910233602528833688e-02 2.653972496364211120e-02 4.068272499728774888e-02 3.256252470216057515e-02 2.813302018933322088e-02
4.063061677202798455e-02 4.058382236067199778e-02 2.871012130197790960e-02 2.624143441253228362e-02 4.003312785698805859e-02 3.209112276630044641e-02 2.778435820217181260e-02
4.061764824729762607e-02 4.069601593590161520e-02 2.852524486415436433e-02 2.581186709639265650e-02 4.021241303283565327e-02 3.203145534362649566e-02 2.747630915723280401e-02
4.097762587399284701e-02 4.099780428372023361e-02 2.880661351001864018e-02 2.608934986918642202e-02 4.044262927702396704e-02 3.233318254300367872e-02 2.775731444626155370e-02
4.004767688715864943e-02 4.018389748236397829e-02 2.810748353854086029e-02 2.539202048593165728e-02 3.974880025227429253e-02 3.158594261976238604e-02 2.705252520567080071e-02
3.899113708422381752e-02 3.911507752741207045e-02 2.738064843321522807e-02 2.471496878190330634e-02 3.864232390867405886e-02 3.078048626237391699e-02 2.634104836239612585e-02
3.781469488818468838e-02 3.793142864106140849e-02 2.651819051690755200e-02 2.397747771452833285e-02 3.750767731989389925e-02 2.979422308511305018e-02 2.553702850967969062e-02
3.725121342604128388e-02 3.739819572331194025e-02 2.613443781567780302e-02 2.357619775472319032e-02 3.699691587914824553e-02 2.938626124278958043e-02 2.513579944679484798e-02
3.749929229208542880e-02 3.768699124629632663e-02 2.618694023066914234e-02 2.346177058625854156e-02 3.729152075415439332e-02 2.953700251926682716e-02 2.511011158372433369e-02
3.793621133340546736e-02 3.808925022121220638e-02 2.652336019753867916e-02 2.386490159448018122e-02 3.768792349290968346e-02 2.986600428944545180e-02 2.548341593591411935e-02
3.722367490858422001e-02 3.732782546965020959e-02 2.612047736599269060e-02 2.363609730133300543e-02 3.690785172992691598e-02 2.933648243273636810e-02 2.516161544272593753e-02
3.783203084120516368e-02 3.804695949475331990e-02 2.645381368878368944e-02 2.371723626253788644e-02 3.765958495905223635e-02 2.983043397331956725e-02 2.536924775103438501e-02
3.737037560067431319e-02 3.758018377486709721e-02 2.611111417068572027e-02 2.339150448812872887e-02 3.718499554361012760e-02 2.945909035393696335e-02 2.503123046631380161e-02
3.696127560182749239e-02 3.713190914062248354e-02 2.584316800490169333e-02 2.320589376246225480e-02 3.674996799562622180e-02 2.912217369487209509e-02 2.480528666896023374e-02
3.490140450922766396e-02 3.517647854377192740e-02 2.437210837181456868e-02 2.177863737698123095e-02 3.487541167953991939e-02 2.752333622230164131e-02 2.333645700032772885e-02
3.375892669749351593e-02 3.404028518027305689e-02 2.346378683599134943e-02 2.087882062325758722e-02 3.376478959567343757e-02 2.655331356751131425e-02 2.242821193286307149e-02
3.323617476533980569e-02 3.355141676147879726e-02 2.322596044016687206e-02 2.074150360717625513e-02 3.328307475739616939e-02 2.623380916692704540e-02 2.223023160334144932e-02
3.345787362235849716e-02 3.377419934569052956e-02 2.333466314874047681e-02 2.080766108358138300e-02 3.351875883272890239e-02 2.638155948317435009e-02 2.232017955564206610e-02
3.215058107705009993e-02 3.249869856842450139e-02 2.238227277170665511e-02 1.990019082241914483e-02 3.225471117843823482e-02 2.534118362085677895e-02 2.138106011467248019e-02
3.144456642554930431e-02 3.179177515079059657e-02 2.187167380244766854e-02 1.939459318639217070e-02 3.156912915496504907e-02 2.478749319625305619e-02 2.086598940895102033e-02
3.357652741248531858e-02 3.393801872111748552e-02 2.335074555888768527e-02 2.069007433076047384e-02 3.370131493581811355e-02 2.646812209227504889e-02 2.227101617455892399e-02
3.320193009943625539e-02 3.360517853893350837e-02 2.316717653413917846e-02 2.056472339066448343e-02 3.338230313051502446e-02 2.623613237975497628e-02 2.210766706210422206e-02
3.288942381172729051e-02 3.331586050691961315e-02 2.292235138491008350e-02 2.031743187972666689e-02 3.311791773562607066e-02 2.597688106946208567e-02 2.186040484211286897e-02
3.326487518551370787e-02 3.366715143609104455e-02 2.317871980868970241e-02 2.052399625890225995e-02 3.346560190524320438e-02 2.627487501458756688e-02 2.209502427569939864e-02
3.246994337451840351e-02 3.286614615460330124e-02 2.259082727984887060e-02 1.999124093663727855e-02 3.265459379031829951e-02 2.562375995253755520e-02 2.152936180164749178e-02
3.196322732472611089e-02 3.233288699134617694e-02 2.236386444542004873e-02 1.991213724760341683e-02 3.212838504780287513e-02 2.528682026650599934e-02 2.137051115376256694e-02
3.169060188088324015e-02 3.214985857019177218e-02 2.212687185278365901e-02 1.959286066270075205e-02 3.198666638080562008e-02 2.507809523868216248e-02 2.108959118134924593e-02
3.193857156499618766e-02 3.236729706430215014e-02 2.225498859437342533e-02 1.966508590341606993e-02 3.220572713712840235e-02 2.524427860048186409e-02 2.119278624070279615e-02
3.174119200814536773e-02 3.207377299703387252e-02 2.217979351946949840e-02 1.978760293506805906e-02 3.187018318467849110e-02 2.506656328854693291e-02 2.121715193172677566e-02
3.183885152953908754e-02 3.224628880507011269e-02 2.224707554651200736e-02 1.977219591424673670e-02 3.211236086171817550e-02 2.517229649548730769e-02 2.124299192737890557e-02
3.177169553637461397e-02 3.216266727013352561e-02 2.225749927300542733e-02 1.982322385170027026e-02 3.197914560434566428e-02 2.515825156048404412e-02 2.127048151383669622e-02
3.051693217579664469e-02 3.088457212656036191e-02 2.125457629087757275e-02 1.887141813917788541e-02 3.069815405270786418e-02 2.407097344542576817e-02 2.029004872959191269e-02
2.730703585408863349e-02 2.761575851772139420e-02 1.903038596857517875e-02 1.690468634332582473e-02 2.745035108961650303e-02 2.154356626541261907e-02 1.817091259525171684e-02
2.995992949007390480e-02 3.018415295069398069e-02 2.094963968178991873e-02 1.874792911940793144e-02 2.992765416495781275e-02 2.363686991177842839e-02 2.007465733257115040e-02
3.189936793437381235e-02 3.205759052424827366e-02 2.236513355777908219e-02 2.018946213376882418e-02 3.173122397778570941e-02 2.514559751450419836e-02 2.151963643949162536e-02
3.367856519950529481e-02 3.370942986927062679e-02 2.368173009284974331e-02 2.151342752857671875e-02 3.329533986505935073e-02 2.654460629896174956e-02 2.285718689162197573e-02
3.836712339510869180e-02 3.829767452035997416e-02 2.705041588333372340e-02 2.467201650638361360e-02 3.773833715508306819e-02 3.026001313205834223e-02 2.615696692750733854e-02
3.941427815621063868e-02 3.904941711417184852e-02 2.801159494164839198e-02 2.606340805177034814e-02 3.836850874493753089e-02 3.105407180075869106e-02 2.735023642757022228e-02
4.280599329076708454e-02 4.214770769889290142e-02 3.057141734614191725e-02 2.873527571717860579e-02 4.127164735856504035e-02 3.372901092825926483e-02 2.999709889101143112e-02
4.683537870283734778e-02 4.611101888587291336e-02 3.369094053993115095e-02 3.187088495562882123e-02 4.511640969660636602e-02 3.704481520465507938e-02 3.314831314606918322e-02
5.134776294912160588e-02 5.014569864478553990e-02 3.724185228645934820e-02 3.575280053885899340e-02 4.880829423739890816e-02 4.065368952516737466e-02 3.690595414244519229e-02
5.517412244601197641e-02 5.368188731198742653e-02 4.040480748040244791e-02 3.928632064615609348e-02 5.215648346872257812e-02 4.381940057299190533e-02 4.028000644643878192e-02
5.886972285463735327e-02 5.716377587001348487e-02 4.338137957052454891e-02 4.246497435004759069e-02 5.545271184753055443e-02 4.687387032160170164e-02 4.338400522990423780e-02
6.203804890855987852e-02 5.983006547530678870e-02 4.613365704125810957e-02 4.577096506357455907e-02 5.777138587034164052e-02 4.950573539817535590e-02 4.643380526479518045e-02
5.763195609040102502e-02 5.509302206703604876e-02 4.346946775787031980e-02 4.399622853396104732e-02 5.287413677772811321e-02 4.616658570917511750e-02 4.417778445478959953e-02
4.615253863290959269e-02 4.392343910278746072e-02 3.513540716922638335e-02 3.601635297815761194e-02 4.208748665846709369e-02 3.704919272773918304e-02 3.593561914404799773e-02
5.319874159085335313e-02 5.053854803583303357e-02 4.102691610174570569e-02 4.237380586702534785e-02 4.827618478912451550e-02 4.304256547651483245e-02 4.209587407401665232e-02
6.118268482103954992e-02 5.774641253017966797e-02 4.737686935586106485e-02 4.942825015814857059e-02 5.497538706865097435e-02 4.945192670803803120e-02 4.886377717335107368e-02
5.824832753460788826e-02 5.472549508676174956e-02 4.568770014606027274e-02 4.828469000100472225e-02 5.197839059582631815e-02 4.731713997253491483e-02 4.742136033685930702e-02
6.286201147403547296e-02 5.869706726963682536e-02 4.975060745816058116e-02 5.319225891203541168e-02 5.546479367627794171e-02 5.119917275314987692e-02 5.193365532418371677e-02
6.679225077996026050e-02 6.224945926499194510e-02 5.322993859300633596e-02 5.732489042578543109e-02 5.878438796990243659e-02 5.453632334748734906e-02 5.576403097101009093e-02
7.979859997776396485e-02 7.390056483033508039e-02 6.413902652439606999e-02 6.978533647636753212e-02 6.956503738156487315e-02 6.529722815921146228e-02 6.755019139710344289e-02
9.066695464053564635e-02 8.348565346461395142e-02 7.357988419759613208e-02 8.078923553653170886e-02 7.827487889869409743e-02 7.447421537016107873e-02 7.784042983738739818e-02
9.455121444185952961e-02 8.679957125056646239e-02 7.736227732707096072e-02 8.563633662743165564e-02 8.117182075231149652e-02 7.791817220950952860e-02 8.217009638101945013e-02
1.008729075364506039e-01 9.228445865033652051e-02 8.320663763827480797e-02 9.268287869809509194e-02 8.608753237566826866e-02 8.345101499703615200e-02 8.864542613174242192e-02
1.080800723860296381e-01 9.854372266158563376e-02 8.937345338171684417e-02 1.000071390507939334e-01 9.173775127667148366e-02 8.940532845858775723e-02 9.544383073854144361e-02
1.127432288142666134e-01 1.024111355484646074e-01 9.408593342823495798e-02 1.062516414245683744e-01 9.509284065856273005e-02 9.358081377966426251e-02 1.009415656486996465e-01
1.161574867405845563e-01 1.053763094675517764e-01 9.714989875505017358e-02 1.099544083019729362e-01 9.779029351671481018e-02 9.647841301045403939e-02 1.043503536706692769e-01
1.174223815635854901e-01 1.061176935431527024e-01 9.866571294074386045e-02 1.122577398488226880e-01 9.814583453388793510e-02 9.767502104787924300e-02 1.062607601286460063e-01
1.184326873014006354e-01 1.067795389030304909e-01 9.986853338480787545e-02 1.140295092615360439e-01 9.864041995440339661e-02 9.862217035975330559e-02 1.077533930987060601e-01
1.195249750428281771e-01 1.077808735166043558e-01 1.009922094897509476e-01 1.153189545286034678e-01 9.951659306384876003e-02 9.971143451049779838e-02 1.089524585086255465e-01
1.207182923562022669e-01 1.086594287258876856e-01 1.022229153125320256e-01 1.170612056170769050e-01 1.002515675962892538e-01 1.007436102061843586e-01 1.104478058075931135e-01
1.008461368532888869e-01 8.998361403609153597e-02 8.604827946992121834e-02 9.979102927540679790e-02 8.238442415917621164e-02 8.418475680227516245e-02 9.360086423312651005e-02
4.947186682778062505e-02 4.430058587496658179e-02 4.221938087678462487e-02 4.884752131336715653e-02 4.065515856494998637e-02 4.135527446861708700e-02 4.586679071908623950e-02
5.445882810613672520e-02 4.921650940104693728e-02 4.599655073787063675e-02 5.239235075748967241e-02 4.552439286918751049e-02 4.546969143742451980e-02 4.955594946434371123e-02
7.867750894142706841e-02 7.090585944807402397e-02 6.663314466522621271e-02 7.623756864855310567e-02 6.552229855533817093e-02 6.568885330249474297e-02 7.195981801936138234e-02
1.077454550363056984e-01 9.686464751631328196e-02 9.157732621265639306e-02 1.051666672535662012e-01 8.935326460070049104e-02 9.006005185782067768e-02 9.909179195164496967e-02
1.184860636023636893e-01 1.065233647187096983e-01 1.007076809275738449e-01 1.157018911666193445e-01 9.824110276333025693e-02 9.903265085718128413e-02 1.089908797250583733e-01
1.201680196982941595e-01 1.082329513516792074e-01 1.018782003729546831e-01 1.166937687570989424e-01 9.996980459108670281e-02 1.003655513123193899e-01 1.100881626933460783e-01
1.204882295783953894e-01 1.082084996304585600e-01 1.025326327447350777e-01 1.179131929194097428e-01 9.968195876556612545e-02 1.007679985119411953e-01 1.110153741812637262e-01
1.208083322654552177e-01 1.082072043727977800e-01 1.029536295185938116e-01 1.187780829878093275e-01 9.951576747349148711e-02 1.009853441577922839e-01 1.116693652052994645e-01
1.206255989096495784e-01 1.080079238478778292e-01 1.028103083197696443e-01 1.186172426626689730e-01 9.928720668601360988e-02 1.008336137321504677e-01 1.115190444751613941e-01
1.206167109065921228e-01 1.080402158219540970e-01 1.030350989558054958e-01 1.190962723645493937e-01 9.934511294988014607e-02 1.009418097740631820e-01 1.118638529260716358e-01
1.188660531718917918e-01 1.065116901903527119e-01 1.014189941829460317e-01 1.170830876657997927e-01 9.798352526235420967e-02 9.943147105050656465e-02 1.100413405337525297e-01
1.156101560796170130e-01 1.035660507901089572e-01 9.858869280749754660e-02 1.137540071393572244e-01 9.523386848205034338e-02 9.669241859519867033e-02 1.069375756067326294e-01
1.106534073153075948e-01 9.896205508514110960e-02 9.453637849191158515e-02 1.093004377269695404e-01 9.086866897400391885e-02 9.258433264434658139e-02 1.026547557015565215e-01
1.096868587057771571e-01 9.850929655109738614e-02 9.342282200386570201e-02 1.076097344388321220e-01 9.078236323938848606e-02 9.171903547788103073e-02 1.012459224351709708e-01
1.107363205692530467e-01 9.914060417954706494e-02 9.436333146458898702e-02 1.089436350245239493e-01 9.114908314726567762e-02 9.251764542460322316e-02 1.023974589232957977e-01
1.094259413478601839e-01 9.826192595055202594e-02 9.308103576656563682e-02 1.071622740801651957e-01 9.050223228565583422e-02 9.144256964248846653e-02 1.008445433748726416e-01
1.105341228959719202e-01 9.913098187257468608e-02 9.412036780337254549e-02 1.084159657700630996e-01 9.120417001488968778e-02 9.242140960348713130e-02 1.019973180434614740e-01
1.076435196643220904e-01 9.654301060266173851e-02 9.170415052260756650e-02 1.056316863761451036e-01 8.875321642675987333e-02 9.004163230582895583e-02 9.937891288247564792e-02
1.064186113862638366e-01 9.553941737350582497e-02 9.063991405016125213e-02 1.044866683452325556e-01 8.796685861783627713e-02 8.896661518267844071e-02 9.826945428413524919e-02
1.093863999811851007e-01 9.799260222722756819e-02 9.331757343530067139e-02 1.077529034100977029e-01 9.006795634577598186e-02 9.149028764442106165e-02 1.012613346789576485e-01
1.068364162256614236e-01 9.548138078493527414e-02 9.148568697161918450e-02 1.061167426753528431e-01 8.768390615046350867e-02 8.942857591448852284e-02 9.950778703328336250e-02
1.014868915992084286e-01 9.068488162944535191e-02 8.680761909767971407e-02 1.005264250922756342e-01 8.318374887068243073e-02 8.494269777714714975e-02 9.433914098614513966e-02
8.907787865335689559e-02 7.971889311960746183e-02 7.578785640216652297e-02 8.743200630251579675e-02 7.331412792258625022e-02 7.433331826216582616e-02 8.222071478027200009e-02
7.281162993657076810e-02 6.521180361246828316e-02 6.235203925577913892e-02 7.218492147478515475e-02 5.992314268801248595e-02 6.101738370073217510e-02 6.774576537255866393e-02
7.181939547911055099e-02 6.430850884445417359e-02 6.114161646477990486e-02 7.053851349123814451e-02 5.917848424069009627e-02 5.997110642909232042e-02 6.632230340533398771e-02
8.010079753840221306e-02 7.180430664672377006e-02 6.839784360935227681e-02 7.888946493557950912e-02 6.604111882598889816e-02 6.707701702289167733e-02 7.417174357310893362e-02
7.689312752553932595e-02 6.856651940406960355e-02 6.592664747612854426e-02 7.667108795407751032e-02 6.285614906026608384e-02 6.433758380487175632e-02 7.181524505055154883e-02
8.436541981901303500e-02 7.567456838208777570e-02 7.177104282380533662e-02 8.253302790279762324e-02 6.964617075023660231e-02 7.051993539070973427e-02 7.771567441727432468e-02
8.565361335549416533e-02 7.655715891927193650e-02 7.319854742131860770e-02 8.481631628988059446e-02 7.033461669514064207e-02 7.161698704968678941e-02 7.957664166310385312e-02
8.389112706166051980e-02 7.532996118707901978e-02 7.156579301100324253e-02 8.238085531746101864e-02 6.934645577337986144e-02 7.026859123071726998e-02 7.752589474179255591e-02
8.577747637717658691e-02 7.663007381271449980e-02 7.330019493171119338e-02 8.503062751253469276e-02 7.033447231877952566e-02 7.166572312233264463e-02 7.974439381754204470e-02
9.018279791266246848e-02 8.060430888438831210e-02 7.717855948627855289e-02 8.940470642482103991e-02 7.407124409091765671e-02 7.548243762751814800e-02 8.389074703435166203e-02
9.728826687602619427e-02 8.703454093706740335e-02 8.326523572855379363e-02 9.622831849928530079e-02 7.991428035291762988e-02 8.154645631516188597e-02 9.038653615753509951e-02
1.013954706614914603e-01 9.098308708051032478e-02 8.635020791307029819e-02 9.943811985028375156e-02 8.365707683266691841e-02 8.480142689230332764e-02 9.356522681958638621e-02
1.025529719839198411e-01 9.204071385354513357e-02 8.743651527431867132e-02 1.007700639904998974e-01 8.473586670083987915e-02 8.580061599165733632e-02 9.478777455563677790e-02
1.038984424006894752e-01 9.316956012362884176e-02 8.885245992305172702e-02 1.026147772733148195e-01 8.579037061673341902e-02 8.705105345936357819e-02 9.642618057262344888e-02
1.073855809294649022e-01 9.629915561256072176e-02 9.160728535103386527e-02 1.055427017010956980e-01 8.859683953681649071e-02 8.991022038746580847e-02 9.927850804825599784e-02
1.036750765652280498e-01 9.283432041271805213e-02 8.857231690680424097e-02 1.024484159440798570e-01 8.536601664033374726e-02 8.674188518859086983e-02 9.619213566942386162e-02
1.016400937942794208e-01 9.094414618062338085e-02 8.690970427455238512e-02 1.005079215052484820e-01 8.369947910040297090e-02 8.506454134009948376e-02 9.439787873444736854e-02
9.806769755775202047e-02 8.778027515812492076e-02 8.391642711856514558e-02 9.707674137191961428e-02 8.062875863633367501e-02 8.215273417224451535e-02 9.114123415732969247e-02
1.002890909903311478e-01 8.995636673034662634e-02 8.547311584465541734e-02 9.848459646281466917e-02 8.282861435260570337e-02 8.389299381088322072e-02 9.264092106081366074e-02
1.055041115910937549e-01 9.461639593502002565e-02 9.021613555672351736e-02 1.040986927543893908e-01 8.705731494204697885e-02 8.844617140526486732e-02 9.784756015057841094e-02
1.051381779190808941e-01 9.441943602079562459e-02 8.961326045227203940e-02 1.033423560832175819e-01 8.707352860863341870e-02 8.790532154675785581e-02 9.718464495803727510e-02
1.056890622800827212e-01 9.440455101228427404e-02 9.046643472722676327e-02 1.047110296170826876e-01 8.660292767464965180e-02 8.852349046779625641e-02 9.828937778426130589e-02
1.005816202944360277e-01 8.990172947326886821e-02 8.647826993440430043e-02 1.004267585605514712e-01 8.251499556563204885e-02 8.443809477739877556e-02 9.411161471221722585e-02
9.967140298012144850e-02 8.950117027047217733e-02 8.503129511243785743e-02 9.786659679314291260e-02 8.239878469665812277e-02 8.349758929901893167e-02 9.210321851468310228e-02
1.046716194744139045e-01 9.358694382794946476e-02 8.956861492374360023e-02 1.035617986277213992e-01 8.590408373581066848e-02 8.769820507139587662e-02 9.725569000723215118e-02
1.033373198232830498e-01 9.283109206109418921e-02 8.815003851699930448e-02 1.015733792426515014e-01 8.557121303576414872e-02 8.650810076739919030e-02 9.554771994833385906e-02
1.032363278416038171e-01 9.218929777955131577e-02 8.838890795731638161e-02 1.023693741643701277e-01 8.462368315423228482e-02 8.645697987278923302e-02 9.606381721583898137e-02
1.032079947887032251e-01 9.214599039194444619e-02 8.865014368820758883e-02 1.029207984357171646e-01 8.443070546042166780e-02 8.659833329216429232e-02 9.645457627458159378e-02
1.001358447734523871e-01 8.931678359205823259e-02 8.610503656175615139e-02 1.002615887812597362e-01 8.194410075104131830e-02 8.394105304834809100e-02 9.385099185060845339e-02
1.001589482389835806e-01 8.969436817307083198e-02 8.564908013553766686e-02 9.902009155419240483e-02 8.256808160927400775e-02 8.385804155695023021e-02 9.300553431184993558e-02
1.007396797878751249e-01 9.010841209498224313e-02 8.638002854580784096e-02 1.000715149515196967e-01 8.275881125296122298e-02 8.447344706239214018e-02 9.388491426587934618e-02
9.800864988402421818e-02 8.727830629296219611e-02 8.454284585147285591e-02 9.868792924446029291e-02 7.996001946889885748e-02 8.227456018531376092e-02 9.226404799049996164e-02
9.808284398328251386e-02 8.798375287616186369e-02 8.400601979800820240e-02 9.702954464159857517e-02 8.099024363450048336e-02 8.228550868606136770e-02 9.116330415526974207e-02
9.495635709571523253e-02 8.460862023283696742e-02 8.169614463238901447e-02 9.513042832451958086e-02 7.751698349256003207e-02 7.963204261978666654e-02 8.904154023572519172e-02
8.251722655598044132e-02 7.367606413501422147e-02 7.077435040446214409e-02 8.231386555797252924e-02 6.762252109418691315e-02 6.906710496937780441e-02 7.709874266105917751e-02
6.722217788748330314e-02 5.991467676114742985e-02 5.780645749632076780e-02 6.729319434133106126e-02 5.494572387296491056e-02 5.635006310730970164e-02 6.300143403440523759e-02
5.854168404310960971e-02 5.223659511658732685e-02 5.005874700146674405e-02 5.817259658944931577e-02 4.787575965275549933e-02 4.889208643120040998e-02 5.451673207148848704e-02
5.380160013027147914e-02 4.833859312653920187e-02 4.586497762471245659e-02 5.274281237119533838e-02 4.453365021033837273e-02 4.505588906334145882e-02 4.965843361920799920e-02
6.697439038365275710e-02 5.998401058750071208e-02 5.726002771793078927e-02 6.613829446682660540e-02 5.522325967218395110e-02 5.610058970138694090e-02 6.213725459851768274e-02
6.961635833301881016e-02 6.254818850732694890e-02 5.923073650921672345e-02 6.800585853600621400e-02 5.746677504592448416e-02 5.828107113613285178e-02 6.406500585633959077e-02
5.560107080465664930e-02 4.959662426343924846e-02 4.767759678171650667e-02 5.530365106204884751e-02 4.550109622512020502e-02 4.655467387634854709e-02 5.187531121406870754e-02
5.474077741009127779e-02 4.898283358392328118e-02 4.683409493136912738e-02 5.418951431691648030e-02 4.506412818668039527e-02 4.584384868162015569e-02 5.087713657114679988e-02
5.364852336365606017e-02 4.778922470859574279e-02 4.630280364613341415e-02 5.405107757698299903e-02 4.365615690788126474e-02 4.509439822491336652e-02 5.051260102026317728e-02
5.162714038629050151e-02 4.638035877554787245e-02 4.389129172411207480e-02 5.046582040478302111e-02 4.272762641615935469e-02 4.315479596475509105e-02 4.751748379828511087e-02
5.272757588782747695e-02 4.726225409247861858e-02 4.498873682492892517e-02 5.185691638559991601e-02 4.355209075597504809e-02 4.413827522572036366e-02 4.877257640250955845e-02
6.456527310789048069e-02 5.825575681004254575e-02 5.468968483573037609e-02 6.242692372276752166e-02 5.378146900864728963e-02 5.398742952782950577e-02 5.898369341904907692e-02
6.426307158849829670e-02 5.736022862752594015e-02 5.541574630358534620e-02 6.429310149584344103e-02 5.259123958355216982e-02 5.409431010164850867e-02 6.026941943745202368e-02
5.992955382327799091e-02 5.366244213160863141e-02 5.170689774943281608e-02 5.972461681301362985e-02 4.924416534992348549e-02 5.060150888552535087e-02 5.609501858918761880e-02
5.289569463966862367e-02 4.727231064667860444e-02 4.569132691224963433e-02 5.316841377937992635e-02 4.329157996430581246e-02 4.456142849393323474e-02 4.975457960238160310e-02
3.303528168653800667e-02 2.944538700493308167e-02 2.857187101828597905e-02 3.356663697831439863e-02 2.689941885155979276e-02 2.772334774838390234e-02 3.128641128951346190e-02
1.914350968670251729e-02 1.775751957583797044e-02 1.614397145038141274e-02 1.798351266179763069e-02 1.663711571708901757e-02 1.618588074316785683e-02 1.716674756120506115e-02
1.380796352883536561e-02 1.283934497390074557e-02 1.105119557144934074e-02 1.197755583400404202e-02 1.215734610268991850e-02 1.127454417066308529e-02 1.161303020112145271e-02
1.262583884002972667e-02 1.163049095591857547e-02 1.048580165555557976e-02 1.160560681385601478e-02 1.073578037828199806e-02 1.057894766886863409e-02 1.110480701000845193e-02
1.840668634466139514e-02 1.673000227053100808e-02 1.584671995254509011e-02 1.822665529646529808e-02 1.572751227350645611e-02 1.550228623055229481e-02 1.717169119268541905e-02
1.970310334874416855e-02 1.722583660019861782e-02 1.729453831325181504e-02 2.064393109301868034e-02 1.554309016866043010e-02 1.656432834021095979e-02 1.911069456783767370e-02
1.935429147075355683e-02 1.773930515893806098e-02 1.599456685941814602e-02 1.764356623614300040e-02 1.633991306419782172e-02 1.612562103657380272e-02 1.694454029470223930e-02
1.936661665402652707e-02 1.832098896864103529e-02 1.628037226363540299e-02 1.751399014332277390e-02 1.729927126212230451e-02 1.659892827842891425e-02 1.698213893213626480e-02
2.100213697138334640e-02 1.888075887793004559e-02 1.841858995453524162e-02 2.137927062019532101e-02 1.733813586404845883e-02 1.797285637085469998e-02 2.000335782160025597e-02
1.942999198316815862e-02 1.734470832343301336e-02 1.653921843615119638e-02 1.909672188765442619e-02 1.596137057101295817e-02 1.616525774960527601e-02 1.796856974907174581e-02
2.086097441450323470e-02 1.874317451125548026e-02 1.784173954975208296e-02 2.081049803157161010e-02 1.737481164694278449e-02 1.742618320220086156e-02 1.946159379271273845e-02
2.225921431897892599e-02 1.979656378468304043e-02 1.898050259576815682e-02 2.231311641271640361e-02 1.829390111785708997e-02 1.841075963766456922e-02 2.083001806267823636e-02
2.578360754719118478e-02 2.399068250009478778e-02 2.136073935420571696e-02 2.343506791002597511e-02 2.251276318301616633e-02 2.158537590049332613e-02 2.254421682629229387e-02
2.808128908385697231e-02 2.538045760447200927e-02 2.407632234459861770e-02 2.755563906246026595e-02 2.327716341699188549e-02 2.373751336614681948e-02 2.598705079336489573e-02
3.080017974995412008e-02 2.805758684312530810e-02 2.599384786911450654e-02 2.935484045240147749e-02 2.606829535005726270e-02 2.582857017090075397e-02 2.787115331745212976e-02
3.629821596524217264e-02 3.240379206702751619e-02 2.976428217635240792e-02 3.400114896223500882e-02 2.994851331216078633e-02 2.944242017354418289e-02 3.218971488369853917e-02
4.637292473088284323e-02 4.133218321400509293e-02 3.952904019160913968e-02 4.495827023724393440e-02 3.772287514243188866e-02 3.900667984639070995e-02 4.255774202373847209e-02
5.531910436079019722e-02 4.922610402789419359e-02 4.783451906171896917e-02 5.557136119397696611e-02 4.519621272023439940e-02 4.663444058904083617e-02 5.205704160244658402e-02
5.391945815570899081e-02 4.801856569737460168e-02 4.546985760892850031e-02 5.252207363531050804e-02 4.388807149459666296e-02 4.465140646002245528e-02 4.937554565701887666e-02
4.343458383351136293e-02 3.808941476991541120e-02 3.782517606170206215e-02 4.464825852448223165e-02 3.457419000205477072e-02 3.652399034110347803e-02 4.152838140309746823e-02
5.062605924495896387e-02 4.574553091336185789e-02 4.283280976932662965e-02 4.851904212982997844e-02 4.242672022197281623e-02 4.241427143918650305e-02 4.601991305026626594e-02


==> Fig/Res-aisa/aisa_clustOfClass4.txt <==
7.488919158818909544e-03 8.192460293129626842e-03 8.289847129706430853e-03 9.176005256057757561e-03
9.458898931038671812e-03 9.686323946388891021e-03 1.000496894661218918e-02 1.064192883718544091e-02
1.301615597458763256e-02 1.331910366540154343e-02 1.380078388973310886e-02 1.471219354926610844e-02
1.375352341762867484e-02 1.468210764468237499e-02 1.448313676650748658e-02 1.638299598604552390e-02
1.395974653819529419e-02 1.489028631529068329e-02 1.464490927193761935e-02 1.707705164531626157e-02
1.448392736819716087e-02 1.507371603750795076e-02 1.553164357134439316e-02 1.695243217127144486e-02
1.397140093288271219e-02 1.508815503410662270e-02 1.497279051246471621e-02 1.762037863395659806e-02
1.492663804543380504e-02 1.574389918611231176e-02 1.575959492227717654e-02 1.788370697735683357e-02
1.565801742657018866e-02 1.672150602161304525e-02 1.665161779189679864e-02 1.903474336735526060e-02
1.653232206176705535e-02 1.791940007648866115e-02 1.776019595950158875e-02 2.065799607940516786e-02
1.741382706886789727e-02 1.845583890453147968e-02 1.848403962777294199e-02 2.078547156146599850e-02
1.756512805606067276e-02 1.859986554284896038e-02 1.866161516515084384e-02 2.102052719031447664e-02
1.875789994731450264e-02 1.964547804340041615e-02 1.975237037216566113e-02 2.182998879544977358e-02
1.844541214535081602e-02 1.902927304957617582e-02 1.936131886723548717e-02 2.097492243946395135e-02
1.837488655613972455e-02 1.939804720222495713e-02 1.929442102438430964e-02 2.160416463965336362e-02
1.790510018286442170e-02 1.873069045612645728e-02 1.856131062547618227e-02 2.108256373586543664e-02
1.714328388291165572e-02 1.737913827362383076e-02 1.796255024134543049e-02 1.878395695154842782e-02
1.862869735892346695e-02 1.915079719201458891e-02 1.940564152396785647e-02 2.080795796361391975e-02
1.990577291364771864e-02 2.056216609478787177e-02 2.078128529294067176e-02 2.238111759023725736e-02
2.089238703652287338e-02 2.138073236769626878e-02 2.156070026224462394e-02 2.343296986113299618e-02
2.059395574349283387e-02 2.124058819449016478e-02 2.130665472866990345e-02 2.321230512095790594e-02
2.158647093050049606e-02 2.248482525031327006e-02 2.244023082289947624e-02 2.458431366376667704e-02
2.295591487671160003e-02 2.363065110196712476e-02 2.380126775469634803e-02 2.590884124271276151e-02
2.356669142338053968e-02 2.433032518466186206e-02 2.437221556800898969e-02 2.647468615647112500e-02
2.357596051518554350e-02 2.430047279908976315e-02 2.430692229971696816e-02 2.656695765395673120e-02
2.473374489305430954e-02 2.540547969541187903e-02 2.554627778180884948e-02 2.771107386899103464e-02
2.506224888587466754e-02 2.596294226144597178e-02 2.585275228832381242e-02 2.857240367620287116e-02
2.445674514514395090e-02 2.497019048333521535e-02 2.522754781723934858e-02 2.724480143766511153e-02
2.496558861285226236e-02 2.562895095240065937e-02 2.568203875750391801e-02 2.807304914206782548e-02
2.527079003975601923e-02 2.602847827695146249e-02 2.598608970121665113e-02 2.831821713101869906e-02
2.502945987246414303e-02 2.564430194062468707e-02 2.575358248306268763e-02 2.794263726221517599e-02
2.524100731718101689e-02 2.588879052087442179e-02 2.598357078264827355e-02 2.822082585005034408e-02
2.451828961795381179e-02 2.532761286430371822e-02 2.527170568589772945e-02 2.795228192604970463e-02
2.400373814683209178e-02 2.481215030758730442e-02 2.473535225090090287e-02 2.742302980327512504e-02
2.439183264222323858e-02 2.511946492962542979e-02 2.503801228071154614e-02 2.757025178408779517e-02
2.447796107530538293e-02 2.518519811713902309e-02 2.512830568815331914e-02 2.767612515455796993e-02
2.476166402956288606e-02 2.548624750106018994e-02 2.532020353620674166e-02 2.801184161160442596e-02
2.410195328677884954e-02 2.497210308233972081e-02 2.476174338833576904e-02 2.771797857928232078e-02
2.481480468737668615e-02 2.564560182390141982e-02 2.542027286832912111e-02 2.823017836298973363e-02
2.490084978900205387e-02 2.563271386875934713e-02 2.550676401701738177e-02 2.831057429298657058e-02
2.463505080849568221e-02 2.567252168909030588e-02 2.527429309648542358e-02 2.865968847658359117e-02
2.309618318395268571e-02 2.395083985187600531e-02 2.365228262877824839e-02 2.667096448290046801e-02
2.224687168990517258e-02 2.314715923505142672e-02 2.279917875053642795e-02 2.585236505070397095e-02
2.352558142926425289e-02 2.456562746990004903e-02 2.408105114000996805e-02 2.736449320359697623e-02
2.383135965481049737e-02 2.477745432957686664e-02 2.440434941187192078e-02 2.746991326247330556e-02
2.460265749654332035e-02 2.566272962758563148e-02 2.510381542641485636e-02 2.844265748785823611e-02
2.513356572664081010e-02 2.632705297271087028e-02 2.574228779436033010e-02 2.924288437680376898e-02
2.510696267962745851e-02 2.611735302143611270e-02 2.558064354707212038e-02 2.886530442270811986e-02
2.482189197773161313e-02 2.582243632752894910e-02 2.534241844413532077e-02 2.846559256905747265e-02
2.538473747754082729e-02 2.644549209612391191e-02 2.589692050633524145e-02 2.890634056873199118e-02
2.635053880415007266e-02 2.737960226993297816e-02 2.681230001469510002e-02 2.979254899906842724e-02
2.748017489831184115e-02 2.843323678427553750e-02 2.796248650108636158e-02 3.077784765278917395e-02
2.839647566585463620e-02 2.959182670167303728e-02 2.893041007912079687e-02 3.201603789163024599e-02
2.903158230954148294e-02 3.023855806321845696e-02 2.956016399233410419e-02 3.265820480148234201e-02
2.924103629369568733e-02 3.051908649281040442e-02 2.979954918760273699e-02 3.288145220810727992e-02
2.860170053895149875e-02 2.983225515006238115e-02 2.916153449190257013e-02 3.204236470168295853e-02
2.915816260629330511e-02 3.035016058152474952e-02 2.971225443454454315e-02 3.243623122775036310e-02
3.231309284870768211e-02 3.352133833303402172e-02 3.285297475833642844e-02 3.552960210088860343e-02
3.361390143043928996e-02 3.486496915283261028e-02 3.425776073438934616e-02 3.693147622710506173e-02
3.475933122822520011e-02 3.599581480970993896e-02 3.544278401478915402e-02 3.785375432320869926e-02
3.506144689375186030e-02 3.641934201225764667e-02 3.577615220891494641e-02 3.839380796447559863e-02
3.780837547643489671e-02 3.910081567470510139e-02 3.860222246321907275e-02 4.097615309584859422e-02
3.815003130276330146e-02 3.937803938208767063e-02 3.890843172571475245e-02 4.105288767844412351e-02
3.885383146699011858e-02 4.012420796948226037e-02 3.967696609242672701e-02 4.182943140336039395e-02
3.942534067097953898e-02 4.075573983373800141e-02 4.026001524027116030e-02 4.252479803408247550e-02
3.904691985504015611e-02 4.047042425601779514e-02 3.987825186942621503e-02 4.230021648705040854e-02
3.887989734912480899e-02 4.026480814428039928e-02 3.975154183111979239e-02 4.202980753643957568e-02
4.017184192862505859e-02 4.149378177967034953e-02 4.103462207340054235e-02 4.315166998811510030e-02
4.049205902424976578e-02 4.196484584508167193e-02 4.134663773424758493e-02 4.377421448402597781e-02
4.084383694058354303e-02 4.233430738609484517e-02 4.172169762288090167e-02 4.398685647263461673e-02
4.113812640593671188e-02 4.254175131761920442e-02 4.200157515683119319e-02 4.418024782676278905e-02
4.161178189764727642e-02 4.304726106450051243e-02 4.238878370611801755e-02 4.475354518622858685e-02
4.141498379976626953e-02 4.301980825554382881e-02 4.230444700177657391e-02 4.497715055806644768e-02
4.103420110532429721e-02 4.257049201299770852e-02 4.185928139947430598e-02 4.428906394281315051e-02
4.069510493590623029e-02 4.230393821019585998e-02 4.150984663928215801e-02 4.415354144995128904e-02
4.077440000838890993e-02 4.241417168356664130e-02 4.153933571754927362e-02 4.433537769367774939e-02
4.031375205492228331e-02 4.198079097315644825e-02 4.104171208326299475e-02 4.390355432444911082e-02
3.996453089944174142e-02 4.154335374832143074e-02 4.063802315006298516e-02 4.340119148489150064e-02
3.862875995855497013e-02 4.051504404912876361e-02 3.932648331591855756e-02 4.265437250007934888e-02
3.761383261329519223e-02 3.941362059234537751e-02 3.818852203235421211e-02 4.154371113210676009e-02
3.819369723649116560e-02 4.012119462189702584e-02 3.873942436638490305e-02 4.244910244210943484e-02
3.695706893305084756e-02 3.878964684829339787e-02 3.741692738644466359e-02 4.111267188674500028e-02
3.685888927921206898e-02 3.862248105994225272e-02 3.729568011399640726e-02 4.092098402750121017e-02
3.697517269254530642e-02 3.904927701141137214e-02 3.741295034032187522e-02 4.151483525824421761e-02
3.719587354347447111e-02 3.917325839446775954e-02 3.760830945527208341e-02 4.165715509931748606e-02
3.682700933165270613e-02 3.894270758257684095e-02 3.727924569326487164e-02 4.152446143985971672e-02
3.468351283139411295e-02 3.673454747386671604e-02 3.508148328072180355e-02 3.931758614515663830e-02
3.195793847740865251e-02 3.390323842761648609e-02 3.233566141886094064e-02 3.643065418251318494e-02
3.309328057728235656e-02 3.505495045059360548e-02 3.344942769496544316e-02 3.759136697399616950e-02
3.346786352335155007e-02 3.553383207349288669e-02 3.383111149714361499e-02 3.811710584127392387e-02
3.358140761662706947e-02 3.579710281690586665e-02 3.388204625914055523e-02 3.864599594739952237e-02
3.403254553560666751e-02 3.631159815144888864e-02 3.434126700163164098e-02 3.916381664686306718e-02
3.432383206387625008e-02 3.659924783136950244e-02 3.463003531337734142e-02 3.944067250326323271e-02
3.469655974934117426e-02 3.703729062464539840e-02 3.495047196301193093e-02 4.006609800385890763e-02
3.487467177454217637e-02 3.719654487080525235e-02 3.520755289134619437e-02 4.025117528708963693e-02
3.441592886153397451e-02 3.685548975918846726e-02 3.474531659501781111e-02 4.007161446587319265e-02
3.408949170139260326e-02 3.652321491800519099e-02 3.431382107952654636e-02 3.957071152288560434e-02
3.323859856811361979e-02 3.573325833781209465e-02 3.344537169945850652e-02 3.905530953625840906e-02
3.269499984195219089e-02 3.511733196403088453e-02 3.292527581113349061e-02 3.841553884682589320e-02
3.283219745369308357e-02 3.530184907745197859e-02 3.297495084584104591e-02 3.851516423800576544e-02
3.302813822094242957e-02 3.550734319788351190e-02 3.323613723059135050e-02 3.882880882300696751e-02
3.244695566589884256e-02 3.490199814098863401e-02 3.255436825976836673e-02 3.834991383459964570e-02
3.155390152436626100e-02 3.399501059758709698e-02 3.171560135118404317e-02 3.741537842283317733e-02
3.057381129110463280e-02 3.301303924479897373e-02 3.069842088708550978e-02 3.639155956986987739e-02
3.021856705208831109e-02 3.266808290525854974e-02 3.031037349271674744e-02 3.614601400096995043e-02
3.040591980812724568e-02 3.292798394757111280e-02 3.049640116472040335e-02 3.641580564450685314e-02
3.071992471528500399e-02 3.328333345713722913e-02 3.080936032644772393e-02 3.684006600834529438e-02
3.009381841173504324e-02 3.263112753802206722e-02 3.021576763880699790e-02 3.635742424443192539e-02
3.073416482522799489e-02 3.336511556916628429e-02 3.081147462659034400e-02 3.699513258751838812e-02
3.036253815928443775e-02 3.293204859949071944e-02 3.045094597075302320e-02 3.658786406813989422e-02
2.997118681250004329e-02 3.263216651896443110e-02 3.005910947837019467e-02 3.644868684153006189e-02
2.848828161533086684e-02 3.113465909774968884e-02 2.851002299778754301e-02 3.501710280752044768e-02
2.751868722515684457e-02 3.006035461143001172e-02 2.752296818869434669e-02 3.383423145345783312e-02
2.723487461038316682e-02 2.976181286093700085e-02 2.722813947237425966e-02 3.354415043743827485e-02
2.738347855202973719e-02 2.996220137393064073e-02 2.737777018199689244e-02 3.391003547772249160e-02
2.633045019876386131e-02 2.881084836941190039e-02 2.632987770963290258e-02 3.250977179181500226e-02
2.581531473500731783e-02 2.837898449309140744e-02 2.578178482704259963e-02 3.207285814568816562e-02
2.752569457083650986e-02 3.029836310402225785e-02 2.750109247944476643e-02 3.443659644085740601e-02
2.734797887578194892e-02 3.029094187927184462e-02 2.730456018295158646e-02 3.478298873462526419e-02
2.712931648686310593e-02 3.000986802441732437e-02 2.706648840255782007e-02 3.453790880490088117e-02
2.740703766398850869e-02 3.030164807849449957e-02 2.734851581970147369e-02 3.477334030649671670e-02
2.671787272824446141e-02 2.980454533823940350e-02 2.667947526243902995e-02 3.444641594888928765e-02
2.634805221467766828e-02 2.935777219034564275e-02 2.630502671177419038e-02 3.402167003338477796e-02
2.623610124449872114e-02 2.926619448777098217e-02 2.615880363902964995e-02 3.397086667438808938e-02
2.641894025807720037e-02 2.940804985641159303e-02 2.632250597379154344e-02 3.412032237250352956e-02
2.608522041944342715e-02 2.917344433468213247e-02 2.605110030705524299e-02 3.402663962976938683e-02
2.633913946618167759e-02 2.938970217526196485e-02 2.623089084515322841e-02 3.423405927584202008e-02
2.624726008771006286e-02 2.924063779685463424e-02 2.618471109481344122e-02 3.401210379696396890e-02
2.509524266619750366e-02 2.804791448301067677e-02 2.504930699970561725e-02 3.275266199020838986e-02
2.243686078949066673e-02 2.488177933791843946e-02 2.239263126767673459e-02 2.869410097984568739e-02
2.443940086804833461e-02 2.719212125659756230e-02 2.446603502547387357e-02 3.130910606718315115e-02
2.588144474350881699e-02 2.839792706208669332e-02 2.595709891428347321e-02 3.222051723108769472e-02
2.712102327996925022e-02 2.958682931673168107e-02 2.727115293459202519e-02 3.323253441056035068e-02
3.073556077308466083e-02 3.314995339584742018e-02 3.098140492479135866e-02 3.663949111510818313e-02
3.115230425664747976e-02 3.368845796022993527e-02 3.152799922812356964e-02 3.722208036134463938e-02
3.348050616234737181e-02 3.583185478244951122e-02 3.402812740162015209e-02 3.889901863428502082e-02
3.671977064099079396e-02 3.882612744715530778e-02 3.734526282652308321e-02 4.148780104058284041e-02
3.968113216348334582e-02 4.176340693811838450e-02 4.062835346151748989e-02 4.429256620227208646e-02
4.249252148345800811e-02 4.427279851068870176e-02 4.360709243483030378e-02 4.640658142424040206e-02
4.526692217395467122e-02 4.682156773004408218e-02 4.654332062569765949e-02 4.865668884494882274e-02
4.721829436087395665e-02 4.861475698912785803e-02 4.881199106656620990e-02 5.019185282439925233e-02
4.324650642169346193e-02 4.433746709889656995e-02 4.508836144786432243e-02 4.549565280771521864e-02
3.444661654425151820e-02 3.508597304657108673e-02 3.599951059090880645e-02 3.578578983231507638e-02
3.982115557836342357e-02 3.990739841193954168e-02 4.173176080290106477e-02 3.950416622433267771e-02
4.525751519853359744e-02 4.541144271192782550e-02 4.765075790511969639e-02 4.519771948394413902e-02
4.294272759103273662e-02 4.258619129296763173e-02 4.536815880929306183e-02 4.189756856486145931e-02
4.587191053908077493e-02 4.519074678129854361e-02 4.878219027519065110e-02 4.377817005128460670e-02
4.872285277126046227e-02 4.772666821493454226e-02 5.184808974348620314e-02 4.609989344249276061e-02
5.763865343091745946e-02 5.632190886663609314e-02 6.164029169281546455e-02 5.419098660148341517e-02
6.512240843212266372e-02 6.320426023172807939e-02 6.994139257137779730e-02 6.012584952675902039e-02
6.771281252555416685e-02 6.546537302210730935e-02 7.296200725216656080e-02 6.222034925784994397e-02
7.207481184831217302e-02 6.920259184628457794e-02 7.787798655173980289e-02 6.501588883037047462e-02
7.673146708566715157e-02 7.361100213374148493e-02 8.315445955057812477e-02 6.898405999015917722e-02
7.974439702251190365e-02 7.630935897380120014e-02 8.672421516745228154e-02 7.142010358992322006e-02
8.203413388045782684e-02 7.828327451712129015e-02 8.927864527852967524e-02 7.296913760113611647e-02
8.231107337340078101e-02 7.863801300538562911e-02 8.999651111984952045e-02 7.365227285671556434e-02
8.286163047547384641e-02 7.873899256248341472e-02 9.069107311778606961e-02 7.330731976040517905e-02
8.378950762908861372e-02 7.950713881763912805e-02 9.172236267974208379e-02 7.401858530772845168e-02
8.440525266812078098e-02 7.997503063176944482e-02 9.250368182885615465e-02 7.398940409830613574e-02
6.915065020748392688e-02 6.596267812412612286e-02 7.662716686362885943e-02 6.228442190794365729e-02
3.415550382941537344e-02 3.261561561282049632e-02 3.775786620559275913e-02 3.077565965900343897e-02
3.837011193252520824e-02 3.629529071979870763e-02 4.190783161156127340e-02 3.343859213773592298e-02
5.522480583846303692e-02 5.228641241720001498e-02 6.039310053176306925e-02 4.815510647306964209e-02
7.532911532064531790e-02 7.123722660805917317e-02 8.259494663878218235e-02 6.575603186473542860e-02
8.283243855109774512e-02 7.850835723803679944e-02 9.084420400625012326e-02 7.269576020754839329e-02
8.432017479069375820e-02 7.989595903525767429e-02 9.227625374522256674e-02 7.401413561198978697e-02
8.412011018529891304e-02 7.953137639767313138e-02 9.236467662513223043e-02 7.361730587031810324e-02
8.381558288083831854e-02 7.968236758785579577e-02 9.226852412608524401e-02 7.435525870716359897e-02
8.363978196397643672e-02 7.933070624778529312e-02 9.210948482613594279e-02 7.379402991445892235e-02
8.376221766171770833e-02 7.930615519182511453e-02 9.224925478909695720e-02 7.368163678776457060e-02
8.256237965441294568e-02 7.841969654623391628e-02 9.088081809673224931e-02 7.304399689443731580e-02
8.027950294096322659e-02 7.633742296007844930e-02 8.838059207785631255e-02 7.120044225509639113e-02
7.660260760580436812e-02 7.267288071107229352e-02 8.447016907631547944e-02 6.767482438654826016e-02
7.654848347167186873e-02 7.248427136812861382e-02 8.405022973020759292e-02 6.742698985329176331e-02
7.676233470579667262e-02 7.287288974321094737e-02 8.452717913916943382e-02 6.771952635498787454e-02
7.627319778484213664e-02 7.251652522598550643e-02 8.380218568614720975e-02 6.775627010547860540e-02
7.684262903728164562e-02 7.277124931900105786e-02 8.455154219624595735e-02 6.759477782546793878e-02
7.484031232124216393e-02 7.108230854402887433e-02 8.240879482957265412e-02 6.649221845356903526e-02
7.413292482442397635e-02 7.015599611113165768e-02 8.150512060897417699e-02 6.510993831045097657e-02
7.586455514420033241e-02 7.216289195502480214e-02 8.360364880069022508e-02 6.749887411342390953e-02
7.393609014107936639e-02 7.029211355950898410e-02 8.154637941429758452e-02 6.581070531913192634e-02
7.009817154829464658e-02 6.670475244383473890e-02 7.742090376146798514e-02 6.259716390533688612e-02
6.161599769013760552e-02 5.871072129266262374e-02 6.785603287683994456e-02 5.526363370565828131e-02
5.060250064804230896e-02 4.788239257447932107e-02 5.576251522567499119e-02 4.473522935833642439e-02
4.985727798860078303e-02 4.729847392970402270e-02 5.481747370113768114e-02 4.417098321307769138e-02
5.575961192132229682e-02 5.286637031651733598e-02 6.134894395030247860e-02 4.946298048445724876e-02
5.291852768128074008e-02 5.029282625694286163e-02 5.852114602515338243e-02 4.729292168499353577e-02
5.873247913911203155e-02 5.560654879729039213e-02 6.454791250867888963e-02 5.174695947448617467e-02
5.921967357995835263e-02 5.662561517316560405e-02 6.530957845026483244e-02 5.347308353357543148e-02
5.854431662198221475e-02 5.568508549164651045e-02 6.435856716233680219e-02 5.221818980849581709e-02
5.913400882327637942e-02 5.660749721022763359e-02 6.529941619413520693e-02 5.351892834945590205e-02
6.245812224645794913e-02 5.961230718675288726e-02 6.880906608327108653e-02 5.606817235881664252e-02
6.747975171685396956e-02 6.413775822509988622e-02 7.441666824659809443e-02 6.020396920710156807e-02
7.052985894610175333e-02 6.706930563830711123e-02 7.764764210683515466e-02 6.289906127362611399e-02
7.143274139421380842e-02 6.820272343335283260e-02 7.854847308175626208e-02 6.444090523041066942e-02
7.245564932842976646e-02 6.881580604625703312e-02 7.966737612966005855e-02 6.465963598694894621e-02
7.486238854987524449e-02 7.088990444650850042e-02 8.231273186667563413e-02 6.622264758885748615e-02
7.200429242496886317e-02 6.846958535952829550e-02 7.925841594136519286e-02 6.457626471282965075e-02
7.057981948957856022e-02 6.736040665276257777e-02 7.765896565409262375e-02 6.331973837855987830e-02
6.809237017661853852e-02 6.437066052177428666e-02 7.504555186868157313e-02 6.004074973893031714e-02
6.990093326333518542e-02 6.618858520517205413e-02 7.680244017409111612e-02 6.163797017049828242e-02
7.358997915984244464e-02 6.959762003624722637e-02 8.094747960946975518e-02 6.511958699888205360e-02
7.340849173662640503e-02 7.014799366356071209e-02 8.056292091124631072e-02 6.596740942622440762e-02
7.308862016559819486e-02 6.990283250550896610e-02 8.069437766882740781e-02 6.615561202633202242e-02
6.970265262224038805e-02 6.648970814071765434e-02 7.698020405937407162e-02 6.274063872067833780e-02
6.965369786268274521e-02 6.648717289872692338e-02 7.654095664792957832e-02 6.267920213302755061e-02
7.252463819322833849e-02 6.917266153514298188e-02 8.000321382753820820e-02 6.517272633132070725e-02
7.226344772657739002e-02 6.888302356556026684e-02 7.933684645214149345e-02 6.496485119000931785e-02
7.140029454273787157e-02 6.828871176497998408e-02 7.878266647554744984e-02 6.465874086030883039e-02
7.132711439428014721e-02 6.802300170327103823e-02 7.889480118917671647e-02 6.463960936915022493e-02
6.907387263673707423e-02 6.627388680535266363e-02 7.635596660981330830e-02 6.312055998131041457e-02
6.968614275657611379e-02 6.663746019553228039e-02 7.664102787778039050e-02 6.294442595038263200e-02
6.997616762058529727e-02 6.662658147639914652e-02 7.713042441708445329e-02 6.262082770717632141e-02
6.749954328089595446e-02 6.441593087140580487e-02 7.473546645701610591e-02 6.085703855537178547e-02
6.846776620663951041e-02 6.522369194925069225e-02 7.529982550336601632e-02 6.165087509484956652e-02
6.548298174082768652e-02 6.253020217506807810e-02 7.242826481924788395e-02 5.947430291003788505e-02
5.695745527909070599e-02 5.469914577120746357e-02 6.292257583038333990e-02 5.265165289304972462e-02
4.635803639693794609e-02 4.464382238057008206e-02 5.125110772755385458e-02 4.262012009134898832e-02
4.017006854218017203e-02 3.859108052647152592e-02 4.447603430434163285e-02 3.722068494729712657e-02
3.759333546093278355e-02 3.638147067024159742e-02 4.127773830812375006e-02 3.492130022096855135e-02
4.659556304469888999e-02 4.443758474187005370e-02 5.122448865285787051e-02 4.208086730662412289e-02
4.858229452036294527e-02 4.645801931604934959e-02 5.346280593125467967e-02 4.411744753688721238e-02
3.832892643503376523e-02 3.661464167811613601e-02 4.233337363431287359e-02 3.483532446728266480e-02
3.794914029349016199e-02 3.604120093794867252e-02 4.182259288647133255e-02 3.378371144214776384e-02
3.696840642367328622e-02 3.535220678909974795e-02 4.102265302673812480e-02 3.355069607425782696e-02
3.600470656323294383e-02 3.466956584217997100e-02 3.955688650362809006e-02 3.282133578702348120e-02
3.672683308180339085e-02 3.518355694908763959e-02 4.036264668583736115e-02 3.373114917937521107e-02
4.543006101450057510e-02 4.341234160661781166e-02 4.972560655537635460e-02 4.072788237836735131e-02
4.463736766585721383e-02 4.287754478116894558e-02 4.928801927433511254e-02 4.124068739203966272e-02
4.181708828576426173e-02 3.987856599063628604e-02 4.618304856222779642e-02 3.760936902322981751e-02
3.678078178816049371e-02 3.566993648092548624e-02 4.065581834867625088e-02 3.478620485384430194e-02
2.269520558334970836e-02 2.225639467836888069e-02 2.523503513689349595e-02 2.189054578083250019e-02
1.430337394408160573e-02 1.322382717876454186e-02 1.538030141685885720e-02 1.320447259470898353e-02
1.017776059187407850e-02 9.494253076132141630e-03 1.074543692341804572e-02 8.592957001352470245e-03
9.181831897679463422e-03 8.515405890728978619e-03 9.953396925892027750e-03 7.545485708183966543e-03
1.331982063642711024e-02 1.307122878260500234e-02 1.431895295033929795e-02 1.266262290824897267e-02
1.301117381430324550e-02 1.300106614555986140e-02 1.470318303558677472e-02 1.464735336098011743e-02
1.385442193473416725e-02 1.417661302880576964e-02 1.513384564336726391e-02 1.449115034545114984e-02
1.511599454137865263e-02 1.416730840829253171e-02 1.600951059873561080e-02 1.302908954771343254e-02
1.493958196472685088e-02 1.385191486341783712e-02 1.645917160902739262e-02 1.306027412986291228e-02
1.349652765163062568e-02 1.387275801724154566e-02 1.478267911420298557e-02 1.529626224531792714e-02
1.452859729841394533e-02 1.432024352520538599e-02 1.596475484037512133e-02 1.348201922611324578e-02
1.500949917079506292e-02 1.535038941823634907e-02 1.663708531820997163e-02 1.618654564296342566e-02
1.938089121972741413e-02 1.809730295031592925e-02 2.059491659349119153e-02 1.696750440471304563e-02
1.967050474159048878e-02 1.916029978443450910e-02 2.182667125141045036e-02 1.815830286218087300e-02
2.195265066707779988e-02 2.129008173254518660e-02 2.391940793072833485e-02 2.034994747185416702e-02
2.459191232356364512e-02 2.491641405048911420e-02 2.691526435519987770e-02 2.529153072429194543e-02
3.179713904894271304e-02 3.189023771310787320e-02 3.533534772806122548e-02 3.168891235053952066e-02
3.846932835455246086e-02 3.708789510719769089e-02 4.241952800619849112e-02 3.661975668843459736e-02
3.655794987548254688e-02 3.659233385438184077e-02 4.059662910458902013e-02 3.734416069170792829e-02
2.924900355968938423e-02 2.880437893258891088e-02 3.274994591433786489e-02 2.984843146134972050e-02
3.570178287521934973e-02 3.451729630827151535e-02 3.896554852103260164e-02 3.370843803480911421e-02


==> Fig/Res-aisa/aisa_clustOfClass5.txt <==
1.053735410679009638e-02 0.000000000000000000e+00
1.090033246286328805e-02 0.000000000000000000e+00
1.504402779062140316e-02 0.000000000000000000e+00
1.541566606745198645e-02 0.000000000000000000e+00
1.605719858327228286e-02 0.000000000000000000e+00
1.820921140109456327e-02 0.000000000000000000e+00
1.829847452116752787e-02 0.000000000000000000e+00
1.703209200517599026e-02 0.000000000000000000e+00
1.955749820270495654e-02 0.000000000000000000e+00
2.067309362084492064e-02 0.000000000000000000e+00
2.066917809441010459e-02 0.000000000000000000e+00
2.112890067684407291e-02 0.000000000000000000e+00
2.181728513528587154e-02 0.000000000000000000e+00
2.112590476685649934e-02 0.000000000000000000e+00
2.122110814130184764e-02 0.000000000000000000e+00
1.976280286758758109e-02 0.000000000000000000e+00
1.948878670545476158e-02 0.000000000000000000e+00
2.066235684302426823e-02 0.000000000000000000e+00
2.242693044709840114e-02 0.000000000000000000e+00
2.228874881537076802e-02 0.000000000000000000e+00
2.210762193594636646e-02 0.000000000000000000e+00
2.356673293643572059e-02 0.000000000000000000e+00
2.485867574400879923e-02 0.000000000000000000e+00
2.489362090808254144e-02 0.000000000000000000e+00
2.480729154908791964e-02 0.000000000000000000e+00
2.611175914126600411e-02 0.000000000000000000e+00
2.638081726161758261e-02 0.000000000000000000e+00
2.587904886146687525e-02 0.000000000000000000e+00
2.577264272895018679e-02 0.000000000000000000e+00
2.601542652124105501e-02 0.000000000000000000e+00
2.592084133025814030e-02 0.000000000000000000e+00
2.648693052649672697e-02 0.000000000000000000e+00
2.576806626846894419e-02 0.000000000000000000e+00
2.521885857861223476e-02 0.000000000000000000e+00
2.493488354942384119e-02 0.000000000000000000e+00
2.502036772642136572e-02 0.000000000000000000e+00
2.482312265216274350e-02 0.000000000000000000e+00
2.521029440433819255e-02 0.000000000000000000e+00
2.516294934851746185e-02 0.000000000000000000e+00
2.535162414078336382e-02 0.000000000000000000e+00
2.498414795248527290e-02 0.000000000000000000e+00
2.338747961859526450e-02 0.000000000000000000e+00
2.257032202903681145e-02 0.000000000000000000e+00
2.372238849858405996e-02 0.000000000000000000e+00
2.398285935579686293e-02 0.000000000000000000e+00
2.390055250607557927e-02 0.000000000000000000e+00
2.475230054851705608e-02 0.000000000000000000e+00
2.402379070186027449e-02 0.000000000000000000e+00
2.366629471981925026e-02 0.000000000000000000e+00
2.380017881783834041e-02 0.000000000000000000e+00
2.419730448476799592e-02 0.000000000000000000e+00
2.492184272691572167e-02 0.000000000000000000e+00
2.557096197091145162e-02 0.000000000000000000e+00
2.602379034195013638e-02 0.000000000000000000e+00
2.604954425052315170e-02 0.000000000000000000e+00
2.532459783822025093e-02 0.000000000000000000e+00
2.573361871826650854e-02 0.000000000000000000e+00
2.781769236488733713e-02 0.000000000000000000e+00
2.927352984769670402e-02 0.000000000000000000e+00
3.005008948436040106e-02 0.000000000000000000e+00
3.063400825680027972e-02 0.000000000000000000e+00
3.285394507133097136e-02 0.000000000000000000e+00
3.280127823400578319e-02 0.000000000000000000e+00
3.356740688555492902e-02 0.000000000000000000e+00
3.421750409116168512e-02 0.000000000000000000e+00
3.351270199178094794e-02 0.000000000000000000e+00
3.375629544811829114e-02 0.000000000000000000e+00
3.450810187328639395e-02 0.000000000000000000e+00
3.461791596195836623e-02 0.000000000000000000e+00
3.503318403619908733e-02 0.000000000000000000e+00
3.517652876434527315e-02 0.000000000000000000e+00
3.491385178285438123e-02 0.000000000000000000e+00
3.531190619524916807e-02 0.000000000000000000e+00
3.455232566600096450e-02 0.000000000000000000e+00
3.399806628616124093e-02 0.000000000000000000e+00
3.373050651200664579e-02 0.000000000000000000e+00
3.330729177273722419e-02 0.000000000000000000e+00
3.244698550535250053e-02 0.000000000000000000e+00
3.142704747381513258e-02 0.000000000000000000e+00
3.021184534142695027e-02 0.000000000000000000e+00
3.026111551044385201e-02 0.000000000000000000e+00
2.907930563776011529e-02 0.000000000000000000e+00
2.860894584801658078e-02 0.000000000000000000e+00
2.866955466145293049e-02 0.000000000000000000e+00
2.878238386468413151e-02 0.000000000000000000e+00
2.848531566229970530e-02 0.000000000000000000e+00
2.663119106101845962e-02 0.000000000000000000e+00
2.471655063258870744e-02 0.000000000000000000e+00
2.521128153414596909e-02 0.000000000000000000e+00
2.542376320901800629e-02 0.000000000000000000e+00
2.524697878224596223e-02 0.000000000000000000e+00
2.557654832337953599e-02 0.000000000000000000e+00
2.568363354528969619e-02 0.000000000000000000e+00
2.585434240987199289e-02 0.000000000000000000e+00
2.601957285728799876e-02 0.000000000000000000e+00
2.579513615673078783e-02 0.000000000000000000e+00
2.497499189166738423e-02 0.000000000000000000e+00
2.441889621813733702e-02 0.000000000000000000e+00
2.409210070069492046e-02 0.000000000000000000e+00
2.365189840129185497e-02 0.000000000000000000e+00
2.388976469797792282e-02 0.000000000000000000e+00
2.322233945337686539e-02 0.000000000000000000e+00
2.261087581285616335e-02 0.000000000000000000e+00
2.194250040164137314e-02 0.000000000000000000e+00
2.157089478495762339e-02 0.000000000000000000e+00
2.136820425146011490e-02 0.000000000000000000e+00
2.176473026303134273e-02 0.000000000000000000e+00
2.160134815960332993e-02 0.000000000000000000e+00
2.160739965104722243e-02 0.000000000000000000e+00
2.131119277311478363e-02 0.000000000000000000e+00
2.110416744421731230e-02 0.000000000000000000e+00
1.983392843299700697e-02 0.000000000000000000e+00
1.892436464201940893e-02 0.000000000000000000e+00
1.889099996472426088e-02 0.000000000000000000e+00
1.896499762090190361e-02 0.000000000000000000e+00
1.808561057525000584e-02 0.000000000000000000e+00
1.760541605351042052e-02 0.000000000000000000e+00
1.874670299410343549e-02 0.000000000000000000e+00
1.872530696073341008e-02 0.000000000000000000e+00
1.846702234516266194e-02 0.000000000000000000e+00
1.862946882604988100e-02 0.000000000000000000e+00
1.816141378539337312e-02 0.000000000000000000e+00
1.813611028196103828e-02 0.000000000000000000e+00
1.781374980332717933e-02 0.000000000000000000e+00
1.781994687865876698e-02 0.000000000000000000e+00
1.803263138507684230e-02 0.000000000000000000e+00
1.798781818045697145e-02 0.000000000000000000e+00
1.807297193768185595e-02 0.000000000000000000e+00
1.714887260364902563e-02 0.000000000000000000e+00
1.536011656011890963e-02 0.000000000000000000e+00
1.708037844362386010e-02 0.000000000000000000e+00
1.844334274622281417e-02 0.000000000000000000e+00
1.962730320046080987e-02 0.000000000000000000e+00
2.256642935674715161e-02 0.000000000000000000e+00
2.400728268798765080e-02 0.000000000000000000e+00
2.655366684609096126e-02 0.000000000000000000e+00
2.962975677750422088e-02 0.000000000000000000e+00
3.342325292058118125e-02 0.000000000000000000e+00
3.696369358405066086e-02 0.000000000000000000e+00
4.008436883409217943e-02 0.000000000000000000e+00
4.348199817342656565e-02 0.000000000000000000e+00
4.219606369604640694e-02 0.000000000000000000e+00
3.472198040260358887e-02 0.000000000000000000e+00
4.117691050138539560e-02 0.000000000000000000e+00
4.815698230053271078e-02 0.000000000000000000e+00
4.737584927471577556e-02 0.000000000000000000e+00
5.254088646503699001e-02 0.000000000000000000e+00
5.687804932533258029e-02 0.000000000000000000e+00
6.956828662855617240e-02 0.000000000000000000e+00
8.091835992304648173e-02 0.000000000000000000e+00
8.621587193980129182e-02 0.000000000000000000e+00
9.377586469276653902e-02 0.000000000000000000e+00
1.015474666375486557e-01 0.000000000000000000e+00
1.084667019622291423e-01 0.000000000000000000e+00
1.123865457277187507e-01 0.000000000000000000e+00
1.152616942869497396e-01 0.000000000000000000e+00
1.173791513353494020e-01 0.000000000000000000e+00
1.188077778339612089e-01 0.000000000000000000e+00
1.207632995560330436e-01 0.000000000000000000e+00
1.033184740412870506e-01 0.000000000000000000e+00
5.053564640221696463e-02 0.000000000000000000e+00
5.418317504699284720e-02 0.000000000000000000e+00
7.896389714855066300e-02 0.000000000000000000e+00
1.089319115655520281e-01 0.000000000000000000e+00
1.198117266770992589e-01 0.000000000000000000e+00
1.207399387285139208e-01 0.000000000000000000e+00
1.223391257200615589e-01 0.000000000000000000e+00
1.231984422576515303e-01 0.000000000000000000e+00
1.230489875265191047e-01 0.000000000000000000e+00
1.237787529400690284e-01 0.000000000000000000e+00
1.215236668478387183e-01 0.000000000000000000e+00
1.180496259863620667e-01 0.000000000000000000e+00
1.135004540337521406e-01 0.000000000000000000e+00
1.116412518556511579e-01 0.000000000000000000e+00
1.130626675523830060e-01 0.000000000000000000e+00
1.112320853090132400e-01 0.000000000000000000e+00
1.126053431438766989e-01 0.000000000000000000e+00
1.097496823545244804e-01 0.000000000000000000e+00
1.086583668978314821e-01 0.000000000000000000e+00
1.120864550061791004e-01 0.000000000000000000e+00
1.105426738431050798e-01 0.000000000000000000e+00
1.044235294125758357e-01 0.000000000000000000e+00
9.056736422724004365e-02 0.000000000000000000e+00
7.513059425554287352e-02 0.000000000000000000e+00
7.316461367400864391e-02 0.000000000000000000e+00
8.198124394260836167e-02 0.000000000000000000e+00
7.969742741955314347e-02 0.000000000000000000e+00
8.567682173331485351e-02 0.000000000000000000e+00
8.819704677013502636e-02 0.000000000000000000e+00
8.540989648194785566e-02 0.000000000000000000e+00
8.839583104923233459e-02 0.000000000000000000e+00
9.291222322404407707e-02 0.000000000000000000e+00
9.986633540980378865e-02 0.000000000000000000e+00
1.031262102942973602e-01 0.000000000000000000e+00
1.045536598294172087e-01 0.000000000000000000e+00
1.065041848746910436e-01 0.000000000000000000e+00
1.095148131091908256e-01 0.000000000000000000e+00
1.065002419012960055e-01 0.000000000000000000e+00
1.041391130550725491e-01 0.000000000000000000e+00
1.010235497382550168e-01 0.000000000000000000e+00
1.021416022837036003e-01 0.000000000000000000e+00
1.080872948800997435e-01 0.000000000000000000e+00
1.071693215095667340e-01 0.000000000000000000e+00
1.086970153261871963e-01 0.000000000000000000e+00
1.044647084294915845e-01 0.000000000000000000e+00
1.015806201737522591e-01 0.000000000000000000e+00
1.077192467392359965e-01 0.000000000000000000e+00
1.053481612248004101e-01 0.000000000000000000e+00
1.063735330100280818e-01 0.000000000000000000e+00
1.071296550912713419e-01 0.000000000000000000e+00
1.045805589168539440e-01 0.000000000000000000e+00
1.027709629602393954e-01 0.000000000000000000e+00
1.041559156476730558e-01 0.000000000000000000e+00
1.026239911944887701e-01 0.000000000000000000e+00
1.009278519910869060e-01 0.000000000000000000e+00
9.906706339273438355e-02 0.000000000000000000e+00
8.556220239397228922e-02 0.000000000000000000e+00
6.982633104862845386e-02 0.000000000000000000e+00
6.025442857029337379e-02 0.000000000000000000e+00
5.474602751212913343e-02 0.000000000000000000e+00
6.867042561394029465e-02 0.000000000000000000e+00
7.078414536963560655e-02 0.000000000000000000e+00
5.736892888382052330e-02 0.000000000000000000e+00
5.628640833032814289e-02 0.000000000000000000e+00
5.654505894456136883e-02 0.000000000000000000e+00
5.212036190670318869e-02 0.000000000000000000e+00
5.386179722696449179e-02 0.000000000000000000e+00
6.449321888158490723e-02 0.000000000000000000e+00
6.694160764321362145e-02 0.000000000000000000e+00
6.196558477135644810e-02 0.000000000000000000e+00
5.534659788202348635e-02 0.000000000000000000e+00
3.504403628318720348e-02 0.000000000000000000e+00
1.846125593222038702e-02 0.000000000000000000e+00
1.207740015882298804e-02 0.000000000000000000e+00
1.206774353635468693e-02 0.000000000000000000e+00
1.864784836850624100e-02 0.000000000000000000e+00
2.154227207067069966e-02 0.000000000000000000e+00
1.802909874848287672e-02 0.000000000000000000e+00
1.767739643204586583e-02 0.000000000000000000e+00
2.227009335734713921e-02 0.000000000000000000e+00
1.974940826546123587e-02 0.000000000000000000e+00
2.171453284953936760e-02 0.000000000000000000e+00
2.349221511754988334e-02 0.000000000000000000e+00
2.359579486751965313e-02 0.000000000000000000e+00
2.859160674363376772e-02 0.000000000000000000e+00
2.986715685264082140e-02 0.000000000000000000e+00
3.464892823636369495e-02 0.000000000000000000e+00
4.615281536097706749e-02 0.000000000000000000e+00
5.780151114306774501e-02 0.000000000000000000e+00
5.376558885281963740e-02 0.000000000000000000e+00
4.672704706755878568e-02 0.000000000000000000e+00
4.985437777072854876e-02 0.000000000000000000e+00


==> Fig/Res-aisa/aisa_clustOfClass6.txt <==
7.011670810220985151e-03 6.135441921064826130e-03 6.988072435128137201e-03 7.475860148385406363e-03
8.390954946283987748e-03 7.156275045378720015e-03 8.739072007873504438e-03 8.719688372722968553e-03
1.152390509686514707e-02 9.808862722916339427e-03 1.206968630791126901e-02 1.199865235529970833e-02
1.259253978679994966e-02 1.086965446548847532e-02 1.285491831328877330e-02 1.329353971564501725e-02
1.280218132947482691e-02 1.120909765007646955e-02 1.300684836631735460e-02 1.381228150691303676e-02
1.297403805096904346e-02 1.114438163578734473e-02 1.347200088328022113e-02 1.371111661698582590e-02
1.303867642431355209e-02 1.161859821052483102e-02 1.297746390450554323e-02 1.435322199444325625e-02
1.358748111188048599e-02 1.185271754945012995e-02 1.384375340824677003e-02 1.455853061730208453e-02
1.450506798839000001e-02 1.281608410475996128e-02 1.446983322460889017e-02 1.568018641621101231e-02
1.542914080161489863e-02 1.365068543359492827e-02 1.538818936512151812e-02 1.681416136039694947e-02
1.589485273956957670e-02 1.380723560248724169e-02 1.619446865726555107e-02 1.691860631010116967e-02
1.603100179038470172e-02 1.395056474425187577e-02 1.633312406657778937e-02 1.710659607444629457e-02
1.699597538973101132e-02 1.467404657654469702e-02 1.740829534567170725e-02 1.789432472519456724e-02
1.649037679080952307e-02 1.413794914104147052e-02 1.707239708484924179e-02 1.720819412389238551e-02
1.680050942389242630e-02 1.460954393112605561e-02 1.702331431368641484e-02 1.778246643454525072e-02
1.623940655479256048e-02 1.412203706485037555e-02 1.660616832773341434e-02 1.726982657894011314e-02
1.511802784325354948e-02 1.281191194045359916e-02 1.581818952277989215e-02 1.551267091001966823e-02
1.664527247696513321e-02 1.421773490779550640e-02 1.721446616507935415e-02 1.720794134728951055e-02
1.786622264120164491e-02 1.529693639826989159e-02 1.841024161297843964e-02 1.851091017686344251e-02
1.862696412560081033e-02 1.597204761240226048e-02 1.928110239044503529e-02 1.937700928135718120e-02
1.848829142685109311e-02 1.587739157384763372e-02 1.902493229158609689e-02 1.922504494294009422e-02
1.952377173556545109e-02 1.679813927338521043e-02 1.997916280432503189e-02 2.033787544542992737e-02
2.058095673710792772e-02 1.769013070590728237e-02 2.118842118496574306e-02 2.145348075263056598e-02
2.116046717430694959e-02 1.813002554377830117e-02 2.178353261062094745e-02 2.193205635446567742e-02
2.115869701403289005e-02 1.817031300158402154e-02 2.178014883572098465e-02 2.201005451471175697e-02
2.213558160980225176e-02 1.897808275063566502e-02 2.282725406538016130e-02 2.297850559546674859e-02
2.261316719020750945e-02 1.952171243800691902e-02 2.314279389813746896e-02 2.367986546570005624e-02
2.176467199591308049e-02 1.861143228602243557e-02 2.257599353725098928e-02 2.255463973353864782e-02
2.233214169484824124e-02 1.916911253941913293e-02 2.305001631366391038e-02 2.324702699180740059e-02
2.269736811694689216e-02 1.948897239343642604e-02 2.331268679471409921e-02 2.355287705062200643e-02
2.236762622048521151e-02 1.916873107810445481e-02 2.309263135656794766e-02 2.319720891905841659e-02
2.258461369292376342e-02 1.937429549883214544e-02 2.328409108851162840e-02 2.343840213267120789e-02
2.209011001042783875e-02 1.909706228247672749e-02 2.261630951551475352e-02 2.318206745459679141e-02
2.163121026793094273e-02 1.870411815779830095e-02 2.215353719559691806e-02 2.272068334817277727e-02
2.191143017639609128e-02 1.887409855981844048e-02 2.251004026850072365e-02 2.287843366513488130e-02
2.197026735230644609e-02 1.892785912188093417e-02 2.258142363219548671e-02 2.295888645604108810e-02
2.223277634239709255e-02 1.915379470329904923e-02 2.285447778022228760e-02 2.323322411582091906e-02
2.179372991438344176e-02 1.891814521069066363e-02 2.223601855744465616e-02 2.298973068095485836e-02
2.236514280369274188e-02 1.931311316011666626e-02 2.290391305324398011e-02 2.342454489323918948e-02
2.236769943675073410e-02 1.931389599618170069e-02 2.297939117431677461e-02 2.346100482614899702e-02
2.238047093735468993e-02 1.949183686479403696e-02 2.274900294500118575e-02 2.373418675305692324e-02
2.088175474314995714e-02 1.813120600796810922e-02 2.132383560030208514e-02 2.207204670622952419e-02
2.016716041964043346e-02 1.754120633892670630e-02 2.055471017586175952e-02 2.137214002741176858e-02
2.139934921630422954e-02 1.862088409079496951e-02 2.174618998007211979e-02 2.265468419663328736e-02
2.157608259190056665e-02 1.869727986710649839e-02 2.202842886154947680e-02 2.272972009319714978e-02
2.231938216338385378e-02 1.933318149502211147e-02 2.277216845524429947e-02 2.350919294548919555e-02
2.288457250519657787e-02 1.986470515794555580e-02 2.327303679301549050e-02 2.416691135000783794e-02
2.267288267236279922e-02 1.954738573583482755e-02 2.327731253427813701e-02 2.377782034731313124e-02
2.239335482512271394e-02 1.926190155659803296e-02 2.302561206455288126e-02 2.342893587210645445e-02
2.287688849052471607e-02 1.956704007959859937e-02 2.360006896226079717e-02 2.375177651477804880e-02
2.369265753630242152e-02 2.021297381399380158e-02 2.449022312363096504e-02 2.450598447809234845e-02
2.458154340575756380e-02 2.085855754188764913e-02 2.556015082770553976e-02 2.527692924513402425e-02
2.550565147388271850e-02 2.162989658491669756e-02 2.648100296033215756e-02 2.621487763628497364e-02
2.603380899459796505e-02 2.202785815002399061e-02 2.709653556388003093e-02 2.669547533770834716e-02
2.626356219705929668e-02 2.221256985012562066e-02 2.729660897972394779e-02 2.689653689549633200e-02
2.562188181029179113e-02 2.157999039907029792e-02 2.674622345524402603e-02 2.613120311695364337e-02
2.605397885905968991e-02 2.186776052302994225e-02 2.727103061543252951e-02 2.644990720191900402e-02
2.875530534121632092e-02 2.399798986205105289e-02 3.023509175261688414e-02 2.896906997286844906e-02
2.989458769956155823e-02 2.492622447019858176e-02 3.146176117064375388e-02 3.009140444949960289e-02
3.082089408335804415e-02 2.556467331294915921e-02 3.256196777168558071e-02 3.081118051923441639e-02
3.118499151314286372e-02 2.593268326456037512e-02 3.284564669466407544e-02 3.126384725756844313e-02
3.346811180650153400e-02 2.769096422302487828e-02 3.542402250712057415e-02 3.334970445817257712e-02
3.369566798518317668e-02 2.778755703203139929e-02 3.575100064979244013e-02 3.341900084103559959e-02
3.432103835136186831e-02 2.829603009110677470e-02 3.642008394053618259e-02 3.403367834051479468e-02
3.482835784332884849e-02 2.870079062668608183e-02 3.698581090676331118e-02 3.454082563894298602e-02
3.457158252571264356e-02 2.853171084795693563e-02 3.663958898204087294e-02 3.435381890579806974e-02
3.436919994673311857e-02 2.830846508271929809e-02 3.650440159070986179e-02 3.408551599267303084e-02
3.543996196610416788e-02 2.913306163960732026e-02 3.769940347644383516e-02 3.503956481664955575e-02
3.582337598303476228e-02 2.951078847075630160e-02 3.802001668311359023e-02 3.552140043187969332e-02
3.611893900588947215e-02 2.969290422834091822e-02 3.836290092454705536e-02 3.569722913103786505e-02
3.631523186737683345e-02 2.983540684517150404e-02 3.861967734379465750e-02 3.586882118146358933e-02
3.673934569355473412e-02 3.018873645396415520e-02 3.908168095701156086e-02 3.631042555197856042e-02
3.668775905349221794e-02 3.024338384916747460e-02 3.891878499717158629e-02 3.643736695289794686e-02
3.630254823494608041e-02 2.984524563959251378e-02 3.856532478889292126e-02 3.590703338213884627e-02
3.603710754265006255e-02 2.964994647433690650e-02 3.828162848277843339e-02 3.572169008981668920e-02
3.614692980133346611e-02 2.978451802346792493e-02 3.834551761850075319e-02 3.589129173863373629e-02
3.577981549044725873e-02 2.950619069834048078e-02 3.791488030099523371e-02 3.555170251013398813e-02
3.541094566671932481e-02 2.916423217122714184e-02 3.758259483868398726e-02 3.514341468791143397e-02
3.450928434424938018e-02 2.860781968988339308e-02 3.635500090825510844e-02 3.452627528501064913e-02
3.356811363224996431e-02 2.781839705900291185e-02 3.541257007485126146e-02 3.359476002828315488e-02
3.415365905679784014e-02 2.835504729532828394e-02 3.598280297115387383e-02 3.428736176159653815e-02
3.304856547752019202e-02 2.747578646766438148e-02 3.479625775807498184e-02 3.323413128355211937e-02
3.289644950253785283e-02 2.730774438042739630e-02 3.471356693043285008e-02 3.304627042353459887e-02
3.324342450090020384e-02 2.772235567320924937e-02 3.484769886774313069e-02 3.355130779138039421e-02
3.335624608187037765e-02 2.778727024509352814e-02 3.504839804023408834e-02 3.364520968883944613e-02
3.314459438620800946e-02 2.767635786118068444e-02 3.471601994619629566e-02 3.353175067597614217e-02
3.124496775443392008e-02 2.612270684820377706e-02 3.271813728798714932e-02 3.169608728692056843e-02
2.884158098474891990e-02 2.417641993920411486e-02 3.014281895276876497e-02 2.936345724308257049e-02
2.983648385934582759e-02 2.498846404929089271e-02 3.119756345042596496e-02 3.033072074191465670e-02
3.022448625474161502e-02 2.532122179333216525e-02 3.157518790196994080e-02 3.073659939814564132e-02
3.043467204733045495e-02 2.559477059538618413e-02 3.170124763490070330e-02 3.112365324712124820e-02
3.088138457835525735e-02 2.598377487432064481e-02 3.211856624823795220e-02 3.157633113388990526e-02
3.111396856928947893e-02 2.614483451601562133e-02 3.240666213189653810e-02 3.177669953834540151e-02
3.148781171047081856e-02 2.651121589202439302e-02 3.276503076368907780e-02 3.225854353800031160e-02
3.163625692962676594e-02 2.664628210596634364e-02 3.290906325281304362e-02 3.242856892893716120e-02
3.132181633140477400e-02 2.645244460901543734e-02 3.250815844346479494e-02 3.223549079377716065e-02
3.104049559880205436e-02 2.618310984839991584e-02 3.220674368689645239e-02 3.186594746569445386e-02
3.037537094640580318e-02 2.575864875993322603e-02 3.140023567005784805e-02 3.142423345427819426e-02
2.984535327707399377e-02 2.529510457890746938e-02 3.089510869794656611e-02 3.088023135041985043e-02
3.000045026110439994e-02 2.541342110772507740e-02 3.102803106782248480e-02 3.098968161498590751e-02
3.017340672522154238e-02 2.557775307160567099e-02 3.120762720774173521e-02 3.122312250231843583e-02
2.966165480722281200e-02 2.519623401349409264e-02 3.066971473142832486e-02 3.080419095363073206e-02
2.888948879919885082e-02 2.457125711557963180e-02 2.982633593976695072e-02 3.005442274300103647e-02
2.803886105276937740e-02 2.387382604903282024e-02 2.891686200028035364e-02 2.920839006325409715e-02
2.776396966348848583e-02 2.370382605437475199e-02 2.856725540982186021e-02 2.902846211120197611e-02
2.796417776253118381e-02 2.386585753940418872e-02 2.876450046010578174e-02 2.922723869766018223e-02
2.826375777316749577e-02 2.413505771027201277e-02 2.906260906936104435e-02 2.956066261806858386e-02
2.771404867113895151e-02 2.373889997211253017e-02 2.846615484926410741e-02 2.913889221357148993e-02
2.834640390898124362e-02 2.425686881523943239e-02 2.906940767147209517e-02 2.971477094166883465e-02
2.797694125012670230e-02 2.394235683430748912e-02 2.872086880792239921e-02 2.935986125789025528e-02
2.770956919764513623e-02 2.379177689933912807e-02 2.836509531328159500e-02 2.921886133844714059e-02
2.645219987381363172e-02 2.282451869396413813e-02 2.696104919564382488e-02 2.807620883159928082e-02
2.551849510570985968e-02 2.199773929828896177e-02 2.606008008944444426e-02 2.708048946548226657e-02
2.530288785283235295e-02 2.186929778109318601e-02 2.576076754980658953e-02 2.691025435016562717e-02
2.545573138135518235e-02 2.202446711614256328e-02 2.592364132724432266e-02 2.715048536992969996e-02
2.447283229217194975e-02 2.114686588554048202e-02 2.493152692509320589e-02 2.604060321501504641e-02
2.411271242653334132e-02 2.089928843158611257e-02 2.444228020362758380e-02 2.572803888364737571e-02
2.573393358156100472e-02 2.235348629033549403e-02 2.607138226911705908e-02 2.757808487148220161e-02
2.575202432404552488e-02 2.254813223639996062e-02 2.588927909456620324e-02 2.787714700362941764e-02
2.551169721060336446e-02 2.233920169685022980e-02 2.568661284061189015e-02 2.764945674664131756e-02
2.575529717919853787e-02 2.251417379041953035e-02 2.595454425133709650e-02 2.784666054321666487e-02
2.531710303627608682e-02 2.226708987254231303e-02 2.532151342853005208e-02 2.757680823565804296e-02
2.496091159824428626e-02 2.198973165092115920e-02 2.495082535359507622e-02 2.725115060460572836e-02
2.488725012666242326e-02 2.195351474976165937e-02 2.484660497728555240e-02 2.721424029449406867e-02
2.500451801179065167e-02 2.202581280389797475e-02 2.501887724373205030e-02 2.731559995987076911e-02
2.478324570112291209e-02 2.190083603846452662e-02 2.472409902517216235e-02 2.719918437358604876e-02
2.498694055471013462e-02 2.206334000104963333e-02 2.495442083557948554e-02 2.738938608853042078e-02
2.487112885326066281e-02 2.194998160770608026e-02 2.484840292489181798e-02 2.723396070530831672e-02
2.382117367093663021e-02 2.105137447716287982e-02 2.378644899672236260e-02 2.615945844546467211e-02
2.113721949271108250e-02 1.853003082744214200e-02 2.125595719862396690e-02 2.294971609042128699e-02
2.308953211827269661e-02 2.025492764237298016e-02 2.315411252158426983e-02 2.506049600039747874e-02
2.411587882485385567e-02 2.091276385036987609e-02 2.449760687440795046e-02 2.578821726639569933e-02
2.511742686016001438e-02 2.163468132932022669e-02 2.566248011196929635e-02 2.661103039487873120e-02
2.815191046121422527e-02 2.398765990014956051e-02 2.904786893444322865e-02 2.938372114817110192e-02
2.857932747616985167e-02 2.436054801848783549e-02 2.945516783241565115e-02 2.982550967589513852e-02
3.038805245867171739e-02 2.559361957766557658e-02 3.163985353649998583e-02 3.119606739114935343e-02
3.298967364713047135e-02 2.753230503047235378e-02 3.462729102684963117e-02 3.339504356570600213e-02
3.546791225723124052e-02 2.943891293555539815e-02 3.740228693863664744e-02 3.564599137381289917e-02
3.764442237442010980e-02 3.100606064354927138e-02 3.999426822814628607e-02 3.741950855678203430e-02
3.985189183586438505e-02 3.264694140599710970e-02 4.255377203068310549e-02 3.930198283283509869e-02
4.139647130195397290e-02 3.378091978572515114e-02 4.433772917804888053e-02 4.059130576381040495e-02
3.776420644642355939e-02 3.069811236016615000e-02 4.057550685442500027e-02 3.682099785806485642e-02
2.990477757911238002e-02 2.420261765496152170e-02 3.228921956637875734e-02 2.897972841776971092e-02
3.414233131712461622e-02 2.725108387674586227e-02 3.718473647263588477e-02 3.230229181949546141e-02
3.880522659969881660e-02 3.100185416298361848e-02 4.229012520482730575e-02 3.683597749257158660e-02
3.645992130908350115e-02 2.889982726990494508e-02 4.005502888447338289e-02 3.422883351985259864e-02
3.871013309793382151e-02 3.043516811877527983e-02 4.274304042521498426e-02 3.586931384026626618e-02
4.093704330848584733e-02 3.212071239009952478e-02 4.534219016894723564e-02 3.782007939131241947e-02
4.830570485324416768e-02 3.779323982100241119e-02 5.363083817100974815e-02 4.445715943644096974e-02
5.429534782497758699e-02 4.225070969869322568e-02 6.048598747870084780e-02 4.951734670476261313e-02
5.630795296954757556e-02 4.379453847086679785e-02 6.281872267451281411e-02 5.130621753476402591e-02
5.962276708632718858e-02 4.611912602649007042e-02 6.675862515239601447e-02 5.382655178395095302e-02
6.338951440993040309e-02 4.892969127885250097e-02 7.108912602764842770e-02 5.707498038970508503e-02
6.579081550328497174e-02 5.078362275532731507e-02 7.380797142568729097e-02 5.918819060403796017e-02
6.751476941311319868e-02 5.198730164039289114e-02 7.589679784134666096e-02 6.051696270901256447e-02
6.781011452389516803e-02 5.233048941339441679e-02 7.614135094739275800e-02 6.101899646925999787e-02
6.795122011009663288e-02 5.223249507687559995e-02 7.658368563339192081e-02 6.080607364973885515e-02
6.867924920712846493e-02 5.281947570804548797e-02 7.738131099785323930e-02 6.148491888560954355e-02
6.908553007696831283e-02 5.297597467198070925e-02 7.794643250635746590e-02 6.153456488446469586e-02
5.687766252645193310e-02 4.399398106417230087e-02 6.391629965313612438e-02 5.145370170192019310e-02
2.814158431048928780e-02 2.179451768189387059e-02 3.156877294694827168e-02 2.546815242145388999e-02
3.137619771817912878e-02 2.402605796020209836e-02 3.542017859283224518e-02 2.786569705202255470e-02
4.519370415808577485e-02 3.461728652096093817e-02 5.098294154977141279e-02 4.013358312119025967e-02
6.157775489826612658e-02 4.717218835983238989e-02 6.953545511025750747e-02 5.474726267392136803e-02
6.785630261867835189e-02 5.210001518826330724e-02 7.647190208242310439e-02 6.051138260754514858e-02
6.905881065669279562e-02 5.301864519787997942e-02 7.785280408339545488e-02 6.159571049674209681e-02
6.876133890293366357e-02 5.273086295641491589e-02 7.763305497708475333e-02 6.126485885839518669e-02
6.882584179905637534e-02 5.303476701654961933e-02 7.739836745904216109e-02 6.175849155793724371e-02
6.853224050232425979e-02 5.269429746727778696e-02 7.721421299242210712e-02 6.131227552031524169e-02
6.854570645049577748e-02 5.266328301277058838e-02 7.731513917368172673e-02 6.124765491855820726e-02
6.775621531510288287e-02 5.217465067929742684e-02 7.623010040775687890e-02 6.071129674510860469e-02
6.595584834032965083e-02 5.084387215969746188e-02 7.411741913227676282e-02 5.918468948028227095e-02
6.280060090963691943e-02 4.834291686309907798e-02 7.069011927745981472e-02 5.625600751507607578e-02
6.265502421800049626e-02 4.816470803996326239e-02 7.066288252969382677e-02 5.603880558938253292e-02
6.294028351146410682e-02 4.839049954773861489e-02 7.088078114245936756e-02 5.627180078755564252e-02
6.265077341712113612e-02 4.831246071450945312e-02 7.043752633290556453e-02 5.627613925917054200e-02
6.287647643460241020e-02 4.828023495805049831e-02 7.094432496950298095e-02 5.616466752407361235e-02
6.142356410456207422e-02 4.737323712465647124e-02 6.908428046613618312e-02 5.521793802624150316e-02
6.062784087841435049e-02 4.653840795489258553e-02 6.844195411934764217e-02 5.410821183683771352e-02
6.233409117986950937e-02 4.809371419373605072e-02 7.005507976560913785e-02 5.604188401877997772e-02
6.074716232679125416e-02 4.691262029143324769e-02 6.824099819252558985e-02 5.466555586315278298e-02
5.762653669387483163e-02 4.453854694061782499e-02 6.470365399744026913e-02 5.195403288538372188e-02
5.066016909227572668e-02 3.914897894706358822e-02 5.693697990409177234e-02 4.573670084308600198e-02
4.141525741404728650e-02 3.190777561901250725e-02 4.667745406806377700e-02 3.717408461858516533e-02
4.085513074764079988e-02 3.145054993147925609e-02 4.603643926635066219e-02 3.664848562869394560e-02
4.571651896058909897e-02 3.526619305143698785e-02 5.143948970842558005e-02 4.110746123496879234e-02
4.343575944844414727e-02 3.355885194433028823e-02 4.885609878533720557e-02 3.918150470617565162e-02
4.805999087357484129e-02 3.694248203445589518e-02 5.419877534256449525e-02 4.300240661029303135e-02
4.888940882274162708e-02 3.793286978469763426e-02 5.471186093764632274e-02 4.432093925759263142e-02
4.815025847720064839e-02 3.723661414282823656e-02 5.402232043675427725e-02 4.341589330054414914e-02
4.885188834626026655e-02 3.793499869354867438e-02 5.463555235362093504e-02 4.432890505577993800e-02
5.151405165077758974e-02 3.993507051503977084e-02 5.764804443883244506e-02 4.658457547324717368e-02
5.545484260895512663e-02 4.287703506527035247e-02 6.225615919394400510e-02 5.002528128204850738e-02
5.795072252516285383e-02 4.476245323229559314e-02 6.511124267309675862e-02 5.221132830377296641e-02
5.892969616094487911e-02 4.574498429407231059e-02 6.595887570639827335e-02 5.345794879535743782e-02
5.950727877760313145e-02 4.600416660609187025e-02 6.687523767664932395e-02 5.368848900112899863e-02
6.131021907313562169e-02 4.723288970591794228e-02 6.906315186691895647e-02 5.504321986636760700e-02
5.917803339761554954e-02 4.582251624389346162e-02 6.645915774045364766e-02 5.354541609877761649e-02
5.819956654035211840e-02 4.507843338342203132e-02 6.517865539367805050e-02 5.258485061097158825e-02
5.567385993866532518e-02 4.284095072428376061e-02 6.280244460571522691e-02 4.989752568290081042e-02
5.722226802813076829e-02 4.401107600514824608e-02 6.451068115741584452e-02 5.123281891531155513e-02
6.021442211291642282e-02 4.640231303737371582e-02 6.788050621965355247e-02 5.410921923909178116e-02
6.060772966327846595e-02 4.698752224975164676e-02 6.780896539547479063e-02 5.479572445727593638e-02
6.039879487652109052e-02 4.695927020573391342e-02 6.746424289612139302e-02 5.490175243892407575e-02
5.749688956947621166e-02 4.464253534324808675e-02 6.432210344395435098e-02 5.212956443174159710e-02
5.749443824938528513e-02 4.463335519453696942e-02 6.428267829586693793e-02 5.210969773712889608e-02
5.979075407775602535e-02 4.636703424332536821e-02 6.692312485104706665e-02 5.413905007097950112e-02
5.955019500070593552e-02 4.617561641593451865e-02 6.672219486842699554e-02 5.393118897552567209e-02
5.900034603001236277e-02 4.587137825634309690e-02 6.591723783406190640e-02 5.364137842610602891e-02
5.880930134660457970e-02 4.574816800546992884e-02 6.581478896370832055e-02 5.358132776820212495e-02
5.724969914610998634e-02 4.468265519503548944e-02 6.379113847949272054e-02 5.231409256433681987e-02
5.758844931883082274e-02 4.474470243886866094e-02 6.434926951899683223e-02 5.226399837859446035e-02
5.763075047851742155e-02 4.465756927521306874e-02 6.454754857413874669e-02 5.208417966371487601e-02
5.568468226620981731e-02 4.324983945959689352e-02 6.229444941871997016e-02 5.052093714174207828e-02
5.642609219081403532e-02 4.382450399582550615e-02 6.316892744262898873e-02 5.121627430234990813e-02
5.405488381452714514e-02 4.209763229597504597e-02 6.042011087596265567e-02 4.929945446347085147e-02
4.722706602590600461e-02 3.698707215861641445e-02 5.262344324192110012e-02 4.347831341550056211e-02
3.856232926137827949e-02 3.018235249425058400e-02 4.281446207989211133e-02 3.534678075583842782e-02
3.327196939393792241e-02 2.603356799860681581e-02 3.714047819180888582e-02 3.064316532210373603e-02
3.143840974834257590e-02 2.473810176923202375e-02 3.471236976111522626e-02 2.900322209387118724e-02
3.841504453974553535e-02 2.984030962532097445e-02 4.300941559471344044e-02 3.490998794895489032e-02
4.017093347620451227e-02 3.130402618044867552e-02 4.481200915177432909e-02 3.663609717556273043e-02
3.162875902427804420e-02 2.462162714219735815e-02 3.537272536128822920e-02 2.884291043665785509e-02
3.113267938962096040e-02 2.400351700342678515e-02 3.505891632275313224e-02 2.800771928918977319e-02
3.058482576453770349e-02 2.385142876424858893e-02 3.408834694907655893e-02 2.788903687858427724e-02
2.993387006826643201e-02 2.333637523139958994e-02 3.327694163901989688e-02 2.726040109367154976e-02
3.038955624300418781e-02 2.372507199025313332e-02 3.394020505392594811e-02 2.787946351152226568e-02
3.753107848702327137e-02 2.909433953368580419e-02 4.193702909847081550e-02 3.390567997357434721e-02
3.712376764883728447e-02 2.918146916154532727e-02 4.114347937102846853e-02 3.426669997852653526e-02
3.455523892236975203e-02 2.688358481157199914e-02 3.853595761077176912e-02 3.138583546193884910e-02
3.088988927558942651e-02 2.455040200375567874e-02 3.389826353962246269e-02 2.890708106337738087e-02
1.921420023430998880e-02 1.535482162679590798e-02 2.097245274024082604e-02 1.810169843607917564e-02
1.152207415815947530e-02 9.021118873650604830e-03 1.317159481988547896e-02 1.081416614894473507e-02
8.185733252398432608e-03 6.147154805757081009e-03 9.424488180025418146e-03 7.111569508032046863e-03
7.415168931874181746e-03 5.610089664440755415e-03 8.409216024785906574e-03 6.418468711370594465e-03
1.132827523392567967e-02 9.048934350779093069e-03 1.230583423296430744e-02 1.058879842643370081e-02
1.119294074184152415e-02 9.468792977235480218e-03 1.201626668757891161e-02 1.171923761598552688e-02
1.222548812239223660e-02 1.011244153979757449e-02 1.280692120043943304e-02 1.202856629784769191e-02
1.243892157047789444e-02 9.667155042370112819e-03 1.382742939776354131e-02 1.117187396964967709e-02
1.209668759387164984e-02 9.353516191009885947e-03 1.369575402017454181e-02 1.094825515151530253e-02
1.195177283317432580e-02 1.017673839138474694e-02 1.248052145096578865e-02 1.242543425480113241e-02
1.231917186133423166e-02 9.648616817948756086e-03 1.351545479426076619e-02 1.120635376936354038e-02
1.309795437701956680e-02 1.078268446321746857e-02 1.404562202872355545e-02 1.301972529360360779e-02
1.578441765670658345e-02 1.223122746904467886e-02 1.777043882603822691e-02 1.425867205166187271e-02
1.655996353662124096e-02 1.300773218306997166e-02 1.818760247489442650e-02 1.517123831359885530e-02
1.839182708409077896e-02 1.444252703942179236e-02 2.031119749764158378e-02 1.691711736033357089e-02
2.121961929860506288e-02 1.711879051340076466e-02 2.297140913996398998e-02 2.044398681968893558e-02
2.748123425335733533e-02 2.222013805498402814e-02 2.939832683725077458e-02 2.630468770368361159e-02
3.211386204692852353e-02 2.549584353723709576e-02 3.548683714625083807e-02 3.023904934879375478e-02
3.137382897350123739e-02 2.542376474823917348e-02 3.395279319915895516e-02 3.041886278104901503e-02
2.484453717605614870e-02 2.021156318226467394e-02 2.703149824579407709e-02 2.434083661653943520e-02
2.979698564020862722e-02 2.349702980343095285e-02 3.303167196863561472e-02 2.779299932024867359e-02


==> Fig/Res-aisa/wavelength.txt <==
Wavelength
395.429993
397.570007
399.720001
401.859985
404.010010
406.149994
408.299988
410.440002
412.589996
414.730011
416.880005
419.029999
421.170013
423.320007
425.459991
427.609985
429.750000
431.899994
434.040009
436.209991
438.440002
440.679993
442.920013
445.160004
447.399994
449.640015
451.880005
454.119995
456.359985
458.600006
460.839996
463.070007
465.309998
467.549988
469.790009
472.029999
474.269989
476.510010
478.750000
480.989990
483.230011
485.470001
487.709991
489.950012
492.190002
494.429993
496.660004
498.899994
501.140015
503.380005
505.619995
507.859985
510.100006
512.340027
514.580017
516.820007
519.059998
521.299988
523.539978
525.780029
528.020020
530.250000
532.489990
534.729980
536.969971
539.210022
541.450012
543.690002
545.940002
548.250000
550.570007
552.890015
555.210022
557.530029
559.849976
562.169983
564.489990
566.820007
569.140015
571.460022
573.780029
576.099976
578.419983
580.739990
583.059998
585.390015
587.710022
590.030029
592.349976
594.669983
596.989990
599.309998
601.630005
603.950012
606.280029
608.599976
610.919983
613.239990
615.559998
617.880005
620.200012
622.520020
624.849976
627.169983
629.489990
631.809998
634.130005
636.450012
638.770020
641.099976
643.419983
645.750000
648.070007
650.400024
652.719971
655.049988
657.369995
659.700012
662.020020
664.349976
666.669983
669.000000
671.330017
673.650024
675.979980
678.299988
680.630005
682.950012
685.280029
687.599976
689.929993
692.250000
694.580017
696.909973
699.239990
701.570007
703.900024
706.239990
708.570007
710.900024
713.239990
715.570007
717.900024
720.229980
722.570007
724.900024
727.229980
729.570007
731.900024
734.229980
736.559998
738.900024
741.229980
743.559998
745.900024
748.229980
750.570007
752.950012
755.330017
757.710022
760.090027
762.479980
764.859985
767.239990
769.619995
772.000000
774.390015
776.770020
779.150024
781.530029
783.909973
786.299988
788.679993
791.059998
793.440002
795.820007
798.210022
800.590027
802.969971
805.349976
807.729980
810.119995
812.500000
814.880005
817.260010
819.640015
822.030029
824.409973
826.789978
829.169983
831.539978
833.919983
836.299988
838.669983
841.049988
843.429993
845.799988
848.179993
850.559998
852.929993
855.309998
857.679993
860.059998
862.440002
864.809998
867.190002
869.570007
871.940002
874.320007
876.700012
879.070007
881.450012
883.830017
886.200012
888.580017
890.960022
893.330017
895.710022
898.080017
900.460022
902.840027
905.210022
907.590027
909.969971
912.340027
914.729980
917.109985
919.500000
921.880005
924.270020
926.650024
929.030029
931.419983
933.799988
936.190002
938.570007
940.960022
943.340027
945.729980
948.109985
950.489990
952.880005
955.260010
957.650024
960.030029
962.419983
964.799988
967.190002
969.570007
971.960022
974.340027
976.719971


==> Fig/Res-synth/compParam0.txt <==
1.0000e+00 9.0753e-01 6.0188e-04 9.0753e-01 4.1905e-04 1.4553e-01 6.4762e-05 6.0045e+01 7.8005e-01
1.0000e+01 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 6.7333e-02 0.0000e+00 5.9836e+01 6.0734e-01
1.0000e+02 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.2603e-02 0.0000e+00 6.2718e+01 9.8884e-01
1.0000e+03 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.5156e-02 0.0000e+00 5.8304e+01 5.5891e-01
1.0000e+04 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.5754e-02 6.9389e-18 5.3801e+01 2.4190e-01


==> Fig/Res-synth/compParam1.txt <==
1.0000e-02 9.0753e-01 6.0188e-04 9.0753e-01 4.1905e-04 5.4962e-02 1.0089e-04 5.8789e+01 4.6622e-01
1.0000e-01 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.4487e-02 0.0000e+00 5.9102e+01 7.9455e-01
1.0000e+00 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.2603e-02 0.0000e+00 6.2718e+01 9.8884e-01
1.0000e+01 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.7174e-02 0.0000e+00 5.9212e+01 6.3897e-01
1.0000e+02 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.8457e-02 6.9389e-18 5.8611e+01 3.8092e-01


==> Fig/Res-synth/compParam2.txt <==
1.0000e-02 9.2395e-01 4.1283e-04 9.2395e-01 5.1332e-05 5.2319e-02 9.3873e-05 7.6255e+01 3.3288e+00
1.0000e-01 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.2983e-02 0.0000e+00 5.3421e+01 1.0379e+00
1.0000e+00 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.2603e-02 0.0000e+00 6.2718e+01 9.8884e-01
1.0000e+01 7.8562e-01 0.0000e+00 7.8562e-01 0.0000e+00 5.3417e-02 0.0000e+00 1.0936e+02 5.5623e+00
1.0000e+02 7.8562e-01 0.0000e+00 7.8562e-01 0.0000e+00 5.7491e-02 0.0000e+00 2.6768e+02 7.6117e+00


==> Fig/Res-synth/compParam3.txt <==
1.0000e-03 9.0753e-01 6.0188e-04 9.0753e-01 4.1905e-04 5.3159e-02 9.8973e-05 6.8378e+01 4.0773e+00
1.0000e-02 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.3007e-02 0.0000e+00 6.9114e+01 1.6680e+00
1.0000e-01 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.2603e-02 0.0000e+00 6.2718e+01 9.8884e-01
1.0000e+00 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 6.5973e-02 0.0000e+00 7.0106e+01 2.2601e+00
1.0000e+01 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 2.1107e-01 0.0000e+00 8.1603e+01 3.0491e+00


==> Fig/Res-synth/compParam4.txt <==
1.0000e-05 8.0983e-01 1.0528e-01 8.0983e-01 4.8428e-02 5.2754e-02 7.8839e-05 6.0355e+01 2.1790e+00
1.0000e-04 7.8562e-01 0.0000e+00 7.8562e-01 0.0000e+00 5.2689e-02 0.0000e+00 6.0812e+01 1.2483e+00
1.0000e-03 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.2603e-02 0.0000e+00 6.2718e+01 9.8884e-01
1.0000e-02 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.2644e-02 6.9389e-18 6.2085e+01 2.2134e+00
1.0000e-01 9.2071e-01 0.0000e+00 9.2071e-01 0.0000e+00 5.2946e-02 0.0000e+00 9.5784e+01 3.9271e+00


==> Fig/Res-synth/compParam5.txt <==
1.0000e-03 9.0753e-01 6.0188e-04 9.0753e-01 4.1905e-04 5.5796e-02 7.3607e-05 1.8076e+02 4.8413e+00
1.0000e-02 9.0753e-01 6.0188e-04 9.0753e-01 4.1905e-04 5.3545e-02 7.2859e-07 1.1019e+02 3.2925e+00
1.0000e-01 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.2603e-02 0.0000e+00 6.2718e+01 9.8884e-01
1.0000e+00 9.0753e-01 6.0188e-04 9.0753e-01 4.1905e-04 5.4571e-02 3.1306e-05 4.0036e+01 6.5855e-01
1.0000e+01 9.0753e-01 6.0188e-04 9.0753e-01 4.1905e-04 5.5174e-02 6.3630e-05 3.6462e+01 4.3541e-01


==> Fig/Res-synth/compParam6.txt <==
6.0000e+00 9.0358e-01 3.6781e-04 9.0358e-01 1.0683e-03 5.2801e-02 1.8061e-04 5.1669e+01 1.1070e+00
8.0000e+00 9.0966e-01 9.1472e-05 9.0966e-01 6.9742e-04 5.2504e-02 2.4256e-04 5.4592e+01 2.8301e-01
1.0000e+01 9.0773e-01 0.0000e+00 9.0773e-01 0.0000e+00 5.2603e-02 0.0000e+00 6.2718e+01 9.8884e-01
1.2000e+01 8.8666e-01 4.1087e-04 8.8666e-01 1.2077e-02 5.2652e-02 3.4671e-06 6.3547e+01 8.4200e-01
1.4000e+01 9.0284e-01 1.0020e-03 9.0284e-01 1.4105e-02 5.3131e-02 1.1054e-04 6.3750e+01 1.5164e+00


==> Fig/endm-aisa.txt <==
1.188704788759374111e-02 1.854613122511554121e-02 1.512897003875566908e-02 1.432579112743176918e-02 1.914486459537517726e-02 1.293848209878139394e-02 1.756771327859369888e-02 1.210609668159116914e-02 1.670612135553714919e-02 1.406293257463485553e-02 9.112429830292990626e-03 1.327435691624411634e-02 1.477849196835978596e-02
1.528960582102045079e-02 3.046238561857560548e-02 1.603437172061170438e-02 2.129154277654996680e-02 1.781596857845745008e-02 1.911565808950885237e-02 1.899883206604355973e-02 1.672072460847031164e-02 1.441341064503074039e-02 1.536262208568625956e-02 2.197789566440857406e-02 1.799120761365539251e-02 1.150736331133153309e-02
2.484013323930829575e-02 1.645786605567339800e-02 2.729347973207948627e-02 3.063762465377354791e-02 2.492775275690726697e-02 2.574553492116432932e-02 2.495695926277359186e-02 2.177345012334431021e-02 2.215313469960651649e-02 2.203630867614122038e-02 2.630045853262448149e-02 2.343822095772475980e-02 1.666231159673766185e-02
2.358425348705637734e-02 2.079503217682246441e-02 3.352906873453959102e-02 2.891444080766045199e-02 2.332139493425946369e-02 2.387631854571961587e-02 2.901666357819258218e-02 2.727887647914632382e-02 2.349663396945740612e-02 2.583315443876330053e-02 2.713284394981470629e-02 2.494235600984042941e-02 1.693977340246773794e-02
2.412457384558336707e-02 4.183831965350868348e-02 3.351446548160642858e-02 3.376272078147018324e-02 2.305853638146255005e-02 2.486933974517462065e-02 3.113413525350105029e-02 2.251821602293556379e-02 2.489854625104094207e-02 2.467949745704351577e-02 2.495695926277359186e-02 2.920650586632368706e-02 2.342361770479159735e-02
2.427060637491498460e-02 2.491314950397410452e-02 3.208334669415657120e-02 3.487256800439048066e-02 2.814046840220287352e-02 2.662173009715404146e-02 2.835951719620029982e-02 2.878301153126199344e-02 2.336520469305895104e-02 2.611061624449337662e-02 2.806745213753706475e-02 2.574553492116432932e-02 2.416838360438285094e-02
2.922110911925684951e-02 2.168583060574533899e-02 3.643511606823880006e-02 3.639130630943931272e-02 2.907507658992523197e-02 2.755633828487639991e-02 3.463891595745989538e-02 2.538045359783528548e-02 2.524902432143682693e-02 2.275186806986615254e-02 2.907507658992523197e-02 2.889983755472728955e-02 2.599379022102808051e-02
2.894364731352677342e-02 4.230562374736986098e-02 3.674178437983519757e-02 3.608463799784291520e-02 2.665093660302036288e-02 2.900206032525941974e-02 3.295954187014628334e-02 2.697220816754992631e-02 2.981984248951648556e-02 2.508838853917204695e-02 2.431441613371446847e-02 2.859316924313088856e-02 2.130614602948312925e-02
2.879761478419515588e-02 3.092968971243678297e-02 3.912211460794057932e-02 3.736972425596115505e-02 2.930872863685582072e-02 3.355827524040591592e-02 3.864020726114623938e-02 2.719125696154735261e-02 3.544209486878379528e-02 2.397854131625174606e-02 3.125096127696634640e-02 2.961539694845221823e-02 2.929412538392265827e-02
3.142620031216428883e-02 2.745411551434426625e-02 3.642051281530563761e-02 4.004211954272977186e-02 3.421542162239819829e-02 3.160143934736223126e-02 3.947259267833646418e-02 2.900206032525941974e-02 3.049159212444193037e-02 2.875380502539566854e-02 3.135318404749847659e-02 2.974682622485067679e-02 2.611061624449337662e-02
2.935253839565530459e-02 3.713607220903056977e-02 4.255387904723360870e-02 3.969164147233389395e-02 3.165985235909487411e-02 3.272588982321569112e-02 3.789544136155498233e-02 2.977603273071699821e-02 3.371891102267069590e-02 3.049159212444193037e-02 2.954238068378640947e-02 3.220017271762186384e-02 2.843253346086610858e-02
2.944015791325427581e-02 3.290112885841363355e-02 4.338626446442384044e-02 4.078688544232102892e-02 3.304716138774525108e-02 3.303255813481208863e-02 3.858179424941358959e-02 3.287192235254730865e-02 3.576336643331335524e-02 3.034555959511030937e-02 2.714744720274786874e-02 3.417161186359871095e-02 2.853475623139824224e-02
3.252144428215142380e-02 3.033095634217715039e-02 4.462754096374259294e-02 4.161927085951125371e-02 3.313478090534422577e-02 3.696083317383262734e-02 4.084529845405367871e-02 2.990746200711545677e-02 3.349986222867326613e-02 3.095889621830310787e-02 3.075445067723884401e-02 3.747194702649329218e-02 3.117794501230053764e-02
3.171826537082752390e-02 3.988148376046499188e-02 4.196974892990713857e-02 4.109355375391742643e-02 3.190810765895862877e-02 3.701924618556527019e-02 3.859639750234675204e-02 3.163064585322855615e-02 3.757416979702542237e-02 2.964460345431854313e-02 3.031635308924398794e-02 3.757416979702542237e-02 2.916269610752420319e-02
3.109032549470156642e-02 3.754496329115909747e-02 4.259768880603309604e-02 4.004211954272977186e-02 3.163064585322855615e-02 3.725289823249586241e-02 4.240784651790199117e-02 3.221477597055502629e-02 3.693162666796630245e-02 2.930872863685582072e-02 3.122175477110002151e-02 3.717988196783005711e-02 2.973222297191751434e-02
3.220017271762186384e-02 2.925031562512317093e-02 4.122498303031588152e-02 4.242244977083515362e-02 2.860777249606405101e-02 3.569035016864754301e-02 4.033418460139301387e-02 2.973222297191751434e-02 3.748655027942645462e-02 2.819888141393551984e-02 2.847634321966559592e-02 4.011513580739558410e-02 2.835951719620029982e-02
2.665093660302036288e-02 3.545669812171695773e-02 3.791004461448814478e-02 3.700464293263211468e-02 2.907507658992523197e-02 3.614305100957556499e-02 3.443447041639562806e-02 2.827189767860132860e-02 3.129477103576583374e-02 2.637347479729029026e-02 2.846173996673243348e-02 3.433224764586349093e-02 2.767316430834169255e-02
3.043317911270928058e-02 3.354367198747275347e-02 4.090371146578632155e-02 3.934116340193800909e-02 2.961539694845221823e-02 3.913671786087374177e-02 3.954560894300226948e-02 2.854935948433140469e-02 3.731131124422851220e-02 2.875380502539566854e-02 3.006809778938023675e-02 3.748655027942645462e-02 3.090048320657046155e-02
3.132397754163215170e-02 3.312017765241106332e-02 4.414563361694825300e-02 4.151704808897912352e-02 3.344144921694062328e-02 4.134180905378118109e-02 4.313800916456008577e-02 3.161604260029539371e-02 3.868401701994572672e-02 3.076905393017200299e-02 3.266747681148304133e-02 4.154625459484544842e-02 3.208334669415657120e-02
3.352906873453959102e-02 4.034878785432617632e-02 4.662818661558576494e-02 4.684723540958319471e-02 3.195191741775811611e-02 4.470055722840840517e-02 4.509484505760377043e-02 3.415700861066555544e-02 4.303578639402795558e-02 3.082746694190465278e-02 3.490177451025680555e-02 4.537230686333384999e-02 3.098810272416943276e-02
3.243382476455245605e-02 3.846496822594829695e-02 4.621929553345723724e-02 4.417484012281457789e-02 3.246303127041878095e-02 4.364912301722075061e-02 4.551833939266546752e-02 3.234620524695348137e-02 4.075767893645470402e-02 3.073984742430568157e-02 3.145540681803061372e-02 4.468595397547524273e-02 3.114873850643421274e-02
3.323700367587635596e-02 3.735512100302799260e-02 4.740215902104334689e-02 4.480277999894053537e-02 3.456589969279408314e-02 4.475897024014104802e-02 4.817613142650092189e-02 3.352906873453959102e-02 4.226181398857037363e-02 3.351446548160642858e-02 3.306176464067841353e-02 4.470055722840840517e-02 3.374811752853702079e-02
3.453669318692775825e-02 4.370753602895340040e-02 5.027899984887622409e-02 5.074630394273740852e-02 3.643511606823880006e-02 4.941740792581968134e-02 5.051265189580681630e-02 3.585098595091232299e-02 4.432087265214619543e-02 3.401097608133393096e-02 3.680019739156784736e-02 4.833676720876570188e-02 3.517923631598687817e-02
3.640590956237247516e-02 4.343007422322332084e-02 5.055646165460630365e-02 4.937359816702019399e-02 3.637670305650615027e-02 4.972407623741607885e-02 5.152027634819498353e-02 3.644971932117196251e-02 4.455452469907678764e-02 3.583638269797916748e-02 3.723829497956269996e-02 4.919835913182225157e-02 3.408399234599974320e-02
3.532526884531850264e-02 3.918052761967322911e-02 4.982629900794820904e-02 5.109678201313329338e-02 3.528145908651901530e-02 5.039582587234152367e-02 5.192916743032351817e-02 3.672718112690203512e-02 4.719771347997907956e-02 3.513542655718739777e-02 3.588019245677864788e-02 5.014757057247776900e-02 3.551511113344960058e-02
3.697543642676578979e-02 4.544532312799965529e-02 5.287837887097903561e-02 5.369616103523609796e-02 3.763258280875807216e-02 5.346250898830551268e-02 5.406124235856514526e-02 3.809988690261924965e-02 4.779644685023871215e-02 3.652273558583776780e-02 3.706305594436475753e-02 5.198758044205616102e-02 3.725289823249586241e-02
3.828972919075035453e-02 4.570818168079657240e-02 5.568220343414610751e-02 5.534632861668338510e-02 3.766178931462439705e-02 5.414886187616411301e-02 5.676284415120008697e-02 3.903449509034160464e-02 4.864343552036209939e-02 3.690242016209997755e-02 3.728210473836218730e-02 5.321425368844175802e-02 3.791004461448814478e-02
3.665416486223622983e-02 4.170689037711022840e-02 5.338949272363970044e-02 5.417806838203043790e-02 3.760337630289174726e-02 5.244028128298418301e-02 5.232345525951888343e-02 3.773480557929020235e-02 4.753358829744180197e-02 3.604082823904342786e-02 3.742813726769380483e-02 5.322885694137492046e-02 3.656654534463725514e-02
3.710686570316424487e-02 4.379515554655236814e-02 5.376917729990191019e-02 5.559458391654713977e-02 3.677099088570152247e-02 5.387140007043404039e-02 5.445553018776051746e-02 3.637670305650615027e-02 4.944661443168599929e-02 3.682940389743417225e-02 3.719448522076321262e-02 5.305361790617697804e-02 3.691702341503314000e-02
3.633289329770666987e-02 4.750438179157547708e-02 5.465997572882477784e-02 5.365235127643661062e-02 3.709226245023108243e-02 5.536093186961654755e-02 5.654379535720265720e-02 3.785163160275550193e-02 4.884788106142636671e-02 3.663956160930306738e-02 3.789544136155498233e-02 5.359393826470396777e-02 3.684400715036733470e-02
3.637670305650615027e-02 4.340086771735699595e-02 5.356473175883764287e-02 5.455775295829264765e-02 3.763258280875807216e-02 5.452854645242632275e-02 5.484981801695588272e-02 3.772020232635703990e-02 4.896470708489165935e-02 3.631829004477350742e-02 3.678559413863468491e-02 5.404663910563198281e-02 3.630368679184034497e-02
3.696083317383262734e-02 4.502182879293796514e-02 5.654379535720265720e-02 5.477680175229007742e-02 3.827512593781719208e-02 5.498124729335433780e-02 5.585744246934404994e-02 3.931195689607168420e-02 4.953423394928497397e-02 3.639130630943931272e-02 3.858179424941358959e-02 5.544855138721552223e-02 3.734051775009483709e-02
3.615765426250872744e-02 4.594183372772715768e-02 5.391520982923352773e-02 5.556537741068081487e-02 3.736972425596115505e-02 5.382759031163455304e-02 5.587204572227721239e-02 3.750115353235961707e-02 4.835137046169886432e-02 3.519383956892004062e-02 3.644971932117196251e-02 5.303901465324381559e-02 3.672718112690203512e-02
3.618686076837504539e-02 4.180911314764235859e-02 5.369616103523609796e-02 5.474759524642375252e-02 3.621606727424137029e-02 5.244028128298418301e-02 5.447013344069367990e-02 3.531066559238534019e-02 4.838057696756518922e-02 3.477034523385835046e-02 3.595320872144446012e-02 5.152027634819498353e-02 3.675638763276836002e-02
3.515002981012056021e-02 4.261229205896625849e-02 5.372536754110242285e-02 5.426568789962941258e-02 3.615765426250872744e-02 5.325806344724124536e-02 5.483521476402272027e-02 3.646432257410512495e-02 4.737295251517702199e-02 3.512082330425423532e-02 3.465351921039305783e-02 5.347711224123866819e-02 3.481415499265783781e-02
3.387954680493547588e-02 4.416023686988141544e-02 5.392981308216669017e-02 5.511267656975279983e-02 3.586558920384548543e-02 5.375457404696874775e-02 5.477680175229007742e-02 3.666876811516939227e-02 4.800089239130297947e-02 3.523764932771952796e-02 3.751575678529277952e-02 5.261552031818212544e-02 3.471193222212570068e-02
3.567574691571438056e-02 4.306499289989427354e-02 5.553617090481448998e-02 5.568220343414610751e-02 3.478494848679151291e-02 5.410505211736463260e-02 5.550696439894816508e-02 3.608463799784291520e-02 4.770882733263974440e-02 3.566114366278122505e-02 3.516463306305372266e-02 5.420727488789676279e-02 3.555892089224908792e-02
3.545669812171695773e-02 4.226181398857037363e-02 5.432410091136205543e-02 5.563839367534662711e-02 3.634749655063982537e-02 5.306822115911014048e-02 5.620792053973993480e-02 3.678559413863468491e-02 4.786946311490452438e-02 3.402557933426709341e-02 3.655194209170409270e-02 5.416346512909727545e-02 3.608463799784291520e-02
3.531066559238534019e-02 4.421864988161406523e-02 5.541934488134919734e-02 5.544855138721552223e-02 3.526685583358585285e-02 5.428029115256257503e-02 5.648538234547001435e-02 3.722369172662953751e-02 4.819073467943408434e-02 3.576336643331335524e-02 3.557352414518225037e-02 5.392981308216669017e-02 3.614305100957556499e-02
3.588019245677864788e-02 4.255387904723360870e-02 5.559458391654713977e-02 5.733237101559339466e-02 3.636209980357298782e-02 5.448473669362683541e-02 5.619331728680677235e-02 3.614305100957556499e-02 4.912534286715643933e-02 3.555892089224908792e-02 3.589479570971181033e-02 5.550696439894816508e-02 3.611384450370924010e-02
3.484336149852415576e-02 4.112276025978375132e-02 5.614950752800729195e-02 5.779967510945457909e-02 3.607003474490975276e-02 5.411965537029779505e-02 5.784348486825405949e-02 3.614305100957556499e-02 4.897931033782482180e-02 3.545669812171695773e-02 3.528145908651901530e-02 5.300980814737749069e-02 3.479955173972467536e-02
3.221477597055502629e-02 4.242244977083515362e-02 5.244028128298418301e-02 5.417806838203043790e-02 3.295954187014628334e-02 5.042503237820784856e-02 5.328726995310757025e-02 3.421542162239819829e-02 4.528468734573487531e-02 3.325160692880951840e-02 3.287192235254730865e-02 5.062947791927210894e-02 3.354367198747275347e-02
3.177667838256017369e-02 3.983767400166551148e-02 5.008915756074512615e-02 5.238186827125153322e-02 3.218556946468870139e-02 4.816152817356775945e-02 5.163710237166027617e-02 3.221477597055502629e-02 4.343007422322332084e-02 3.236080849988664382e-02 3.246303127041878095e-02 4.876026154382739897e-02 3.196652067069127856e-02
3.320779717001003106e-02 3.887385930807682466e-02 5.298060164151116580e-02 5.401743259976565792e-02 3.351446548160642858e-02 5.086312996620270116e-02 5.528791560495074225e-02 3.462431270452673293e-02 4.560595891026443527e-02 3.428843788706401052e-02 3.323700367587635596e-02 5.160789586579395821e-02 3.374811752853702079e-02
3.314938415827738821e-02 4.227641724150353608e-02 5.384219356456771549e-02 5.407584561149830771e-02 3.386494355200231343e-02 5.115519502486593623e-02 5.471838874055742763e-02 3.523764932771952796e-02 4.582500770426186504e-02 3.510622005132107287e-02 3.395256306960128811e-02 5.185615116565770594e-02 3.379192728733650813e-02
3.332462319347532370e-02 4.084529845405367871e-02 5.400282934683249547e-02 5.525870909908441736e-02 3.290112885841363355e-02 5.211900971845462305e-02 5.619331728680677235e-02 3.551511113344960058e-02 4.581040445132870259e-02 3.713607220903056977e-02 3.263827030561672338e-02 5.225043899485307813e-02 3.355827524040591592e-02
3.265287355854987889e-02 3.969164147233389395e-02 5.349171549417183064e-02 5.642696933373736456e-02 3.510622005132107287e-02 5.321425368844175802e-02 5.796031089171935907e-02 3.452208993399459580e-02 4.713930046824642978e-02 3.824591943195086718e-02 3.368970451680437100e-02 5.219202598312042835e-02 3.456589969279408314e-02
3.363129150507172815e-02 4.274372133536471358e-02 5.338949272363970044e-02 5.581363271054456954e-02 3.288652560548047110e-02 5.140345032472969089e-02 5.536093186961654755e-02 3.479955173972467536e-02 4.664278986851892739e-02 3.926814713727219686e-02 3.279890608788150336e-02 5.347711224123866819e-02 3.351446548160642858e-02
3.160143934736223126e-02 4.112276025978375132e-02 5.019138033127725634e-02 5.461616597002529744e-02 3.228779223522083852e-02 5.049804864287365386e-02 5.372536754110242285e-02 3.344144921694062328e-02 4.554754589853179242e-02 3.969164147233389395e-02 3.206874344122340875e-02 5.029360310180938654e-02 3.304716138774525108e-02
3.275509632908201602e-02 3.953100569006911397e-02 5.149106984232865863e-02 5.279075935338006786e-02 3.222937922348818873e-02 4.962185346688394172e-02 5.340409597657286289e-02 3.465351921039305783e-02 4.585421421012818993e-02 4.240784651790199117e-02 3.276969958201517846e-02 5.057106490753946609e-02 3.199572717655759652e-02
3.198112392362443407e-02 4.233483025323618587e-02 5.277615610044690542e-02 5.407584561149830771e-02 3.205414018829024630e-02 5.184154791272454349e-02 5.487902452282220761e-02 3.446367692226195295e-02 4.716850697411275467e-02 4.392658482295082323e-02 3.363129150507172815e-02 5.184154791272454349e-02 3.294493861721312089e-02
3.198112392362443407e-02 4.245165627670147851e-02 5.230885200658572098e-02 5.563839367534662711e-02 3.312017765241106332e-02 5.314123742377594578e-02 5.518569283441860512e-02 3.528145908651901530e-02 4.794247937957032968e-02 4.677421914491738247e-02 3.284271584668098376e-02 5.315584067670910823e-02 3.357287849333907837e-02
3.320779717001003106e-02 4.302118314109479313e-02 5.284917236511271071e-02 5.546315464014868468e-02 3.404018258720025586e-02 5.249869429471682586e-02 5.652919210426949476e-02 3.579257293917968014e-02 4.871645178502791163e-02 5.054185840167314120e-02 3.279890608788150336e-02 5.365235127643661062e-02 3.386494355200231343e-02
3.300335162894576374e-02 4.543071987506649284e-02 5.277615610044690542e-02 5.603268150454199237e-02 3.417161186359871095e-02 5.255710730644947565e-02 5.677744740413324942e-02 3.663956160930306738e-02 5.019138033127725634e-02 5.255710730644947565e-02 3.374811752853702079e-02 5.477680175229007742e-02 3.452208993399459580e-02
3.347065572280694817e-02 4.598564348652664502e-02 5.157868935992763332e-02 5.528791560495074225e-02 3.409859559893290565e-02 5.298060164151116580e-02 5.723014824506126447e-02 3.607003474490975276e-02 4.991391852554718372e-02 5.333107971190705066e-02 3.300335162894576374e-02 5.336028621777337555e-02 3.465351921039305783e-02
3.262366705268356093e-02 4.350309048788913308e-02 5.013296731954460655e-02 5.296599838857800335e-02 3.331001994054216819e-02 4.987010876674769638e-02 5.414886187616411301e-02 3.455129643986092070e-02 4.817613142650092189e-02 5.379838380576823509e-02 3.113413525350105029e-02 5.184154791272454349e-02 3.325160692880951840e-02
3.316398741121054372e-02 4.489039951653951005e-02 5.057106490753946609e-02 5.281996585924638582e-02 3.263827030561672338e-02 5.052725514873997875e-02 5.410505211736463260e-02 3.550050788051644507e-02 4.877486479676055448e-02 5.536093186961654755e-02 3.253604753508458625e-02 5.169551538339292596e-02 3.468272571625937578e-02
3.609924125077607765e-02 5.054185840167314120e-02 5.306822115911014048e-02 5.632474656320522743e-02 3.428843788706401052e-02 5.527331235201757981e-02 5.810634342105097661e-02 3.979386424286602414e-02 5.352092200003815553e-02 6.219525424233628835e-02 3.474113872799202557e-02 5.614950752800729195e-02 3.699003967969895224e-02
3.783702834982233948e-02 5.092154297793535095e-02 5.465997572882477784e-02 5.836920197384788678e-02 3.706305594436475753e-02 5.705490920986332204e-02 5.993175003769620618e-02 4.172149363004338390e-02 5.574061644587875730e-02 6.514511133483498473e-02 3.623067052717453274e-02 5.798951739758568397e-02 3.818750642021822433e-02
3.859639750234675204e-02 5.432410091136205543e-02 5.514188307561912472e-02 5.781427836238774154e-02 3.772020232635703990e-02 5.762443607425663666e-02 5.997555979649569352e-02 4.224721073563721119e-02 5.784348486825405949e-02 6.881052782105860632e-02 3.710686570316424487e-02 5.836920197384788678e-02 3.906370159620792953e-02
3.894687557274263690e-02 5.489362777575537006e-02 5.391520982923352773e-02 5.838380522678104922e-02 3.828972919075035453e-02 5.823777269744943169e-02 6.164033063087614311e-02 4.343007422322332084e-02 5.793110438585303418e-02 6.923402215612030342e-02 3.753036003822593503e-02 5.921619064397127402e-02 4.056783664832359915e-02
4.198435218284030102e-02 5.775586535065509175e-02 5.746380029199185668e-02 6.187398267780672839e-02 4.106434724805110154e-02 6.237049327753423078e-02 6.423970965297895463e-02 4.608786625705877521e-02 6.145048834274503824e-02 7.535278513511511900e-02 3.864020726114623938e-02 6.241430303633371812e-02 4.353229699375545797e-02
4.375134578775288080e-02 5.889491907944171406e-02 5.673363764533376208e-02 6.076413545488643098e-02 4.069926592472206117e-02 6.250192255393269281e-02 6.375780230618460775e-02 4.619008902759091234e-02 6.145048834274503824e-02 7.644802910510224703e-02 4.030497809552668897e-02 6.269176484206379074e-02 4.267070507069890828e-02
4.348848723495597063e-02 6.031143461395841593e-02 5.739078402732604445e-02 6.165493388380930556e-02 4.226181398857037363e-02 6.323208520059078741e-02 6.470701374684012519e-02 4.687644191544951960e-02 6.239969978340055567e-02 7.824422921588115865e-02 4.012973906032874655e-02 6.359716652391983471e-02 4.344467747615648329e-02
4.432087265214619543e-02 6.053048340795583876e-02 5.860285402077847899e-02 6.241430303633371812e-02 4.215959121803824344e-02 6.291081363606122745e-02 6.504288856430284760e-02 4.858502250862945654e-02 6.295462339486070091e-02 8.036170089118963022e-02 4.097672773045213379e-02 6.460479097630800194e-02 4.521167108106907001e-02
4.366372627015391306e-02 5.956666871436715888e-02 5.692347993346486695e-02 6.191779243660621573e-02 4.150244483604596107e-02 6.235589002460107527e-02 6.482383977030542477e-02 4.738755576811018444e-02 6.277938435966276542e-02 7.996741306199425803e-02 4.011513580739558410e-02 6.223906400113577569e-02 4.325483518802537841e-02
4.328404169389170331e-02 6.047207039622319591e-02 5.590125222814353728e-02 6.107080376648282849e-02 4.151704808897912352e-02 6.088096147835172361e-02 6.349494375338769758e-02 4.779644685023871215e-02 6.099778750181702319e-02 8.044932040878859103e-02 3.855258774354726470e-02 6.247271604806636791e-02 4.486119301067318516e-02
4.411642711108192810e-02 6.058889641968848855e-02 5.668982788653427474e-02 6.251652580686585525e-02 4.268530832363207073e-02 6.368478604151879552e-02 6.513050808190182228e-02 4.851200624396364430e-02 6.308605267125916294e-02 8.263980834876287485e-02 4.037799436019249427e-02 6.409367712364733016e-02 4.490500276947266556e-02
4.437928566387884521e-02 6.120223304288128358e-02 5.612030102214096705e-02 6.320287869472446252e-02 4.253927579430045319e-02 6.365557953565247062e-02 6.637178458122057478e-02 4.932978840822070665e-02 6.331970471818974822e-02 8.374965557168317920e-02 3.920973412553954707e-02 6.448796495284270236e-02 4.509484505760377043e-02
4.522627433400223246e-02 6.336351447698923556e-02 5.714252872746229672e-02 6.180096641314092309e-02 4.249546603550096585e-02 6.356796001805350982e-02 6.635718132828741234e-02 4.924216889062173891e-02 6.317367218885813762e-02 8.510775809446721740e-02 4.072847243058837913e-02 6.447336169990953991e-02 4.636532806278885477e-02
4.598564348652664502e-02 6.146509159567820069e-02 5.769745233892244196e-02 6.299843315366018826e-02 4.234943350616934832e-02 6.479463326443909987e-02 6.644480084588638702e-02 5.032280960767571143e-02 6.536416012883240756e-02 8.523918737086567943e-02 4.103514074218478358e-02 6.442955194111005257e-02 4.651136059212047230e-02
4.532849710453436265e-02 6.153810786034400598e-02 5.813554992691730150e-02 6.406447061778100527e-02 4.186752615937500838e-02 6.507209507016917249e-02 6.711655048081183184e-02 4.935899491408703155e-02 6.546638289936454469e-02 8.645125736431810703e-02 4.021735857792771429e-02 6.588987723442624178e-02 4.559135565733127282e-02
4.578119794546237770e-02 6.331970471818974822e-02 5.836920197384788678e-02 6.480923651737226232e-02 4.353229699375545797e-02 6.397685110018203059e-02 6.764226758640566606e-02 4.890629407315901650e-02 6.480923651737226232e-02 8.668490941124870619e-02 4.077228218938786647e-02 6.536416012883240756e-02 4.570818168079657240e-02
4.493420927533899045e-02 6.070572244315378119e-02 5.683586041586589227e-02 6.248731930099953036e-02 4.169228712417706595e-02 6.333430797112291066e-02 6.626956181068845153e-02 4.835137046169886432e-02 6.231208026580158793e-02 8.614458905272170952e-02 3.893227231980947445e-02 6.400605760604835548e-02 4.510944831053693288e-02
4.369293277602023795e-02 5.955206546143399643e-02 5.527331235201757981e-02 6.269176484206379074e-02 4.119577652444956356e-02 6.162572737794298067e-02 6.526193735830028431e-02 4.729993625051120976e-02 6.269176484206379074e-02 8.653887688191708172e-02 3.926814713727219686e-02 6.275017785379644053e-02 4.325483518802537841e-02
4.335705795855751554e-02 6.048667364915635836e-02 5.676284415120008697e-02 6.336351447698923556e-02 4.080148869525419136e-02 6.232668351873475038e-02 6.616733904015631440e-02 4.703707769771429958e-02 6.291081363606122745e-02 8.617379555858803442e-02 3.821671292608454229e-02 6.321748194765762496e-02 4.271451482949839562e-02
4.286054735883001315e-02 6.000476630236201842e-02 5.747840354492501913e-02 6.241430303633371812e-02 4.002751628979661636e-02 6.156731436621033088e-02 6.599210000495836503e-02 4.699326793891481224e-02 6.191779243660621573e-02 8.506394833566774394e-02 3.699003967969895224e-02 6.327589495939027475e-02 4.251006928843412830e-02
4.140022206551382394e-02 5.804793040931832682e-02 5.625173029853942214e-02 6.228287375993526304e-02 3.872782677874520713e-02 6.140667858394555090e-02 6.461939422924116438e-02 4.486119301067318516e-02 6.085175497248539872e-02 8.439219870074229912e-02 3.681480064450100981e-02 6.133366231927974560e-02 4.080148869525419136e-02
3.872782677874520713e-02 5.671903439240059963e-02 5.463076922295845989e-02 6.069111919022061874e-02 3.823131617901770474e-02 5.893872883824120140e-02 6.502828531136968515e-02 4.194054242404081367e-02 5.959587522023348377e-02 8.201186847263691737e-02 3.487256800439048066e-02 5.876348980304325897e-02 3.931195689607168420e-02
3.786623485568865743e-02 5.362314477057029266e-02 5.506886681095331249e-02 5.978571750836458865e-02 3.579257293917968014e-02 5.689427342759854206e-02 6.294002014192755234e-02 4.159006435364492882e-02 5.747840354492501913e-02 7.996741306199425803e-02 3.386494355200231343e-02 5.851523450317950431e-02 3.785163160275550193e-02
3.732591449716167464e-02 5.317044392964227068e-02 5.584283921641088749e-02 6.159652087207665577e-02 3.601162173317710297e-02 5.720094173919493957e-02 6.422510640004579219e-02 4.094752122458580890e-02 5.736157752145971955e-02 8.169059690810735741e-02 3.355827524040591592e-02 5.936222317330289155e-02 3.717988196783005711e-02
3.614305100957556499e-02 5.273234634164741808e-02 5.384219356456771549e-02 6.066191268435430078e-02 3.421542162239819829e-02 5.619331728680677235e-02 6.283779737139541521e-02 3.919513087260639156e-02 5.600347499867566747e-02 7.812740319241585907e-02 3.218556946468870139e-02 5.851523450317950431e-02 3.623067052717453274e-02
3.512082330425423532e-02 5.092154297793535095e-02 5.397362284096617058e-02 6.093937449008437340e-02 3.382113379320283303e-02 5.571140994001243241e-02 6.164033063087614311e-02 3.880084304341101936e-02 5.524410584615125491e-02 7.834645198641329578e-02 3.082746694190465278e-02 5.775586535065509175e-02 3.468272571625937578e-02
3.522304607478636551e-02 4.881867455556004182e-02 5.449933994655999786e-02 6.025302160222576614e-02 3.357287849333907837e-02 5.569680668707926996e-02 6.404986736484784282e-02 3.736972425596115505e-02 5.585744246934404994e-02 7.891597885080660346e-02 3.123635802403318396e-02 5.727395800386075181e-02 3.548590462758328262e-02
3.484336149852415576e-02 5.039582587234152367e-02 5.517108958148544268e-02 6.150890135447768803e-02 3.371891102267069590e-02 5.601807825160882992e-02 6.374319905325144531e-02 3.852338123768094674e-02 5.585744246934404994e-02 7.919344065653667608e-02 3.218556946468870139e-02 5.845682149144686146e-02 3.501860053372209819e-02
3.387954680493547588e-02 4.979709250208188415e-02 5.465997572882477784e-02 6.089556473128488606e-02 3.392335656373496322e-02 5.522950259321809247e-02 6.399145435311519303e-02 3.799766413208711946e-02 5.381298705870139060e-02 7.881375608027446633e-02 3.104651573590207908e-02 5.696728969226435429e-02 3.399637282840076852e-02
3.218556946468870139e-02 4.516786132226958267e-02 5.217742273018726590e-02 5.839840847971421167e-02 3.130937428869898925e-02 5.131583080713071621e-02 6.013619557876047350e-02 3.564654040984806260e-02 5.103836900140064359e-02 7.481246477658812233e-02 2.875380502539566854e-02 5.355012850590448042e-02 3.182048814135965409e-02
2.927952213098949583e-02 4.280213434709736336e-02 4.839518022049835166e-02 5.484981801695588272e-02 2.911888634872471585e-02 4.748977853864231463e-02 5.616411078094044745e-02 3.247763452335194340e-02 4.810311516183510966e-02 6.866449529172698185e-02 2.663633335008720390e-02 4.972407623741607885e-02 3.012651080111288307e-02
3.078365718310516544e-02 4.472976373427473007e-02 5.049804864287365386e-02 5.660220836893530699e-02 2.951317417792008457e-02 4.988471201968085883e-02 5.803332715638516437e-02 3.301795488187892619e-02 4.943201117875284378e-02 7.073815720823596609e-02 2.703062117928257263e-02 5.071709743687108363e-02 3.036016284804347182e-02
2.960079369551905579e-02 4.325483518802537841e-02 5.064408117220527139e-02 5.666062138066794984e-02 3.012651080111288307e-02 4.970947298448291640e-02 5.879269630890958387e-02 3.314938415827738821e-02 4.931518515528754421e-02 7.212546623688634306e-02 2.754173503194323747e-02 5.135964056593020355e-02 2.984904899538280698e-02
3.030174983631082550e-02 4.407261735228244076e-02 5.121360803659858602e-02 5.819396293864994435e-02 2.920650586632368706e-02 4.937359816702019399e-02 5.999016304942885597e-02 3.341224271107429838e-02 5.054185840167314120e-02 7.259277033074752750e-02 2.698681142048308529e-02 5.225043899485307813e-02 2.996587501884810309e-02
2.980523923658332311e-02 4.564976866906392261e-02 5.133043406006387865e-02 5.841301173264737412e-02 2.965920670725170558e-02 5.049804864287365386e-02 6.136286882514606356e-02 3.281350934081466580e-02 5.076090719567057097e-02 7.327912321860613476e-02 2.770237081420801745e-02 5.264472682404844339e-02 3.059381489497406056e-02
3.040397260684295916e-02 4.364912301722075061e-02 5.118440153073226112e-02 5.877809305597642142e-02 2.955698393671957191e-02 5.048344538994049141e-02 6.117302653701496562e-02 3.354367198747275347e-02 4.973867949034924130e-02 7.438897044152642524e-02 2.768776756127485500e-02 5.264472682404844339e-02 3.046238561857560548e-02
3.050619537737509282e-02 4.429166614627987053e-02 5.350631874710499308e-02 6.061810292555481344e-02 2.926491887805633338e-02 5.087773321913586361e-02 6.235589002460107527e-02 3.326621018174268085e-02 5.038122261940836122e-02 7.506072007645187005e-02 2.819888141393551984e-02 5.433870416429521788e-02 3.130937428869898925e-02
3.113413525350105029e-02 4.550373613973230508e-02 5.406124235856514526e-02 6.159652087207665577e-02 3.043317911270928058e-02 5.213361297138777856e-02 6.264795508326430340e-02 3.250684102921826135e-02 5.188535767152403083e-02 7.510452983525135739e-02 2.727887647914632382e-02 5.265933007698160584e-02 3.087127670070413665e-02
3.002428803058074941e-02 4.395579132881714812e-02 5.337488947070653800e-02 6.139207533101238845e-02 3.050619537737509282e-02 5.038122261940836122e-02 6.254573231273218015e-02 3.225858572935451363e-02 5.109678201313329338e-02 7.469563875312283663e-02 2.760014804367588379e-02 5.309742766497646538e-02 3.018492381284552939e-02
2.863697900193037590e-02 4.176530338884287125e-02 5.302441140031065314e-02 5.930381016157024870e-02 2.825729442566816615e-02 4.991391852554718372e-02 6.202001520713835286e-02 3.180588488842649858e-02 4.909613636129012137e-02 7.405309562406370283e-02 2.646109431488926148e-02 5.244028128298418301e-02 2.960079369551905579e-02
2.885602779592780220e-02 4.269991157656523317e-02 5.265933007698160584e-02 6.038445087862422123e-02 2.783380009060647253e-02 4.890629407315901650e-02 6.196160219540570308e-02 3.148461332389693168e-02 4.922756563768857646e-02 7.177498816649045821e-02 2.663633335008720390e-02 5.206059670672197326e-02 2.863697900193037590e-02
2.726427322621316138e-02 4.026116833672720163e-02 5.233805851245204588e-02 5.999016304942885597e-02 2.787760984940595987e-02 4.778184359730554970e-02 6.039905413155738367e-02 3.078365718310516544e-02 4.732914275637753465e-02 7.086958648463442811e-02 2.456267143357821967e-02 5.122821128953174846e-02 2.831570743740081594e-02
2.831570743740081594e-02 4.058243990125676159e-02 5.149106984232865863e-02 5.896793534410752630e-02 2.624204552089183171e-02 4.807390865596879170e-02 6.086635822541856117e-02 2.996587501884810309e-02 4.807390865596879170e-02 7.123466780796347542e-02 2.565791540356535810e-02 5.089233647206902605e-02 2.786300659647279743e-02
2.703062117928257263e-02 4.180911314764235859e-02 5.236726501831837077e-02 6.044286389035687102e-02 2.722046346741367751e-02 4.859962576156261205e-02 6.102699400768334115e-02 3.015571730697920796e-02 4.769422407970658195e-02 7.174578166062413331e-02 2.505918203330572205e-02 5.000153804314615147e-02 2.755633828487639991e-02
2.663633335008720390e-02 3.833353894954984187e-02 5.138884707179652844e-02 6.105620051354966604e-02 2.562870889769903668e-02 4.748977853864231463e-02 6.031143461395841593e-02 2.898745707232626076e-02 4.830756070289937698e-02 7.032926612610744532e-02 2.441663890424660213e-02 5.071709743687108363e-02 2.762935454954220868e-02
2.549727962130057812e-02 3.681480064450100981e-02 5.089233647206902605e-02 5.972730449663193886e-02 2.619823576209234783e-02 4.633612155692252987e-02 5.901174510290700670e-02 2.808205539047022373e-02 4.607326300412561970e-02 6.844544649772955902e-02 2.374488926932115732e-02 4.861422901449577449e-02 2.532204058610263570e-02
2.536585034490212304e-02 3.710686570316424487e-02 5.058566816047262854e-02 5.765364258012296156e-02 2.488394299810778310e-02 4.414563361694825300e-02 5.753681655665766198e-02 2.773157732007434234e-02 4.591262722186083278e-02 6.664924638695064740e-02 2.352584047532373102e-02 4.813232166770143455e-02 2.504457878037256308e-02
2.403695432798439585e-02 3.652273558583776780e-02 4.957804370808446132e-02 5.831078896211524393e-02 2.383250878692012853e-02 4.445230192854465051e-02 5.771205559185560441e-02 2.695760491461676386e-02 4.472976373427473007e-02 6.532035037003292022e-02 2.305853638146255005e-02 4.724152323877856691e-02 2.545346986250109425e-02
2.383250878692012853e-02 3.513542655718739777e-02 4.962185346688394172e-02 5.810634342105097661e-02 2.390552505158593730e-02 4.417484012281457789e-02 5.781427836238774154e-02 2.700141467341624774e-02 4.464214421667575539e-02 6.640099108708689968e-02 2.269345505813350622e-02 4.658437685678627760e-02 2.383250878692012853e-02
2.484013323930829575e-02 3.739893076182747994e-02 5.045423888407416652e-02 5.877809305597642142e-02 2.402235107505123340e-02 4.443769867561148806e-02 5.861745727371164144e-02 2.703062117928257263e-02 4.570818168079657240e-02 6.705813746907918205e-02 2.273726481693299009e-02 4.775263709143923174e-02 2.539505685076844446e-02
2.454806818064506069e-02 3.700464293263211468e-02 5.030820635474254898e-02 5.987333702596355639e-02 2.425600312198182215e-02 4.367832952308707550e-02 5.787269137412038439e-02 2.701601792634941018e-02 4.547452963386598018e-02 6.546638289936454469e-02 2.216773795253967894e-02 4.718311022704591712e-02 2.535124709196896059e-02
2.459187793944454456e-02 3.498939402785578023e-02 5.143265683059601578e-02 5.920158739103811157e-02 2.389092179865277485e-02 4.513865481640325777e-02 5.953746220850083398e-02 2.613982275035970151e-02 4.591262722186083278e-02 6.670765939868329719e-02 2.218234120547284138e-02 4.721231673291224201e-02 2.521981781557050550e-02
2.365726975172218610e-02 3.576336643331335524e-02 5.077551044860373342e-02 5.944984269090186624e-02 2.421219336318233828e-02 4.440849216974516317e-02 5.850063125024634186e-02 2.543886660956793180e-02 4.309419940576059843e-02 6.597749675202520259e-02 2.186106964094328142e-02 4.697866468598164980e-02 2.408076408678387972e-02
2.371568276345483242e-02 3.411319885186606810e-02 4.959264696101762376e-02 5.975651100249826375e-02 2.359885673998953978e-02 4.350309048788913308e-02 5.851523450317950431e-02 2.612521949742653907e-02 4.343007422322332084e-02 6.539336663469873245e-02 2.101408097081989418e-02 4.633612155692252987e-02 2.422679661611549726e-02
2.184646638801011898e-02 3.163064585322855615e-02 4.905232660249063403e-02 5.852983775611266676e-02 2.202170542320806140e-02 4.180911314764235859e-02 5.717173523332861468e-02 2.394933481038542464e-02 4.106434724805110154e-02 6.161112412500981822e-02 2.078042892388930196e-02 4.491960602240582801e-02 2.266424855226718132e-02
2.164202084694585165e-02 3.132397754163215170e-02 4.619008902759091234e-02 5.682125716293273676e-02 2.085344518855511420e-02 3.963322846060124416e-02 5.444092693482735501e-02 2.305853638146255005e-02 3.996910327806396657e-02 6.015079883169363595e-02 1.932010363057311969e-02 4.318181892335957311e-02 2.121852651188415803e-02
2.123312976481732048e-02 3.212715645295605854e-02 4.687644191544951960e-02 5.668982788653427474e-02 2.113090699428518682e-02 4.045101062485830651e-02 5.528791560495074225e-02 2.330679168132630125e-02 3.951640243713595152e-02 5.829618570918208148e-02 1.980201097736745963e-02 4.385356855828501793e-02 2.124773301775048293e-02
2.110170048841886539e-02 2.961539694845221823e-02 4.883327780849320426e-02 5.820856619158310680e-02 2.117471675308467416e-02 4.004211954272977186e-02 5.528791560495074225e-02 2.210932494080703262e-02 3.890306581394314955e-02 5.918698413810494913e-02 2.028391832416179957e-02 4.388277506415134283e-02 2.155440132934688044e-02
2.012328254189701959e-02 2.837412044913346226e-02 4.586881746306135238e-02 5.489362777575537006e-02 2.089725494735459807e-02 3.828972919075035453e-02 5.303901465324381559e-02 2.101408097081989418e-02 3.798306087915395701e-02 5.705490920986332204e-02 1.870676700738032119e-02 4.229102049443669853e-02 1.946613615990473722e-02
1.924708736590731092e-02 2.879761478419515588e-02 4.597104023359348257e-02 5.347711224123866819e-02 1.964137519510267965e-02 3.793925112035446967e-02 5.338949272363970044e-02 2.050296711815922934e-02 3.555892089224908792e-02 5.566760018121294507e-02 1.819565315471965636e-02 4.132720580084801865e-02 1.964137519510267965e-02
2.083884193562195175e-02 2.799443587287125251e-02 4.957804370808446132e-02 5.888031582650855161e-02 2.082423868268878930e-02 4.030497809552668897e-02 5.687967017466537961e-02 2.225535747013865015e-02 3.874243003167836957e-02 5.965428823196613356e-02 1.911565808950885237e-02 4.332785145269119065e-02 2.076582567095614298e-02
2.099947771788673173e-02 2.930872863685582072e-02 5.064408117220527139e-02 6.093937449008437340e-02 2.089725494735459807e-02 4.100593423631845869e-02 5.912857112637230628e-02 2.193408590560909019e-02 3.861100075527991449e-02 5.828158245624891903e-02 1.994804350669907717e-02 4.399960108761663546e-02 2.102868422375305316e-02
2.019629880656282836e-02 2.898745707232626076e-02 5.141805357766285334e-02 6.149429810154452558e-02 2.072201591215665564e-02 4.045101062485830651e-02 5.828158245624891903e-02 2.174424361747798531e-02 3.763258280875807216e-02 5.787269137412038439e-02 1.936391338937260356e-02 4.420404662868090279e-02 2.041534760056025813e-02
1.996264675963223961e-02 2.668014310888668777e-02 5.020598358421041879e-02 6.130445581341342071e-02 2.048836386522606690e-02 4.081609194818735381e-02 5.842761498558053657e-02 2.171503711161166042e-02 3.699003967969895224e-02 5.873428329717693408e-02 1.924708736590731092e-02 4.378055229361920569e-02 2.111630374135202437e-02
2.025471181829547815e-02 2.752713177901007502e-02 5.055646165460630365e-02 6.036984762569105878e-02 2.056138012989187566e-02 3.945798942540330173e-02 5.898253859704068874e-02 2.076582567095614298e-02 3.614305100957556499e-02 5.747840354492501913e-02 1.911565808950885237e-02 4.280213434709736336e-02 1.983121748323378453e-02
1.945153290697157478e-02 2.688458864995095510e-02 5.111138526606645582e-02 6.077873870781959342e-02 2.025471181829547815e-02 3.964783171353440661e-02 5.864666377957796634e-02 2.159821108814636778e-02 3.604082823904342786e-02 5.594506198694302462e-02 1.888200604257826362e-02 4.286054735883001315e-02 2.060518988869136300e-02
1.986042398910010595e-02 2.543886660956793180e-02 5.011836406661144411e-02 6.089556473128488606e-02 2.009407603603069817e-02 3.958941870180175682e-02 5.883650606770906427e-02 2.136455904121577556e-02 3.655194209170409270e-02 5.555077415774765243e-02 1.882359303084561730e-02 4.302118314109479313e-02 1.939311989523892846e-02
2.051757037109239179e-02 2.643188780902293658e-02 5.042503237820784856e-02 6.165493388380930556e-02 1.923248411297414848e-02 3.980846749579918659e-02 5.848602799731318636e-02 2.156900458228004289e-02 3.528145908651901530e-02 5.613490427507412950e-02 1.829787592525179002e-02 4.269991157656523317e-02 2.025471181829547815e-02
2.000645651843172695e-02 2.700141467341624774e-02 5.192916743032351817e-02 6.159652087207665577e-02 2.009407603603069817e-02 3.852338123768094674e-02 5.845682149144686146e-02 2.083884193562195175e-02 3.560273065104857526e-02 5.590125222814353728e-02 1.877978327204612996e-02 4.267070507069890828e-02 2.083884193562195175e-02
1.918867435417466114e-02 2.513219829797153429e-02 5.099455924260115625e-02 6.226827050700210059e-02 1.927629387177363235e-02 3.937036990780432705e-02 5.899714184997385119e-02 2.168583060574533899e-02 3.488717125732364310e-02 5.593045873400986218e-02 1.899883206604355973e-02 4.382436205241869304e-02 2.110170048841886539e-02
1.974359796563481331e-02 2.613982275035970151e-02 5.108217876020013093e-02 6.194699894247254063e-02 1.991883700083275574e-02 3.982307074873234903e-02 5.870507679131060919e-02 2.190487939974276529e-02 3.649352907997144985e-02 5.540474162841603489e-02 1.915946784830833971e-02 4.299197663522846824e-02 2.076582567095614298e-02
1.978740772443429718e-02 2.713284394981470629e-02 4.852660949689680675e-02 5.975651100249826375e-02 1.924708736590731092e-02 3.691702341503314000e-02 5.593045873400986218e-02 2.083884193562195175e-02 3.592400221557813522e-02 5.391520982923352773e-02 1.819565315471965636e-02 4.087450495992000360e-02 1.870676700738032119e-02
1.785977833725693395e-02 2.266424855226718132e-02 4.227641724150353608e-02 5.100916249553431869e-02 1.669151810260398675e-02 3.307636789361157598e-02 4.827835419703305209e-02 1.867756050151399630e-02 3.233160199402031892e-02 4.827835419703305209e-02 1.629723027340861802e-02 3.602622498611026541e-02 1.748009376099472767e-02
1.943692965403841233e-02 2.666553985595352533e-02 4.348848723495597063e-02 5.436791067016154277e-02 1.902803857190988115e-02 3.592400221557813522e-02 5.312663417084279027e-02 2.172964036454482287e-02 3.585098595091232299e-02 5.280536260631322337e-02 1.822485966058598125e-02 3.852338123768094674e-02 1.908645158364253094e-02
2.060518988869136300e-02 3.225858572935451363e-02 4.583961095719502749e-02 5.509807331681963738e-02 2.095566795908724439e-02 3.767639256755755950e-02 5.286377561804587316e-02 2.337980794599211001e-02 3.977926098993286169e-02 5.603268150454199237e-02 1.917407110124150216e-02 4.134180905378118109e-02 2.098487446495356928e-02
2.248900951706923890e-02 3.376272078147018324e-02 4.567897517493024750e-02 5.543394813428235979e-02 2.222615096427232526e-02 3.929735364313852175e-02 5.349171549417183064e-02 2.589156745049595032e-02 4.237864001203567321e-02 5.914317437930546872e-02 1.924708736590731092e-02 4.202816194163978836e-02 2.276647132279931499e-02
2.622744226795867273e-02 3.970624472526704946e-02 4.873105503796107407e-02 5.942063618503554134e-02 2.559950239183271178e-02 4.493420927533899045e-02 5.734697426852655711e-02 3.038936935390979671e-02 4.959264696101762376e-02 6.705813746907918205e-02 2.259123228760137256e-02 4.600024673945980747e-02 2.631506178555764047e-02
2.822808791980184473e-02 4.410182385814876566e-02 4.816152817356775945e-02 5.896793534410752630e-02 2.719125696154735261e-02 4.443769867561148806e-02 5.833999546798156188e-02 3.347065572280694817e-02 5.315584067670910823e-02 6.860608227999434594e-02 2.406616083385071728e-02 4.725612649171172241e-02 2.979063598365016066e-02
3.239001500575296871e-02 4.848279973809731941e-02 4.765041432090709461e-02 5.883650606770906427e-02 3.050619537737509282e-02 4.728533299757804731e-02 5.888031582650855161e-02 3.754496329115909747e-02 5.543394813428235979e-02 7.440357369445958768e-02 2.634426829142396537e-02 4.941740792581968134e-02 3.344144921694062328e-02
3.831893569661667942e-02 5.390060657630036528e-02 5.073170068980424607e-02 6.124604280168077092e-02 3.428843788706401052e-02 5.362314477057029266e-02 6.234128677166791282e-02 4.221800422977088629e-02 6.364097628271930818e-02 7.996741306199425803e-02 3.043317911270928058e-02 5.509807331681963738e-02 3.801226738502028191e-02
4.439388891681200766e-02 6.172795014847511086e-02 5.289298212391219806e-02 6.407907387071416772e-02 4.033418460139301387e-02 5.758062631545714932e-02 6.505749181723601005e-02 4.922756563768857646e-02 6.864989203879383328e-02 8.707919724044407839e-02 3.437605740466297827e-02 5.762443607425663666e-02 4.236403675910251077e-02
4.940280467288651889e-02 6.656162686935168660e-02 5.373997079403558530e-02 6.632797482242108744e-02 4.472976373427473007e-02 6.266255833619746585e-02 6.714575698667815673e-02 5.444092693482735501e-02 7.468103550018967418e-02 9.211731950238491451e-02 3.807068039675292476e-02 6.299843315366018826e-02 4.909613636129012137e-02
5.468918223469110274e-02 7.186260768408943289e-02 5.409044886443147016e-02 6.897116360332339324e-02 4.946121768461916174e-02 6.781750662160360155e-02 6.975973926171412376e-02 6.066191268435430078e-02 8.015725535012535596e-02 9.711163200552626329e-02 4.148784158311279863e-02 6.774449035693778931e-02 5.280536260631322337e-02
6.070572244315378119e-02 8.087281474385028812e-02 5.560918716948030222e-02 7.030005962024112043e-02 5.464537247589161539e-02 7.159974913129252272e-02 7.136609708436192356e-02 6.521812759950079696e-02 8.345759051301993026e-02 1.008354615034825347e-01 4.489039951653951005e-02 6.938005468545191401e-02 5.901174510290700670e-02
5.950825570263450909e-02 7.548421441151356714e-02 5.054185840167314120e-02 6.273557460086327808e-02 5.647077909253685191e-02 6.571463819922829241e-02 6.413748688244681750e-02 6.235589002460107527e-02 7.595151850537475158e-02 9.211731950238491451e-02 4.366372627015391306e-02 6.377240555911777020e-02 5.690887668053170451e-02
5.001614129607931392e-02 6.076413545488643098e-02 3.824591943195086718e-02 4.931518515528754421e-02 4.635072480985569232e-02 5.254250405351631320e-02 4.989931527261402128e-02 5.343330248243918779e-02 6.275017785379644053e-02 7.276800936594546299e-02 3.680019739156784736e-02 5.246948778885050096e-02 4.789866962077084928e-02
5.782888161532090399e-02 7.047529865543905592e-02 4.192593917110765123e-02 5.033741286060887388e-02 5.582823596347772505e-02 6.498447555257019781e-02 5.559458391654713977e-02 6.459018772337483949e-02 7.376103056540046776e-02 8.082900498505080078e-02 4.591262722186083278e-02 6.031143461395841593e-02 5.692347993346486695e-02
6.945307095011772625e-02 8.395410111274743958e-02 4.640913782158834211e-02 5.892412558530803895e-02 6.628416506362161398e-02 7.218387924861899285e-02 6.242890628926688057e-02 7.386325333593260489e-02 8.110646679078087340e-02 9.312494395477308173e-02 5.254250405351631320e-02 6.857687577412802105e-02 6.775909360987095176e-02
7.057752142597119305e-02 7.638961609336959724e-02 4.318181892335957311e-02 5.501045379922066270e-02 6.607971952255733972e-02 6.996418480277839802e-02 5.690887668053170451e-02 7.472484525898914764e-02 7.701755596949556859e-02 8.664109965244921885e-02 5.369616103523609796e-02 6.735020252774241711e-02 6.708734397494550694e-02
7.779152837495313666e-02 8.539982315313046635e-02 4.364912301722075061e-02 5.403203585269882037e-02 7.593691525244158913e-02 7.516294284698400718e-02 5.876348980304325897e-02 7.979217402679630866e-02 8.174900991984000720e-02 9.217573251411755042e-02 6.016540208462679840e-02 7.181879792528994555e-02 7.450579646499172481e-02
8.503474182980141904e-02 9.233636829638233734e-02 4.462754096374259294e-02 5.823777269744943169e-02 8.144234160824359581e-02 8.115027654958036074e-02 6.191779243660621573e-02 8.734205579324098856e-02 9.005826083880909272e-02 9.626464333540286911e-02 6.711655048081183184e-02 7.860931053921020595e-02 8.269822136049552463e-02
1.023395965555981973e-01 1.026316616142614324e-01 5.347711224123866819e-02 6.778830011573727665e-02 1.003973639154876751e-01 9.568051321807639897e-02 7.178959141942362066e-02 1.082977237523282260e-01 1.060926325594207936e-01 1.142120411902587812e-01 8.440680195367546157e-02 9.255541709037976017e-02 1.016678469206727525e-01
1.196152447755286646e-01 1.201117553752561601e-01 5.909936462050598138e-02 7.341055249500458291e-02 1.174101535826212184e-01 1.109263092802973694e-01 7.983598378559579600e-02 1.264057573894489250e-01 1.158476055187729059e-01 1.268292517245106221e-01 9.927291343963420833e-02 1.042672259427755571e-01 1.202139781457882972e-01
1.271213167831738433e-01 1.285086258118242342e-01 5.994635329062936863e-02 7.782073488081946155e-02 1.275156046123692155e-01 1.170888820180916584e-01 8.326774822488883232e-02 1.328019821741737994e-01 1.211923960923101395e-01 1.297206958052766479e-01 1.075529578527369828e-01 1.114082166270917024e-01 1.282457672590273101e-01
1.392712232235644998e-01 1.340286554205593894e-01 6.054508666088900121e-02 7.957312523279888583e-02 1.388623321414359790e-01 1.277346534063666383e-01 8.715221350510987675e-02 1.444115682560374592e-01 1.275010013594360669e-01 1.356204099902740545e-01 1.208565212748474171e-01 1.185638105643410101e-01 1.411258363460760612e-01
1.475220611308009355e-01 1.434915633212482666e-01 6.402066085898151793e-02 8.316552545435669519e-02 1.513481133992893579e-01 1.346711985496185093e-01 9.127033083226152033e-02 1.534217753157983422e-01 1.337219871089629919e-01 1.454191927084256264e-01 1.345835790320195624e-01 1.260990890778525275e-01 1.533195525452661911e-01
1.593068862478625447e-01 1.505303312350322886e-01 6.713115373374499428e-02 8.678713218178082944e-02 1.641989759804717564e-01 1.415931404399372318e-01 9.607480104727177117e-02 1.618624555111658758e-01 1.390959841883665504e-01 1.486611148595875787e-01 1.464122139078806450e-01 1.357664425196056512e-01 1.645202475450013302e-01
1.664040671733792165e-01 1.543855900093870082e-01 6.897116360332339324e-02 8.807221843989908316e-02 1.695291633010758414e-01 1.461347521021505724e-01 9.754972959352110895e-02 1.696313860716079647e-01 1.448058560852328314e-01 1.524433573692764721e-01 1.536554273627289136e-01 1.399867826172894458e-01 1.710186951002583555e-01
1.694561470364100431e-01 1.535532045921967903e-01 6.908798962678867894e-02 9.131414059106100767e-02 1.763634856737955892e-01 1.469233277605413168e-01 9.836751175777817824e-02 1.695437665540089900e-01 1.469233277605413168e-01 1.531443135100682418e-01 1.620084880404975003e-01 1.384096313005079570e-01 1.750345896568778481e-01
1.710917113649241539e-01 1.592922829949293961e-01 6.965751649118200051e-02 9.113890155586307218e-02 1.784371475903045734e-01 1.491576254593150741e-01 9.686337670566250169e-02 1.746256985747493273e-01 1.466750724606775691e-01 1.528814549572713455e-01 1.687843974014845982e-01 1.403810704464847903e-01 1.798244566189549365e-01
1.750345896568778481e-01 1.600954619062532891e-01 7.148292310782722314e-02 9.365066106036690208e-02 1.808028745654767788e-01 1.533195525452661911e-01 9.873259308110722554e-02 1.759399913387338921e-01 1.472153928192045380e-01 1.528084386926055194e-01 1.711063146178573302e-01 1.412718688754076857e-01 1.824822486527903909e-01
1.767139637441914601e-01 1.598618098593226899e-01 6.784671312746992644e-02 9.030651613867284044e-02 1.836213023815770340e-01 1.540351119389911372e-01 9.849894103417664026e-02 1.776923816907133025e-01 1.474052351073356359e-01 1.540351119389911372e-01 1.746841115864819771e-01 1.432141015155181940e-01 1.870238603150037315e-01
1.547944810915155289e-01 1.426883844099243737e-01 5.996095654356253107e-02 8.189504244917161779e-02 1.664332736792455414e-01 1.227695474090916145e-01 8.256679208409706261e-02 1.473906318544024874e-01 1.204622334456520449e-01 1.282457672590273101e-01 1.466896757136107177e-01 1.192063536934001300e-01 1.539766989272584874e-01
7.345436225380407025e-02 6.607971952255733972e-02 2.888523430179412710e-02 3.996910327806396657e-02 8.185123269037213045e-02 6.107080376648282849e-02 4.167768387124390350e-02 7.336674273620509557e-02 6.083715171955224321e-02 6.277938435966276542e-02 7.180419467235678310e-02 5.999016304942885597e-02 7.399468261233106692e-02
7.955852197986572338e-02 6.952608721478353848e-02 3.065222790670671035e-02 4.039259761312565672e-02 8.129630907891198521e-02 7.085498323170126567e-02 4.475897024014104802e-02 8.128170582597882277e-02 6.815338143906632395e-02 6.948227745598405114e-02 8.358901978941839228e-02 6.476542675857277498e-02 8.290266690155978502e-02
1.135987045670659862e-01 1.027922973965262193e-01 4.433547590507935787e-02 5.720094173919493957e-02 1.179358706882150526e-01 1.014780046325416546e-01 6.492606254083756190e-02 1.176584088824849800e-01 9.703861574086045105e-02 1.000322825921586278e-01 1.219517652448345590e-01 9.464368225982190685e-02 1.228425636737574267e-01
1.571602080666877621e-01 1.381759792535773579e-01 6.126064605461393336e-02 8.024487486772433065e-02 1.649875516388625007e-01 1.382782020241095089e-01 8.795539241643378359e-02 1.628116669518213933e-01 1.309473690516622379e-01 1.363943823957316226e-01 1.654256492268573742e-01 1.297352990582098242e-01 1.681710607782918032e-01
1.749323668863457248e-01 1.546192420563176073e-01 6.850385950946220881e-02 8.887539735122297613e-02 1.822924063646592929e-01 1.519030370107495032e-01 9.832370199897869090e-02 1.762466596503302896e-01 1.430972754920528944e-01 1.499023913589063173e-01 1.795469948132248639e-01 1.434623568153819417e-01 1.856219480334201921e-01
1.770936483204536838e-01 1.583284683013407024e-01 6.821179445079897374e-02 9.109509179706358484e-02 1.826282811821220153e-01 1.545462257916517812e-01 9.991545656869332825e-02 1.807590648066773054e-01 1.427614006745901720e-01 1.525747866456749480e-01 1.829203462407852643e-01 1.465874529430785944e-01 1.856803610451528419e-01
1.762758661561966145e-01 1.589418049245334974e-01 6.939465793838507646e-02 9.201509673185277738e-02 1.867317952563404826e-01 1.549551168737803297e-01 9.849894103417664026e-02 1.779844467493765514e-01 1.426883844099243737e-01 1.518738305048831783e-01 1.861914748978135137e-01 1.448934756028318060e-01 1.894626035548417631e-01
1.777507947024459523e-01 1.589856146833329986e-01 6.873751155639279409e-02 9.356304154276792739e-02 1.889806962080474162e-01 1.529106614631376704e-01 1.004703801801534874e-01 1.787146093960346460e-01 1.455068122260246011e-01 1.526624061632739227e-01 1.846435300868983498e-01 1.433309275389834936e-01 1.913026134244201482e-01
1.793425492721605896e-01 1.615119774407699771e-01 6.819719119786581130e-02 9.259922684917924751e-02 1.891267287373790407e-01 1.528230419455386957e-01 9.884941910457252512e-02 1.808320810713431037e-01 1.452585569261608534e-01 1.522097053223459007e-01 1.856365512863533684e-01 1.426737811569912251e-01 1.895064133136412365e-01
1.801457281834845103e-01 1.587519626364023995e-01 6.916100589145449118e-02 9.283287889610983279e-02 1.916676947477491955e-01 1.532027265218008916e-01 9.899545163390413571e-02 1.798098533660217879e-01 1.450833178909629040e-01 1.514503361698214812e-01 1.885279953671193942e-01 1.466458659548112442e-01 1.901051466839008830e-01
1.785247671079035481e-01 1.541665412153895853e-01 6.827020746253162353e-02 9.127033083226152033e-02 1.872721156148674793e-01 1.508369995466286861e-01 9.909767440443627284e-02 1.776193654260475041e-01 1.441048999444410617e-01 1.497709620825078691e-01 1.835482861169112079e-01 1.430826722391197459e-01 1.871406863384690311e-01
1.730339440050346900e-01 1.533049492923330426e-01 6.764226758640566606e-02 8.909444614522041284e-02 1.817520860061322963e-01 1.470401537840066164e-01 9.706782224672677595e-02 1.720847325643791725e-01 1.381321694947778844e-01 1.455944317436235758e-01 1.780282565081760249e-01 1.380007402183794085e-01 1.820733575706618701e-01
1.638046881512764119e-01 1.504865214762327874e-01 6.402066085898151793e-02 8.538521990019730390e-02 1.752536384508752709e-01 1.407753582756801625e-01 9.148937962625894316e-02 1.675577241550989804e-01 1.345689757790863861e-01 1.386432833474385562e-01 1.717634609998495987e-01 1.309765755575285628e-01 1.742898237572866049e-01
1.618332490052995509e-01 1.453169699378935031e-01 6.447336169990953991e-02 8.572109471766002631e-02 1.710917113649241539e-01 1.401182118936878940e-01 9.070080396786821264e-02 1.648415191095309040e-01 1.331232537387033732e-01 1.382197890123768591e-01 1.698358316126722389e-01 1.345835790320195624e-01 1.715736187117185008e-01
1.640967532099396331e-01 1.514649394227546297e-01 6.323208520059078741e-02 8.329695473075515721e-02 1.742022042396876302e-01 1.394026524999629479e-01 9.119731456759570809e-02 1.667837517496414124e-01 1.321740422980478558e-01 1.399137663526236197e-01 1.716758414822506240e-01 1.328019821741737994e-01 1.732529927990321128e-01
1.623589661108933713e-01 1.475366643837341118e-01 6.219525424233628835e-02 8.585252399405847445e-02 1.711793308825231286e-01 1.390813809354334019e-01 9.213192275531807696e-02 1.601976846767854123e-01 1.309035592928627645e-01 1.383804247946416321e-01 1.692224949894794439e-01 1.330940472328370483e-01 1.712815536530552518e-01
1.632059547810167655e-01 1.433309275389834936e-01 6.435653567644424033e-02 8.529760038259832922e-02 1.731799765343663144e-01 1.405271029758164147e-01 8.985381529774481846e-02 1.616726132230347779e-01 1.327435691624411496e-01 1.397969403291583201e-01 1.721869553349112958e-01 1.311372113397933636e-01 1.737495033987596083e-01
1.584598975777391783e-01 1.455798284906904272e-01 6.228287375993526304e-02 8.598395327045693648e-02 1.708872658238598796e-01 1.374312133539861147e-01 8.992683156241063069e-02 1.604167334707828629e-01 1.285524355706237076e-01 1.355327904726750798e-01 1.690472559542814945e-01 1.282749737648936350e-01 1.654694589856568476e-01
1.580217999897443049e-01 1.431702917567187205e-01 6.073492894902010608e-02 8.157377088464205783e-02 1.683755063193560497e-01 1.349486603553486097e-01 8.710840374631040328e-02 1.580217999897443049e-01 1.284940225588910578e-01 1.343061172262894620e-01 1.691348754718804692e-01 1.308451462811301147e-01 1.649437418800630273e-01
1.601976846767854123e-01 1.447182365676338567e-01 6.082254846661908076e-02 8.582331748819214956e-02 1.742314107455539551e-01 1.383074085299758338e-01 9.162080890265740518e-02 1.624465856284923460e-01 1.324953138625774018e-01 1.379131207007804616e-01 1.735888676164948352e-01 1.311080048339270387e-01 1.704053584770655605e-01
1.616726132230347779e-01 1.458718935493536484e-01 6.426891615884527953e-02 8.427537267727699954e-02 1.705075812475976837e-01 1.353867579433434554e-01 9.029191288573967800e-02 1.601100651591864654e-01 1.300857771286056952e-01 1.332984927739012948e-01 1.710040918473251792e-01 1.302026031520709948e-01 1.715152056999858510e-01
1.521512923106132509e-01 1.376356588950503890e-01 6.088096147835172361e-02 8.122329281424617298e-02 1.628700799635540430e-01 1.285086258118242342e-01 8.522458411793251698e-02 1.517862109872842036e-01 1.234851068028165466e-01 1.270629037714411935e-01 1.564446486729628438e-01 1.200241358576571854e-01 1.599640326298548410e-01
1.333715090385671209e-01 1.190019081523358696e-01 5.246948778885050096e-02 7.225689551328480509e-02 1.391397939471660516e-01 1.107510702450994200e-01 7.368801430073466940e-02 1.365404149250632471e-01 1.074653383351380082e-01 1.134964817965338491e-01 1.365696214309295720e-01 1.053478666598295366e-01 1.378985174478472853e-01
1.098894783220428772e-01 9.873259308110722554e-02 4.502182879293796514e-02 5.893872883824120140e-02 1.170888820180916584e-01 9.351923178396844005e-02 6.066191268435430078e-02 1.097872555515107401e-01 8.890460385708930102e-02 9.045254866800446492e-02 1.154095079307780464e-01 8.963476650374739563e-02 1.145625192606546661e-01
1.062678715946187291e-01 9.917069066910208508e-02 4.343007422322332084e-02 5.677744740413324942e-02 1.110139287978963302e-01 9.065699420906872530e-02 5.898253859704068874e-02 1.077574033938012432e-01 8.466966050647237174e-02 9.080302673840034977e-02 1.107948800038989073e-01 8.623220857032068420e-02 1.142704542019914310e-01
1.218787489801687468e-01 1.065891431591483030e-01 4.562056216319759772e-02 6.514511133483498473e-02 1.257778175133229537e-01 1.034932535373179890e-01 6.718956674547764407e-02 1.219663684977677215e-01 9.752052308765479793e-02 1.000176793392254654e-01 1.265955996775800230e-01 9.592876851794014670e-02 1.256317849839913292e-01
1.158622087717060684e-01 1.061656488240866059e-01 4.582500770426186504e-02 6.242890628926688057e-02 1.247555898080016240e-01 9.591416526500698425e-02 6.371399254738512041e-02 1.166653876830299613e-01 9.397193262489646204e-02 9.616242056487074585e-02 1.190749244170016680e-01 9.308113419597359439e-02 1.221708140388319819e-01
1.241276499318756665e-01 1.140660086609271567e-01 4.982629900794820904e-02 6.645940409881954947e-02 1.303194291755362944e-01 1.082539139935287525e-01 6.901497336212286671e-02 1.287714843646211305e-01 1.015218143913411419e-01 1.063554911122177038e-01 1.334445253032329193e-01 9.934592970430002057e-02 1.310349885692612126e-01
1.305238747166005686e-01 1.138761663727960588e-01 5.176853164805873819e-02 6.932164167371927810e-02 1.361315238429346985e-01 1.072316862882074229e-01 7.381944357713311755e-02 1.258800402838551047e-01 1.021789607733334243e-01 1.079180391760660301e-01 1.336781773501635184e-01 1.036100795607832747e-01 1.374604198598524396e-01
1.296330762876776732e-01 1.080348651995313158e-01 4.934439166115386910e-02 6.809496842733367417e-02 1.317213414571198338e-01 1.087796310991225729e-01 7.205244997222053083e-02 1.277200501534334898e-01 1.031281722139889417e-01 1.049827853365004893e-01 1.288883103880864300e-01 1.005872062036187731e-01 1.298521250816751238e-01
1.291949786996828275e-01 1.202285813987214597e-01 5.252790080058315075e-02 6.891275059159074345e-02 1.379569304595799351e-01 1.063993008710171911e-01 7.400928586526422936e-02 1.290489461703512031e-01 1.064285073768835160e-01 1.080786749583308032e-01 1.341454814440246890e-01 1.039751608841123220e-01 1.349194538494822848e-01
1.351969156552123574e-01 1.210609668159116775e-01 5.411965537029779505e-02 7.206705322515369327e-02 1.410236135755439102e-01 1.151174428721148113e-01 7.820041945708167130e-02 1.368908929954591180e-01 1.118317109621533995e-01 1.125034605970788443e-01 1.410528200814102351e-01 1.079326424289991926e-01 1.464268171608137936e-01
1.440610901856415882e-01 1.260552793190530263e-01 5.677744740413324942e-02 7.961693499159837317e-02 1.546192420563176073e-01 1.255003557075928811e-01 8.239155304889912712e-02 1.476242839013330865e-01 1.169428494887600478e-01 1.212216025981764644e-01 1.492890547357135222e-01 1.145041062489220163e-01 1.532319330276672165e-01
1.494496905179782953e-01 1.386286800945053799e-01 6.203461846007150837e-02 8.188043919623845535e-02 1.612783253938394057e-01 1.293702177348807769e-01 8.547283941779626470e-02 1.513481133992893579e-01 1.220539880153666823e-01 1.277054469005003134e-01 1.552325786795104023e-01 1.214114448863075624e-01 1.549697201267134783e-01
1.557144860263047492e-01 1.352407254140118309e-01 6.426891615884527953e-02 8.532680688846465411e-02 1.616288034642352767e-01 1.311080048339270387e-01 8.934270144508416056e-02 1.566929039728265916e-01 1.263765508835826001e-01 1.289321201468859035e-01 1.595113317889268190e-01 1.244489214964052265e-01 1.581386260132096044e-01
1.557728990380373990e-01 1.326559496448421749e-01 6.467780724097380030e-02 8.605696953512274872e-02 1.647831060977982542e-01 1.334883350620324205e-01 8.862714205135922840e-02 1.610008635881093331e-01 1.231492319853538242e-01 1.298521250816751238e-01 1.618478522582326995e-01 1.287422778587548056e-01 1.613513416585052040e-01
1.628554767106208667e-01 1.437252153681788658e-01 6.467780724097380030e-02 8.731284928737466366e-02 1.680250282489601787e-01 1.389937614178344272e-01 8.944492421561629769e-02 1.611030863586414563e-01 1.258362305250556035e-01 1.342915139733563135e-01 1.656008882620552958e-01 1.288298973763537802e-01 1.688428104132172480e-01
1.583722780601402036e-01 1.424985421217932757e-01 6.353875351218718492e-02 8.718142001097620164e-02 1.631767482751504406e-01 1.322908683215131276e-01 8.811602819869857051e-02 1.536554273627289136e-01 1.264349638953152499e-01 1.296184730347445246e-01 1.618186457523664024e-01 1.262889313659836255e-01 1.665793062085771381e-01
1.531005037512687683e-01 1.291657721938165027e-01 6.121683629581444602e-02 8.098964076731558770e-02 1.592776797419962198e-01 1.290343429174180545e-01 8.791158265763429625e-02 1.593214895007957210e-01 1.207981082631147673e-01 1.276324306358345151e-01 1.555246437381736235e-01 1.237625686085466192e-01 1.601392716650527903e-01
1.473906318544024874e-01 1.344375465026879379e-01 6.001936955529517392e-02 7.901820162133874059e-02 1.566198877081607654e-01 1.260698825719862026e-01 8.078519522625131344e-02 1.486173051007880774e-01 1.184177780350093856e-01 1.219517652448345590e-01 1.559919478320348218e-01 1.188266691171379202e-01 1.543125737447212098e-01
1.506471572584975882e-01 1.329334114505722753e-01 6.213684123060364550e-02 7.929566342706881321e-02 1.557582957851042227e-01 1.287276746058216570e-01 8.287346039569346012e-02 1.497125490707752193e-01 1.190165114052690182e-01 1.260552793190530263e-01 1.538598729037931878e-01 1.210171570571122041e-01 1.588687886598676990e-01
1.598033968475900679e-01 1.356204099902740545e-01 6.472161699977328764e-02 8.769253386363687341e-02 1.669151810260398605e-01 1.369200995013254429e-01 8.783856639296848401e-02 1.596865708241247683e-01 1.252521004077291333e-01 1.314146731455234363e-01 1.636002426102121377e-01 1.282749737648936350e-01 1.655862850091221472e-01
1.548090843444487053e-01 1.394464622587624492e-01 6.450256820577586481e-02 8.339917750128729435e-02 1.643888182686028820e-01 1.336781773501635184e-01 9.259922684917924751e-02 1.607964180470450588e-01 1.273257623242381176e-01 1.324661073567110769e-01 1.625780149048907941e-01 1.317213414571198338e-01 1.639507206806080086e-01
1.627824604459550684e-01 1.416515534516698815e-01 6.659083337521801149e-02 8.756110458723841139e-02 1.689450331837493713e-01 1.349632636082817583e-01 9.240938456104814958e-02 1.613659449114383804e-01 1.245219377610710387e-01 1.318673739864514582e-01 1.627824604459550684e-01 1.246533670374695008e-01 1.659659695853843431e-01
1.508954125583613359e-01 1.274133818418370923e-01 6.434193242351107789e-02 8.287346039569346012e-02 1.643450085098033808e-01 1.290927559291507043e-01 8.823285422216385621e-02 1.529982809807366451e-01 1.218057327155029346e-01 1.244197149905389016e-01 1.567075072257597401e-01 1.234266937910838968e-01 1.590002179362661472e-01
1.472153928192045380e-01 1.318089609747188085e-01 6.022381509635944125e-02 8.231853678423331488e-02 1.569557625256234878e-01 1.296038697818113483e-01 8.817444121043120642e-02 1.515671621932867807e-01 1.173079308120890951e-01 1.245073345081378763e-01 1.553494047029757019e-01 1.208857277807137420e-01 1.538160631449936866e-01
1.580656097485438061e-01 1.387309028650375031e-01 6.501368205843652270e-02 8.573569797059318875e-02 1.663894639204460402e-01 1.345835790320195624e-01 9.046715192093762736e-02 1.596573643182584434e-01 1.251790841430633350e-01 1.304362551990015939e-01 1.663018444028470655e-01 1.232952645146854487e-01 1.646662800743329547e-01
1.588249789010681978e-01 1.346273887908190359e-01 6.346573724752137269e-02 8.601315977632326137e-02 1.628700799635540430e-01 1.327873789212406508e-01 9.037953240333865268e-02 1.577589414369474086e-01 1.215720806685723493e-01 1.296476795406108495e-01 1.596573643182584434e-01 1.290489461703512031e-01 1.596135545594589422e-01
1.595843480535926173e-01 1.351969156552123574e-01 6.651781711055219926e-02 8.582331748819214956e-02 1.636586556219447874e-01 1.315314991689887358e-01 9.013127710347490495e-02 1.568097299962918634e-01 1.215282709097728620e-01 1.289759299056854047e-01 1.611468961174409575e-01 1.222730368093641190e-01 1.647538995919319293e-01
1.517716077343510273e-01 1.375772458833177392e-01 6.914640263852132873e-02 8.997064132121011804e-02 1.692078917365462676e-01 1.323054715744463039e-01 8.954714698614842094e-02 1.529982809807366451e-01 1.221124010270993321e-01 1.277346534063666383e-01 1.605773692530476360e-01 1.237333621026802943e-01 1.636148458631452862e-01
1.557144860263047492e-01 1.291365656879501778e-01 6.410828037658049261e-02 8.421695966554434976e-02 1.631037320104846422e-01 1.261136923307856761e-01 8.959095674494790829e-02 1.536992371215284148e-01 1.227111343973589647e-01 1.244489214964052265e-01 1.627824604459550684e-01 1.232076449970864740e-01 1.601392716650527903e-01
1.494058807591788218e-01 1.294286307466134267e-01 6.480923651737226232e-02 8.199726521970375492e-02 1.574230666194846862e-01 1.279390989474309126e-01 8.855412578669341617e-02 1.548674973561813550e-01 1.186076203231404974e-01 1.253835296841275815e-01 1.558459153027031974e-01 1.231200254794874993e-01 1.581970390249422542e-01
1.529398679690039953e-01 1.370077190189244176e-01 6.277938435966276542e-02 8.180742293157264311e-02 1.612345156350399045e-01 1.302610161638036446e-01 8.788237615176797135e-02 1.536700306156620899e-01 1.199803260988577119e-01 1.245511442669373636e-01 1.599348261239885161e-01 1.231054222265543369e-01 1.600224456415874907e-01
1.488655604006518252e-01 1.268730614833100956e-01 6.121683629581444602e-02 8.031789113239014288e-02 1.617310262347674277e-01 1.240984434260093416e-01 8.545823616486310226e-02 1.504427117174333139e-01 1.181403162292793130e-01 1.208419180219142547e-01 1.503112824410348658e-01 1.207835050101816049e-01 1.579925934838779800e-01
1.496541360590425696e-01 1.241276499318756665e-01 6.359716652391983471e-02 8.364743280115104207e-02 1.558021055439036961e-01 1.277200501534334898e-01 8.639284435258547112e-02 1.523411345987443488e-01 1.199365163400582246e-01 1.216450969332381615e-01 1.570579852961556389e-01 1.207835050101816049e-01 1.530128842336697936e-01
1.428052104333896732e-01 1.317359447100529823e-01 6.101239075475018564e-02 8.193885220797110513e-02 1.548821006091145036e-01 1.209441407924463918e-01 8.326774822488883232e-02 1.464852301725464434e-01 1.124888573441456818e-01 1.170888820180916584e-01 1.503112824410348658e-01 1.158037957599734186e-01 1.519030370107495032e-01
1.289759299056854047e-01 1.130583842085389895e-01 5.029360310180938654e-02 7.457881272965753705e-02 1.347880245730838089e-01 1.029821396846573173e-01 7.384865008299944245e-02 1.261867085954515022e-01 1.000176793392254654e-01 1.030843624551894544e-01 1.280267184650298873e-01 1.028945201670583565e-01 1.297060925523434993e-01
1.034202372726521768e-01 8.893381036295562592e-02 4.389737831708449833e-02 5.612030102214096705e-02 1.094367774811148553e-01 8.484489954167030723e-02 6.162572737794298067e-02 1.050119918423668142e-01 7.966074475039786051e-02 8.342838400715360536e-02 1.019453087264028252e-01 8.240615630183228957e-02 1.066475561708809389e-01
8.728364278150833877e-02 8.220171076076801531e-02 3.891766906687631200e-02 5.315584067670910823e-02 9.635226285300184379e-02 7.136609708436192356e-02 5.070249418393792118e-02 8.878777783362401532e-02 7.348356875967039514e-02 7.408230212993002772e-02 8.649506712311759438e-02 7.073815720823596609e-02 8.986841855067798090e-02
8.520998086499935453e-02 7.012482058504317106e-02 3.637670305650615027e-02 4.649675733918730985e-02 8.312171569555720785e-02 7.028545636730795798e-02 5.172472188925925085e-02 8.284425388982713523e-02 6.829941396839794843e-02 6.717496349254448162e-02 8.484489954167030723e-02 6.406447061778100527e-02 8.396870436568060203e-02
9.855735404590927617e-02 8.263980834876287485e-02 4.110815700685058888e-02 5.756602306252398688e-02 1.028507104082588691e-01 8.656808338778340661e-02 5.806253366225148926e-02 9.914148416323576019e-02 8.301949292502508460e-02 8.373505231875001675e-02 1.032449982374542274e-01 7.939788619760095034e-02 1.104297986805698600e-01
1.117002816857549374e-01 1.012881623444105428e-01 4.880407130262687937e-02 6.019460859049311635e-02 1.101377336219066250e-01 9.127033083226152033e-02 6.220985749526945080e-02 1.028653136611920316e-01 8.412934014794537507e-02 8.669951266418186864e-02 1.119923467444181725e-01 8.164678714930787007e-02 1.060634260535544687e-01
8.633443134085282133e-02 7.460801923552386195e-02 3.723829497956269996e-02 4.801549564423614191e-02 8.855412578669341617e-02 7.050450516130538081e-02 4.804470215010246681e-02 9.239478130811498713e-02 7.070895070236964119e-02 6.921941890318714097e-02 8.775094687536952320e-02 6.568543169336196752e-02 8.558966544126156428e-02
8.436299219487597423e-02 6.213684123060364550e-02 3.485796475145731821e-02 4.429166614627987053e-02 8.696237121697877881e-02 6.885433757985809367e-02 4.509484505760377043e-02 8.174900991984000720e-02 6.482383977030542477e-02 6.921941890318714097e-02 8.504934508273458149e-02 6.599210000495836503e-02 8.688935495231296657e-02
7.917883740360351363e-02 7.790835439841843624e-02 3.440526391052930316e-02 4.508024180467060799e-02 9.084683649719982323e-02 6.920481565025397852e-02 4.832216395583253943e-02 7.647723561096857192e-02 6.256033556566534259e-02 6.527654061123344675e-02 8.602776302925642382e-02 6.575844795802777976e-02 8.688935495231296657e-02
7.798137066308424847e-02 6.679527891628227187e-02 3.345605246987378573e-02 4.112276025978375132e-02 8.050773342052124082e-02 6.577305121096094220e-02 4.697866468598164980e-02 7.424293791219481464e-02 6.131905906634658315e-02 6.546638289936454469e-02 7.379023707126679266e-02 6.193239568953937818e-02 8.106265703198139994e-02
7.974836426799682132e-02 6.108540701941599094e-02 3.593860546851129767e-02 4.824914769116673413e-02 8.171980341397368230e-02 6.723337650427713141e-02 4.636532806278885477e-02 7.859470728627704350e-02 6.069111919022061874e-02 6.670765939868329719e-02 8.285885714276029768e-02 6.318827544179130007e-02 8.407092713621273916e-02
1.026754713730609198e-01 8.573569797059318875e-02 4.337166121149067799e-02 5.135964056593020355e-02 9.884941910457252512e-02 8.456743773594023461e-02 5.746380029199185668e-02 9.804624019324861828e-02 7.722200151055982897e-02 8.155916763170889539e-02 9.695099622326147637e-02 7.733882753402512855e-02 9.658591489993242907e-02
1.003535541566881878e-01 8.242075955476545202e-02 4.619008902759091234e-02 5.923079389690443647e-02 1.035516665490506388e-01 8.556045893539523939e-02 6.054508666088900121e-02 1.022811835438655476e-01 7.520675260578349453e-02 7.798137066308424847e-02 1.029237266729246675e-01 7.657945838150070905e-02 1.022665802909323851e-01
9.175223817905586721e-02 6.004857606116149882e-02 4.125418953618220641e-02 5.090693972500218850e-02 9.779798489338487055e-02 8.101884727318191259e-02 5.406124235856514526e-02 9.338780250756999191e-02 7.038767913784008123e-02 7.308928093047502295e-02 9.103667878533093505e-02 6.926322866198662831e-02 9.278906913731035933e-02
8.525379062379884187e-02 7.574707296431047732e-02 3.912211460794057932e-02 5.054185840167314120e-02 8.737126229910731345e-02 7.100101576103289014e-02 5.381298705870139060e-02 7.773311536322048687e-02 6.511590482896865983e-02 6.331970471818974822e-02 7.995280980906109558e-02 6.515971458776814718e-02 8.659728989364973151e-02
5.413425862323095750e-02 5.349171549417183064e-02 2.925031562512317093e-02 2.986365224831596943e-02 5.923079389690443647e-02 4.094752122458580890e-02 3.449288342812827785e-02 5.041042912527468611e-02 4.144403182431331129e-02 4.018815207206139634e-02 5.178313490099190064e-02 4.468595397547524273e-02 4.978248924914872170e-02
2.964460345431854313e-02 1.914486459537517726e-02 1.263181378718499469e-02 2.926491887805633338e-02 3.022873357164501673e-02 2.844713671379927103e-02 1.635564328514126434e-02 2.394933481038542464e-02 1.788898484312325884e-02 2.358425348705637734e-02 2.467949745704351577e-02 2.790681635527228477e-02 2.634426829142396537e-02
1.657469207913869411e-02 2.451886167477873579e-02 9.930211994550052976e-03 1.022227705321328978e-02 1.528960582102045079e-02 1.758231653152686133e-02 9.930211994550052976e-03 1.904264182484304360e-02 1.663310509087134043e-02 1.923248411297414848e-02 1.799120761365539251e-02 1.797660436072223006e-02 1.964137519510267965e-02
2.158360783521320533e-02 2.557029588596638689e-02 8.732745254030782611e-03 8.615919230565488238e-03 1.783057183139061252e-02 1.946613615990473722e-02 1.063116813534182269e-02 1.217911294625697791e-02 1.867756050151399630e-02 1.515817654462199397e-02 1.848771821338289489e-02 1.318673739864514513e-02 2.040074434762709568e-02
3.380653054026967058e-02 1.277784631651661396e-02 1.086482018227241143e-02 1.584452943248059950e-02 2.524902432143682693e-02 2.530743733316947325e-02 2.136455904121577556e-02 3.728210473836218730e-02 2.841793020793294614e-02 2.250361277000240134e-02 2.724966997327999893e-02 2.708903419101521895e-02 2.952777743085324702e-02
3.284271584668098376e-02 3.152842308269641902e-02 1.837089218991759879e-02 3.490177451025680555e-02 3.510622005132107287e-02 2.403695432798439585e-02 2.111630374135202437e-02 3.637670305650615027e-02 3.174747187669384879e-02 2.335060144012578859e-02 3.203953693535708386e-02 2.186106964094328142e-02 3.120715151816685906e-02
3.063762465377354791e-02 3.836274545541615982e-02 1.406293257463485553e-02 1.987502724203326840e-02 3.087127670070413665e-02 2.700141467341624774e-02 2.562870889769903668e-02 3.120715151816685906e-02 2.302932987559622863e-02 2.451886167477873579e-02 2.768776756127485500e-02 2.079503217682246441e-02 1.948073941283789967e-02
3.314938415827738821e-02 1.320134065157830584e-02 1.667691484967082430e-02 1.870676700738032119e-02 2.583315443876330053e-02 3.516463306305372266e-02 2.148138506468107167e-02 2.616902925622602294e-02 2.495695926277359186e-02 2.218234120547284138e-02 2.092646145322092296e-02 2.424139986904865970e-02 2.720586021448051506e-02
3.257985729388407359e-02 1.628262702047545557e-02 2.067820615335717177e-02 2.235758024067078381e-02 3.447828017519511540e-02 3.176207512962701124e-02 1.819565315471965636e-02 2.627125202675815660e-02 2.558489913889954934e-02 2.383250878692012853e-02 2.900206032525941974e-02 2.526362757436998938e-02 3.858179424941358959e-02
3.222937922348818873e-02 4.148784158311279863e-02 1.635564328514126434e-02 2.977603273071699821e-02 2.925031562512317093e-02 2.516140480383785571e-02 2.599379022102808051e-02 4.182371640057552103e-02 2.478172022757564943e-02 2.359885673998953978e-02 3.399637282840076852e-02 2.481092673344197086e-02 2.627125202675815660e-02
4.208657495337243121e-02 1.502674726822353715e-02 1.514357329168883153e-02 1.207689017572484425e-02 3.453669318692775825e-02 2.380330228105380364e-02 2.094106470615408194e-02 2.440203565131343968e-02 2.199249891734173651e-02 2.751252852607691257e-02 3.165985235909487411e-02 2.992206526004861575e-02 3.536907860411798304e-02
4.122498303031588152e-02 1.804962062538803882e-02 2.774618057300750132e-02 2.497156251570675084e-02 3.792464786742130722e-02 2.159821108814636778e-02 2.400774782211807096e-02 3.817290316728506189e-02 2.830110418446765350e-02 3.063762465377354791e-02 4.432087265214619543e-02 3.098810272416943276e-02 3.110492874763472540e-02
3.709226245023108243e-02 5.192916743032351817e-02 2.123312976481732048e-02 2.641728455608977413e-02 3.294493861721312089e-02 4.072847243058837913e-02 2.488394299810778310e-02 3.791004461448814478e-02 3.393795981666812567e-02 3.082746694190465278e-02 2.765856105540853010e-02 3.433224764586349093e-02 3.798306087915395701e-02
4.109355375391742643e-02 2.098487446495356928e-02 2.253281927586872624e-02 2.118932000601783661e-02 5.077551044860373342e-02 3.699003967969895224e-02 2.780459358474015111e-02 3.846496822594829695e-02 3.297414512307944578e-02 3.536907860411798304e-02 4.116657001858323867e-02 3.243382476455245605e-02 3.656654534463725514e-02
4.722691998584540446e-02 2.362806324585586121e-02 2.532204058610263570e-02 2.644649106195609903e-02 4.629231179812304253e-02 4.099133098338529624e-02 2.977603273071699821e-02 4.267070507069890828e-02 4.052402688952411874e-02 3.980846749579918659e-02 3.599701848024394746e-02 3.582177944504600503e-02 4.582500770426186504e-02
5.135964056593020355e-02 7.360039478313569472e-02 2.927952213098949583e-02 3.278430283494834091e-02 5.115519502486593623e-02 3.564654040984806260e-02 3.577796968624651769e-02 5.931841341450341115e-02 3.804147389088659986e-02 5.154948285406130842e-02 5.122821128953174846e-02 4.351769374082229552e-02 5.026439659594306858e-02
6.914640263852132873e-02 3.704845269143159509e-02 3.624527378010769518e-02 4.283134085296368826e-02 7.146831985489406069e-02 6.207842821887099571e-02 5.011836406661144411e-02 7.790835439841843624e-02 5.495204078748801985e-02 5.886571257357538917e-02 6.704353421614601960e-02 3.710686570316424487e-02 6.527654061123344675e-02
9.021889662107386576e-02 5.931841341450341115e-02 4.437928566387884521e-02 6.031143461395841593e-02 8.669951266418186864e-02 7.390706309473209223e-02 5.303901465324381559e-02 8.680173543471399189e-02 5.449933994655999786e-02 6.730639276894294365e-02 8.696237121697877881e-02 6.565622518749564263e-02 9.293510166664196992e-02
8.236234654303280223e-02 8.875857132775769043e-02 3.685861040330049021e-02 5.664601812773479433e-02 8.789697940470113380e-02 6.164033063087614311e-02 5.468918223469110274e-02 7.529437212338246921e-02 6.143588508981187579e-02 7.098641250809972769e-02 6.615273578722315195e-02 6.009238581996098616e-02 7.970455450919734786e-02
8.363282954821787962e-02 5.632474656320522743e-02 3.493098101612313044e-02 5.465997572882477784e-02 7.352737851846988248e-02 5.391520982923352773e-02 4.373674253481971835e-02 7.059212467890435549e-02 4.207197170043926876e-02 5.289298212391219806e-02 7.273880286007913809e-02 4.946121768461916174e-02 7.189181418995575779e-02
6.310065592419232539e-02 3.536907860411798304e-02 4.182371640057552103e-02 5.198758044205616102e-02 7.250515081314855281e-02 6.670765939868329719e-02 4.627770854518988008e-02 7.878454957440814144e-02 6.289621038312806500e-02 6.565622518749564263e-02 7.398007935939790447e-02 5.422187814082992524e-02 7.736803403989145345e-02


==> Fig/objFct_convergence.txt <==
# Representatio, Clustering, Classification, TV norm, Total
4.5345e+03 1.0037e+01 4.8003e+05 2.5857e+04 5.1043e+05
4.5224e+03 9.5155e+00 3.7574e+05 2.3716e+04 4.0399e+05
4.5139e+03 8.7494e+00 3.1104e+05 2.1936e+04 3.3750e+05
4.5064e+03 8.1868e+00 2.6907e+05 2.0879e+04 2.9446e+05
4.4995e+03 7.7681e+00 2.4068e+05 2.0338e+04 2.6552e+05
4.4931e+03 7.4384e+00 2.2065e+05 2.0042e+04 2.4519e+05
4.4871e+03 7.1667e+00 2.0592e+05 1.9916e+04 2.3033e+05
4.4815e+03 6.9388e+00 1.9460e+05 1.9901e+04 2.1898e+05
4.4762e+03 6.7438e+00 1.8552e+05 1.9974e+04 2.0998e+05
4.4713e+03 6.5755e+00 1.7791e+05 2.0113e+04 2.0250e+05
4.4666e+03 6.4318e+00 1.7125e+05 2.0304e+04 1.9603e+05
4.4621e+03 6.3108e+00 1.6518e+05 2.0528e+04 1.9018e+05
4.4579e+03 6.2130e+00 1.5945e+05 2.0780e+04 1.8470e+05
4.4540e+03 6.1356e+00 1.5385e+05 2.1062e+04 1.7938e+05
4.4502e+03 6.0787e+00 1.4825e+05 2.1369e+04 1.7407e+05
4.4466e+03 6.0461e+00 1.4252e+05 2.1678e+04 1.6865e+05
4.4431e+03 6.0407e+00 1.3659e+05 2.2004e+04 1.6305e+05
4.4398e+03 6.0624e+00 1.3045e+05 2.2289e+04 1.5718e+05
4.4367e+03 6.1105e+00 1.2410e+05 2.2562e+04 1.5111e+05
4.4337e+03 6.1820e+00 1.1761e+05 2.2836e+04 1.4489e+05
4.4308e+03 6.2758e+00 1.1107e+05 2.3107e+04 1.3862e+05
4.4281e+03 6.3896e+00 1.0462e+05 2.3368e+04 1.3242e+05
4.4254e+03 6.5170e+00 9.8381e+04 2.3617e+04 1.2643e+05
4.4229e+03 6.6520e+00 9.2490e+04 2.3831e+04 1.2075e+05
4.4206e+03 6.7868e+00 8.7045e+04 2.4019e+04 1.1549e+05
4.4183e+03 6.9142e+00 8.2102e+04 2.4186e+04 1.1071e+05
4.4160e+03 7.0289e+00 7.7667e+04 2.4342e+04 1.0643e+05
4.4139e+03 7.1264e+00 7.3715e+04 2.4489e+04 1.0263e+05
4.4118e+03 7.2047e+00 7.0196e+04 2.4623e+04 9.9237e+04
4.4098e+03 7.2635e+00 6.7054e+04 2.4737e+04 9.6209e+04
4.4078e+03 7.3042e+00 6.4237e+04 2.4843e+04 9.3495e+04
4.4060e+03 7.3280e+00 6.1692e+04 2.4923e+04 9.1028e+04
4.4041e+03 7.3377e+00 5.9375e+04 2.4975e+04 8.8762e+04
4.4024e+03 7.3368e+00 5.7251e+04 2.5027e+04 8.6687e+04
4.4007e+03 7.3302e+00 5.5288e+04 2.5081e+04 8.4777e+04
4.3991e+03 7.3217e+00 5.3462e+04 2.5101e+04 8.2969e+04
4.3975e+03 7.3132e+00 5.1751e+04 2.5122e+04 8.1278e+04
4.3959e+03 7.3044e+00 5.0138e+04 2.5144e+04 7.9686e+04
4.3945e+03 7.2949e+00 4.8613e+04 2.5156e+04 7.8171e+04
4.3930e+03 7.2852e+00 4.7162e+04 2.5172e+04 7.6734e+04
4.3916e+03 7.2756e+00 4.5776e+04 2.5191e+04 7.5366e+04
4.3902e+03 7.2666e+00 4.4448e+04 2.5215e+04 7.4060e+04
4.3888e+03 7.2589e+00 4.3171e+04 2.5244e+04 7.2811e+04
4.3875e+03 7.2522e+00 4.1940e+04 2.5276e+04 7.1610e+04
4.3862e+03 7.2459e+00 4.0752e+04 2.5307e+04 7.0452e+04
4.3849e+03 7.2394e+00 3.9609e+04 2.5339e+04 6.9340e+04
4.3836e+03 7.2330e+00 3.8501e+04 2.5374e+04 6.8265e+04
4.3824e+03 7.2268e+00 3.7427e+04 2.5409e+04 6.7225e+04
4.3812e+03 7.2221e+00 3.6385e+04 2.5444e+04 6.6218e+04
4.3800e+03 7.2188e+00 3.5374e+04 2.5480e+04 6.5241e+04
4.3788e+03 7.2165e+00 3.4392e+04 2.5516e+04 6.4294e+04
4.3777e+03 7.2150e+00 3.3439e+04 2.5552e+04 6.3376e+04
4.3766e+03 7.2140e+00 3.2514e+04 2.5588e+04 6.2486e+04
4.3755e+03 7.2136e+00 3.1616e+04 2.5624e+04 6.1623e+04
4.3744e+03 7.2133e+00 3.0744e+04 2.5659e+04 6.0785e+04
4.3734e+03 7.2136e+00 2.9899e+04 2.5691e+04 5.9971e+04
4.3723e+03 7.2147e+00 2.9080e+04 2.5718e+04 5.9178e+04
4.3713e+03 7.2165e+00 2.8287e+04 2.5745e+04 5.8410e+04
4.3703e+03 7.2193e+00 2.7518e+04 2.5772e+04 5.7667e+04
4.3693e+03 7.2231e+00 2.6773e+04 2.5799e+04 5.6949e+04
4.3683e+03 7.2280e+00 2.6053e+04 2.5827e+04 5.6255e+04
4.3674e+03 7.2344e+00 2.5356e+04 2.5854e+04 5.5585e+04
4.3664e+03 7.2434e+00 2.4682e+04 2.5881e+04 5.4937e+04
4.3655e+03 7.2532e+00 2.4031e+04 2.5908e+04 5.4312e+04
4.3646e+03 7.2643e+00 2.3403e+04 2.5931e+04 5.3706e+04
4.3637e+03 7.2759e+00 2.2797e+04 2.5954e+04 5.3122e+04
4.3628e+03 7.2880e+00 2.2212e+04 2.5977e+04 5.2559e+04
4.3619e+03 7.3004e+00 2.1647e+04 2.5999e+04 5.2016e+04
4.3610e+03 7.3135e+00 2.1104e+04 2.6020e+04 5.1492e+04
4.3601e+03 7.3270e+00 2.0580e+04 2.6040e+04 5.0988e+04
4.3593e+03 7.3408e+00 2.0075e+04 2.6060e+04 5.0502e+04
4.3584e+03 7.3549e+00 1.9589e+04 2.6079e+04 5.0034e+04
4.3576e+03 7.3695e+00 1.9121e+04 2.6098e+04 4.9583e+04
4.3567e+03 7.3845e+00 1.8670e+04 2.6116e+04 4.9149e+04
4.3559e+03 7.3994e+00 1.8235e+04 2.6133e+04 4.8732e+04
4.3551e+03 7.4141e+00 1.7817e+04 2.6150e+04 4.8330e+04
4.3543e+03 7.4285e+00 1.7415e+04 2.6167e+04 4.7944e+04
4.3535e+03 7.4424e+00 1.7028e+04 2.6183e+04 4.7572e+04
4.3527e+03 7.4560e+00 1.6655e+04 2.6199e+04 4.7214e+04
4.3519e+03 7.4692e+00 1.6295e+04 2.6215e+04 4.6870e+04
4.3511e+03 7.4821e+00 1.5949e+04 2.6230e+04 4.6537e+04
4.3503e+03 7.4948e+00 1.5615e+04 2.6244e+04 4.6216e+04
4.3496e+03 7.5074e+00 1.5292e+04 2.6258e+04 4.5907e+04
4.3488e+03 7.5203e+00 1.4980e+04 2.6273e+04 4.5610e+04
4.3481e+03 7.5337e+00 1.4680e+04 2.6289e+04 4.5325e+04
4.3474e+03 7.5477e+00 1.4389e+04 2.6305e+04 4.5049e+04
4.3466e+03 7.5623e+00 1.4108e+04 2.6321e+04 4.4784e+04
4.3459e+03 7.5775e+00 1.3836e+04 2.6337e+04 4.4527e+04
4.3452e+03 7.5936e+00 1.3573e+04 2.6352e+04 4.4278e+04
4.3445e+03 7.6102e+00 1.3318e+04 2.6366e+04 4.4037e+04
4.3438e+03 7.6285e+00 1.3071e+04 2.6380e+04 4.3803e+04
4.3431e+03 7.6469e+00 1.2832e+04 2.6394e+04 4.3576e+04
4.3424e+03 7.6651e+00 1.2600e+04 2.6407e+04 4.3357e+04
4.3417e+03 7.6830e+00 1.2374e+04 2.6420e+04 4.3144e+04
4.3410e+03 7.7006e+00 1.2155e+04 2.6433e+04 4.2937e+04
4.3404e+03 7.7181e+00 1.1943e+04 2.6445e+04 4.2736e+04
4.3397e+03 7.7354e+00 1.1736e+04 2.6458e+04 4.2541e+04
4.3390e+03 7.7526e+00 1.1535e+04 2.6470e+04 4.2351e+04
4.3384e+03 7.7699e+00 1.1343e+04 2.6335e+04 4.2024e+04
4.3377e+03 7.7877e+00 1.1157e+04 2.6207e+04 4.1709e+04
4.3371e+03 7.8053e+00 1.0977e+04 2.6082e+04 4.1403e+04
4.3365e+03 7.8229e+00 1.0802e+04 2.5959e+04 4.1105e+04
4.3358e+03 7.8403e+00 1.0632e+04 2.5838e+04 4.0814e+04
4.3352e+03 7.8576e+00 1.0467e+04 2.5719e+04 4.0529e+04
4.3346e+03 7.8746e+00 1.0307e+04 2.5601e+04 4.0250e+04
4.3339e+03 7.8913e+00 1.0151e+04 2.5485e+04 3.9977e+04
4.3333e+03 7.9075e+00 9.9987e+03 2.5370e+04 3.9710e+04
4.3327e+03 7.9232e+00 9.8508e+03 2.5256e+04 3.9448e+04
4.3321e+03 7.9384e+00 9.7068e+03 2.5144e+04 3.9191e+04
4.3315e+03 7.9532e+00 9.5666e+03 2.5033e+04 3.8939e+04
4.3309e+03 7.9676e+00 9.4299e+03 2.4923e+04 3.8691e+04
4.3303e+03 7.9819e+00 9.2966e+03 2.4814e+04 3.8449e+04
4.3297e+03 7.9960e+00 9.1666e+03 2.4706e+04 3.8211e+04
4.3292e+03 8.0101e+00 9.0398e+03 2.4600e+04 3.7977e+04
4.3286e+03 8.0241e+00 8.9161e+03 2.4495e+04 3.7748e+04
4.3280e+03 8.0379e+00 8.7953e+03 2.4391e+04 3.7523e+04
4.3275e+03 8.0516e+00 8.6773e+03 2.4289e+04 3.7302e+04
4.3269e+03 8.0652e+00 8.5621e+03 2.4187e+04 3.7084e+04
4.3263e+03 8.0786e+00 8.4496e+03 2.4087e+04 3.6871e+04
4.3258e+03 8.0918e+00 8.3396e+03 2.3989e+04 3.6662e+04
4.3252e+03 8.1048e+00 8.2321e+03 2.3891e+04 3.6457e+04
4.3247e+03 8.1174e+00 8.1270e+03 2.3795e+04 3.6255e+04
4.3242e+03 8.1299e+00 8.0243e+03 2.3700e+04 3.6056e+04
4.3236e+03 8.1424e+00 7.9238e+03 2.3606e+04 3.5861e+04
4.3231e+03 8.1548e+00 7.8255e+03 2.3513e+04 3.5670e+04
4.3226e+03 8.1674e+00 7.7293e+03 2.3421e+04 3.5482e+04
4.3221e+03 8.1801e+00 7.6352e+03 2.3331e+04 3.5296e+04
4.3216e+03 8.1932e+00 7.5432e+03 2.3241e+04 3.5114e+04
4.3211e+03 8.2067e+00 7.4530e+03 2.3153e+04 3.4935e+04
4.3206e+03 8.2217e+00 7.3648e+03 2.3066e+04 3.4759e+04
4.3201e+03 8.2369e+00 7.2784e+03 2.2979e+04 3.4586e+04
4.3196e+03 8.2524e+00 7.1938e+03 2.2893e+04 3.4415e+04
4.3191e+03 8.2679e+00 7.1109e+03 2.2809e+04 3.4247e+04
4.3186e+03 8.2835e+00 7.0298e+03 2.2725e+04 3.4082e+04
4.3182e+03 8.2990e+00 6.9503e+03 2.2642e+04 3.3919e+04
4.3177e+03 8.3144e+00 6.8725e+03 2.2560e+04 3.3759e+04
4.3172e+03 8.3296e+00 6.7962e+03 2.2479e+04 3.3601e+04
4.3168e+03 8.3446e+00 6.7215e+03 2.2398e+04 3.3445e+04
4.3163e+03 8.3593e+00 6.6483e+03 2.2319e+04 3.3292e+04
4.3159e+03 8.3737e+00 6.5765e+03 2.2240e+04 3.3141e+04
4.3154e+03 8.3877e+00 6.5062e+03 2.2162e+04 3.2992e+04
4.3150e+03 8.4014e+00 6.4373e+03 2.2084e+04 3.2845e+04
4.3145e+03 8.4145e+00 6.3698e+03 2.2008e+04 3.2700e+04
4.3141e+03 8.4273e+00 6.3036e+03 2.1932e+04 3.2558e+04
4.3137e+03 8.4398e+00 6.2388e+03 2.1856e+04 3.2417e+04
4.3132e+03 8.4520e+00 6.1752e+03 2.1782e+04 3.2279e+04
4.3128e+03 8.4641e+00 6.1128e+03 2.1708e+04 3.2142e+04
4.3124e+03 8.4763e+00 6.0517e+03 2.1634e+04 3.2007e+04
4.3120e+03 8.4887e+00 5.9918e+03 2.1562e+04 3.1874e+04
4.3116e+03 8.5012e+00 5.9330e+03 2.1490e+04 3.1743e+04
4.3112e+03 8.5143e+00 5.8754e+03 2.1418e+04 3.1613e+04
4.3108e+03 8.5272e+00 5.8189e+03 2.1348e+04 3.1486e+04
4.3104e+03 8.5401e+00 5.7635e+03 2.1277e+04 3.1360e+04
4.3100e+03 8.5528e+00 5.7092e+03 2.1208e+04 3.1236e+04
4.3096e+03 8.5656e+00 5.6560e+03 2.1139e+04 3.1113e+04
4.3092e+03 8.5783e+00 5.6037e+03 2.1070e+04 3.0992e+04
4.3089e+03 8.5910e+00 5.5525e+03 2.1003e+04 3.0872e+04
4.3085e+03 8.6037e+00 5.5022e+03 2.0935e+04 3.0755e+04
4.3081e+03 8.6165e+00 5.4529e+03 2.0868e+04 3.0638e+04
4.3077e+03 8.6293e+00 5.4046e+03 2.0802e+04 3.0523e+04
4.3074e+03 8.6420e+00 5.3571e+03 2.0736e+04 3.0410e+04
4.3070e+03 8.6548e+00 5.3106e+03 2.0671e+04 3.0297e+04
4.3066e+03 8.6675e+00 5.2649e+03 2.0606e+04 3.0187e+04
4.3063e+03 8.6803e+00 5.2201e+03 2.0542e+04 3.0077e+04
4.3059e+03 8.6933e+00 5.1761e+03 2.0478e+04 2.9969e+04
4.3055e+03 8.7061e+00 5.1330e+03 2.0415e+04 2.9862e+04
4.3052e+03 8.7187e+00 5.0907e+03 2.0352e+04 2.9757e+04
4.3048e+03 8.7309e+00 5.0492e+03 2.0290e+04 2.9653e+04
4.3044e+03 8.7429e+00 5.0085e+03 2.0228e+04 2.9550e+04
4.3041e+03 8.7546e+00 4.9685e+03 2.0166e+04 2.9448e+04
4.3037e+03 8.7662e+00 4.9293e+03 2.0105e+04 2.9347e+04
4.3034e+03 8.7778e+00 4.8908e+03 2.0044e+04 2.9247e+04
4.3031e+03 8.7892e+00 4.8530e+03 1.9984e+04 2.9149e+04
4.3027e+03 8.8007e+00 4.8159e+03 1.9924e+04 2.9052e+04
4.3024e+03 8.8121e+00 4.7795e+03 1.9865e+04 2.8956e+04
4.3020e+03 8.8234e+00 4.7437e+03 1.9806e+04 2.8860e+04
4.3017e+03 8.8346e+00 4.7086e+03 1.9747e+04 2.8766e+04
4.3014e+03 8.8457e+00 4.6742e+03 1.9689e+04 2.8673e+04
4.3010e+03 8.8568e+00 4.6404e+03 1.9631e+04 2.8581e+04
4.3007e+03 8.8678e+00 4.6072e+03 1.9573e+04 2.8490e+04
4.3004e+03 8.8788e+00 4.5746e+03 1.9516e+04 2.8400e+04
4.3001e+03 8.8898e+00 4.5425e+03 1.9459e+04 2.8311e+04
4.2998e+03 8.9008e+00 4.5111e+03 1.9403e+04 2.8222e+04
4.2994e+03 8.9119e+00 4.4802e+03 1.9347e+04 2.8135e+04
4.2991e+03 8.9233e+00 4.4499e+03 1.9291e+04 2.8049e+04
4.2988e+03 8.9347e+00 4.4201e+03 1.9235e+04 2.7963e+04
4.2985e+03 8.9462e+00 4.3909e+03 1.9180e+04 2.7879e+04
4.2982e+03 8.9578e+00 4.3622e+03 1.9125e+04 2.7795e+04
4.2979e+03 8.9694e+00 4.3340e+03 1.9071e+04 2.7712e+04
4.2976e+03 8.9814e+00 4.3063e+03 1.9017e+04 2.7630e+04
4.2973e+03 8.9934e+00 4.2791e+03 1.8963e+04 2.7549e+04
4.2970e+03 9.0054e+00 4.2524e+03 1.8910e+04 2.7468e+04
4.2967e+03 9.0172e+00 4.2262e+03 1.8856e+04 2.7388e+04
4.2964e+03 9.0289e+00 4.2004e+03 1.8804e+04 2.7309e+04
4.2961e+03 9.0405e+00 4.1751e+03 1.8751e+04 2.7231e+04
4.2958e+03 9.0520e+00 4.1502e+03 1.8699e+04 2.7154e+04
4.2956e+03 9.0636e+00 4.1258e+03 1.8647e+04 2.7077e+04
4.2953e+03 9.0752e+00 4.1018e+03 1.8595e+04 2.7001e+04
4.2950e+03 9.0867e+00 4.0782e+03 1.8544e+04 2.6926e+04
4.2947e+03 9.0980e+00 4.0550e+03 1.8493e+04 2.6852e+04
4.2945e+03 9.1090e+00 4.0322e+03 1.8442e+04 2.6778e+04
4.2942e+03 9.1200e+00 4.0098e+03 1.8392e+04 2.6705e+04
4.2939e+03 9.1309e+00 3.9878e+03 1.8341e+04 2.6632e+04
4.2937e+03 9.1417e+00 3.9661e+03 1.8291e+04 2.6560e+04
4.2934e+03 9.1525e+00 3.9449e+03 1.8242e+04 2.6489e+04
4.2931e+03 9.1633e+00 3.9240e+03 1.8192e+04 2.6419e+04
4.2929e+03 9.1741e+00 3.9034e+03 1.8143e+04 2.6349e+04
4.2926e+03 9.1850e+00 3.8832e+03 1.8094e+04 2.6279e+04
4.2924e+03 9.1959e+00 3.8634e+03 1.8046e+04 2.6211e+04
4.2921e+03 9.2069e+00 3.8439e+03 1.7998e+04 2.6143e+04
4.2919e+03 9.2180e+00 3.8247e+03 1.7949e+04 2.6075e+04
4.2916e+03 9.2292e+00 3.8058e+03 1.7902e+04 2.6008e+04
4.2914e+03 9.2403e+00 3.7873e+03 1.7854e+04 2.5942e+04
4.2912e+03 9.2516e+00 3.7690e+03 1.7807e+04 2.5876e+04
4.2909e+03 9.2628e+00 3.7511e+03 1.7760e+04 2.5811e+04
4.2907e+03 9.2741e+00 3.7334e+03 1.7713e+04 2.5746e+04
4.2904e+03 9.2853e+00 3.7161e+03 1.7667e+04 2.5682e+04
4.2902e+03 9.2966e+00 3.6990e+03 1.7620e+04 2.5619e+04
4.2900e+03 9.3079e+00 3.6823e+03 1.7574e+04 2.5556e+04
4.2897e+03 9.3191e+00 3.6657e+03 1.7528e+04 2.5493e+04
4.2895e+03 9.3304e+00 3.6495e+03 1.7483e+04 2.5431e+04
4.2893e+03 9.3416e+00 3.6336e+03 1.7437e+04 2.5370e+04
4.2891e+03 9.3528e+00 3.6179e+03 1.7392e+04 2.5309e+04
4.2888e+03 9.3641e+00 3.6025e+03 1.7347e+04 2.5248e+04
4.2886e+03 9.3754e+00 3.5874e+03 1.7303e+04 2.5188e+04
4.2884e+03 9.3866e+00 3.5724e+03 1.7258e+04 2.5129e+04
4.2882e+03 9.3977e+00 3.5578e+03 1.7214e+04 2.5070e+04
4.2879e+03 9.4087e+00 3.5433e+03 1.7170e+04 2.5011e+04
4.2877e+03 9.4197e+00 3.5291e+03 1.7127e+04 2.4953e+04
4.2875e+03 9.4305e+00 3.5151e+03 1.7083e+04 2.4895e+04
4.2873e+03 9.4413e+00 3.5014e+03 1.7040e+04 2.4838e+04
4.2870e+03 9.4520e+00 3.4878e+03 1.6997e+04 2.4781e+04
4.2868e+03 9.4626e+00 3.4745e+03 1.6954e+04 2.4725e+04
4.2866e+03 9.4731e+00 3.4614e+03 1.6911e+04 2.4669e+04
4.2864e+03 9.4836e+00 3.4485e+03 1.6869e+04 2.4613e+04
4.2862e+03 9.4940e+00 3.4358e+03 1.6827e+04 2.4558e+04
4.2860e+03 9.5043e+00 3.4233e+03 1.6785e+04 2.4503e+04
4.2857e+03 9.5146e+00 3.4109e+03 1.6743e+04 2.4449e+04
4.2855e+03 9.5248e+00 3.3988e+03 1.6701e+04 2.4395e+04
4.2853e+03 9.5349e+00 3.3869e+03 1.6660e+04 2.4342e+04
4.2851e+03 9.5448e+00 3.3751e+03 1.6619e+04 2.4289e+04
4.2849e+03 9.5546e+00 3.3635e+03 1.6578e+04 2.4236e+04
4.2847e+03 9.5642e+00 3.3521e+03 1.6537e+04 2.4184e+04
4.2845e+03 9.5737e+00 3.3409e+03 1.6497e+04 2.4132e+04
4.2843e+03 9.5830e+00 3.3298e+03 1.6457e+04 2.4080e+04
4.2841e+03 9.5922e+00 3.3189e+03 1.6417e+04 2.4029e+04
4.2839e+03 9.6013e+00 3.3081e+03 1.6377e+04 2.3978e+04
4.2837e+03 9.6104e+00 3.2975e+03 1.6337e+04 2.3928e+04
4.2835e+03 9.6194e+00 3.2871e+03 1.6298e+04 2.3878e+04
4.2833e+03 9.6285e+00 3.2768e+03 1.6258e+04 2.3828e+04
4.2831e+03 9.6377e+00 3.2667e+03 1.6219e+04 2.3779e+04
4.2829e+03 9.6471e+00 3.2567e+03 1.6180e+04 2.3730e+04
4.2828e+03 9.6567e+00 3.2468e+03 1.6142e+04 2.3681e+04
4.2826e+03 9.6664e+00 3.2371e+03 1.6103e+04 2.3632e+04
4.2824e+03 9.6761e+00 3.2276e+03 1.6065e+04 2.3584e+04
4.2822e+03 9.6859e+00 3.2181e+03 1.6027e+04 2.3537e+04
4.2820e+03 9.6958e+00 3.2088e+03 1.5989e+04 2.3489e+04
4.2818e+03 9.7057e+00 3.1997e+03 1.5951e+04 2.3442e+04
4.2817e+03 9.7157e+00 3.1906e+03 1.5913e+04 2.3395e+04
4.2815e+03 9.7256e+00 3.1817e+03 1.5876e+04 2.3349e+04
4.2813e+03 9.7356e+00 3.1729e+03 1.5839e+04 2.3303e+04
4.2811e+03 9.7456e+00 3.1642e+03 1.5802e+04 2.3257e+04
4.2810e+03 9.7557e+00 3.1557e+03 1.5765e+04 2.3211e+04
4.2808e+03 9.7657e+00 3.1472e+03 1.5728e+04 2.3166e+04
4.2806e+03 9.7758e+00 3.1389e+03 1.5692e+04 2.3121e+04
4.2804e+03 9.7859e+00 3.1307e+03 1.5656e+04 2.3077e+04
4.2803e+03 9.7960e+00 3.1225e+03 1.5620e+04 2.3032e+04
4.2801e+03 9.8062e+00 3.1145e+03 1.5584e+04 2.2988e+04
4.2799e+03 9.8163e+00 3.1066e+03 1.5548e+04 2.2944e+04
4.2798e+03 9.8265e+00 3.0988e+03 1.5512e+04 2.2901e+04
4.2796e+03 9.8366e+00 3.0912e+03 1.5477e+04 2.2857e+04
4.2794e+03 9.8471e+00 3.0836e+03 1.5442e+04 2.2814e+04
4.2793e+03 9.8576e+00 3.0761e+03 1.5407e+04 2.2772e+04
4.2791e+03 9.8681e+00 3.0687e+03 1.5372e+04 2.2729e+04
4.2789e+03 9.8785e+00 3.0613e+03 1.5337e+04 2.2687e+04
4.2788e+03 9.8889e+00 3.0541e+03 1.5302e+04 2.2645e+04
4.2786e+03 9.8992e+00 3.0470e+03 1.5268e+04 2.2604e+04
4.2785e+03 9.9094e+00 3.0399e+03 1.5234e+04 2.2562e+04
4.2783e+03 9.9195e+00 3.0330e+03 1.5200e+04 2.2521e+04
4.2781e+03 9.9295e+00 3.0261e+03 1.5166e+04 2.2480e+04
4.2780e+03 9.9394e+00 3.0193e+03 1.5132e+04 2.2439e+04
4.2778e+03 9.9493e+00 3.0126e+03 1.5099e+04 2.2399e+04
4.2777e+03 9.9590e+00 3.0060e+03 1.5065e+04 2.2359e+04
4.2775e+03 9.9686e+00 2.9994e+03 1.5032e+04 2.2319e+04
4.2773e+03 9.9781e+00 2.9929e+03 1.4999e+04 2.2279e+04
4.2772e+03 9.9875e+00 2.9865e+03 1.4966e+04 2.2240e+04
4.2770e+03 9.9967e+00 2.9802e+03 1.4933e+04 2.2200e+04
4.2769e+03 1.0006e+01 2.9740e+03 1.4901e+04 2.2161e+04
4.2767e+03 1.0015e+01 2.9678e+03 1.4868e+04 2.2123e+04
4.2766e+03 1.0024e+01 2.9617e+03 1.4836e+04 2.2084e+04
4.2764e+03 1.0033e+01 2.9556e+03 1.4804e+04 2.2046e+04
4.2763e+03 1.0041e+01 2.9496e+03 1.4772e+04 2.2008e+04
4.2761e+03 1.0050e+01 2.9437e+03 1.4740e+04 2.1970e+04
4.2760e+03 1.0059e+01 2.9379e+03 1.4708e+04 2.1932e+04
4.2758e+03 1.0067e+01 2.9321e+03 1.4677e+04 2.1895e+04
4.2757e+03 1.0075e+01 2.9264e+03 1.4645e+04 2.1857e+04
4.2755e+03 1.0083e+01 2.9207e+03 1.4614e+04 2.1820e+04
4.2754e+03 1.0091e+01 2.9151e+03 1.4583e+04 2.1783e+04
4.2752e+03 1.0099e+01 2.9096e+03 1.4552e+04 2.1747e+04
4.2751e+03 1.0107e+01 2.9041e+03 1.4521e+04 2.1710e+04
4.2749e+03 1.0115e+01 2.8986e+03 1.4491e+04 2.1674e+04
4.2748e+03 1.0123e+01 2.8933e+03 1.4460e+04 2.1638e+04
4.2747e+03 1.0131e+01 2.8879e+03 1.4430e+04 2.1602e+04
4.2745e+03 1.0138e+01 2.8827e+03 1.4399e+04 2.1567e+04
4.2744e+03 1.0146e+01 2.8774e+03 1.4369e+04 2.1531e+04
4.2742e+03 1.0153e+01 2.8723e+03 1.4340e+04 2.1496e+04
4.2741e+03 1.0160e+01 2.8672e+03 1.4310e+04 2.1461e+04
4.2740e+03 1.0167e+01 2.8621e+03 1.4280e+04 2.1426e+04
4.2738e+03 1.0174e+01 2.8571e+03 1.4251e+04 2.1392e+04
4.2737e+03 1.0181e+01 2.8521e+03 1.4221e+04 2.1357e+04
4.2735e+03 1.0187e+01 2.8472e+03 1.4192e+04 2.1323e+04
4.2734e+03 1.0193e+01 2.8423e+03 1.4163e+04 2.1289e+04
4.2733e+03 1.0199e+01 2.8374e+03 1.4134e+04 2.1255e+04
4.2731e+03 1.0205e+01 2.8326e+03 1.4105e+04 2.1221e+04
4.2730e+03 1.0210e+01 2.8279e+03 1.4076e+04 2.1188e+04
4.2729e+03 1.0216e+01 2.8232e+03 1.4048e+04 2.1154e+04
4.2727e+03 1.0221e+01 2.8185e+03 1.4019e+04 2.1121e+04
4.2726e+03 1.0225e+01 2.8139e+03 1.3991e+04 2.1088e+04
4.2725e+03 1.0230e+01 2.8093e+03 1.3963e+04 2.1055e+04
4.2724e+03 1.0235e+01 2.8047e+03 1.3935e+04 2.1022e+04
4.2722e+03 1.0239e+01 2.8002e+03 1.3907e+04 2.0990e+04
4.2721e+03 1.0243e+01 2.7957e+03 1.3879e+04 2.0957e+04
4.2720e+03 1.0247e+01 2.7913e+03 1.3852e+04 2.0925e+04
4.2718e+03 1.0251e+01 2.7869e+03 1.3824e+04 2.0893e+04
4.2717e+03 1.0255e+01 2.7825e+03 1.3797e+04 2.0861e+04
4.2716e+03 1.0259e+01 2.7782e+03 1.3769e+04 2.0830e+04
4.2715e+03 1.0262e+01 2.7739e+03 1.3742e+04 2.0798e+04
4.2714e+03 1.0266e+01 2.7696e+03 1.3715e+04 2.0767e+04
4.2712e+03 1.0270e+01 2.7654e+03 1.3688e+04 2.0735e+04
4.2711e+03 1.0273e+01 2.7612e+03 1.3662e+04 2.0704e+04
4.2710e+03 1.0277e+01 2.7570e+03 1.3635e+04 2.0673e+04
4.2709e+03 1.0281e+01 2.7529e+03 1.3608e+04 2.0642e+04
4.2707e+03 1.0284e+01 2.7488e+03 1.3582e+04 2.0612e+04
4.2706e+03 1.0288e+01 2.7447e+03 1.3556e+04 2.0581e+04
4.2705e+03 1.0291e+01 2.7406e+03 1.3530e+04 2.0551e+04
4.2704e+03 1.0295e+01 2.7366e+03 1.3504e+04 2.0521e+04
4.2703e+03 1.0299e+01 2.7326e+03 1.3478e+04 2.0491e+04
4.2701e+03 1.0302e+01 2.7286e+03 1.3452e+04 2.0461e+04
4.2700e+03 1.0306e+01 2.7247e+03 1.3426e+04 2.0431e+04
4.2699e+03 1.0310e+01 2.7208e+03 1.3400e+04 2.0401e+04
4.2698e+03 1.0313e+01 2.7169e+03 1.3375e+04 2.0372e+04
4.2697e+03 1.0317e+01 2.7130e+03 1.3350e+04 2.0343e+04
4.2696e+03 1.0321e+01 2.7092e+03 1.3324e+04 2.0313e+04
4.2694e+03 1.0324e+01 2.7054e+03 1.3299e+04 2.0284e+04
4.2693e+03 1.0328e+01 2.7016e+03 1.3274e+04 2.0255e+04
4.2692e+03 1.0332e+01 2.6978e+03 1.3249e+04 2.0227e+04
4.2691e+03 1.0336e+01 2.6940e+03 1.3224e+04 2.0198e+04
4.2690e+03 1.0339e+01 2.6903e+03 1.3200e+04 2.0169e+04
4.2689e+03 1.0343e+01 2.6866e+03 1.3175e+04 2.0141e+04
4.2688e+03 1.0347e+01 2.6829e+03 1.3151e+04 2.0113e+04
4.2687e+03 1.0351e+01 2.6793e+03 1.3126e+04 2.0085e+04
4.2685e+03 1.0355e+01 2.6757e+03 1.3102e+04 2.0057e+04
4.2684e+03 1.0359e+01 2.6720e+03 1.3078e+04 2.0029e+04
4.2683e+03 1.0363e+01 2.6684e+03 1.3054e+04 2.0001e+04
4.2682e+03 1.0367e+01 2.6649e+03 1.3030e+04 1.9973e+04
4.2681e+03 1.0370e+01 2.6613e+03 1.3006e+04 1.9946e+04
4.2680e+03 1.0374e+01 2.6578e+03 1.2982e+04 1.9918e+04
4.2679e+03 1.0378e+01 2.6543e+03 1.2959e+04 1.9891e+04
4.2678e+03 1.0382e+01 2.6508e+03 1.2935e+04 1.9864e+04
4.2677e+03 1.0386e+01 2.6473e+03 1.2912e+04 1.9837e+04
4.2676e+03 1.0389e+01 2.6439e+03 1.2888e+04 1.9810e+04
4.2675e+03 1.0393e+01 2.6404e+03 1.2865e+04 1.9783e+04
4.2674e+03 1.0397e+01 2.6370e+03 1.2842e+04 1.9757e+04
4.2673e+03 1.0400e+01 2.6336e+03 1.2819e+04 1.9730e+04
4.2672e+03 1.0404e+01 2.6302e+03 1.2796e+04 1.9704e+04
4.2671e+03 1.0408e+01 2.6269e+03 1.2773e+04 1.9677e+04
4.2670e+03 1.0412e+01 2.6235e+03 1.2750e+04 1.9651e+04
4.2669e+03 1.0416e+01 2.6202e+03 1.2728e+04 1.9625e+04
4.2668e+03 1.0420e+01 2.6168e+03 1.2705e+04 1.9599e+04
4.2667e+03 1.0424e+01 2.6135e+03 1.2683e+04 1.9573e+04
4.2666e+03 1.0429e+01 2.6103e+03 1.2660e+04 1.9547e+04
4.2665e+03 1.0433e+01 2.6070e+03 1.2638e+04 1.9522e+04
4.2664e+03 1.0438e+01 2.6038e+03 1.2616e+04 1.9496e+04
4.2663e+03 1.0442e+01 2.6005e+03 1.2594e+04 1.9471e+04
4.2662e+03 1.0446e+01 2.5973e+03 1.2572e+04 1.9446e+04
4.2661e+03 1.0451e+01 2.5941e+03 1.2550e+04 1.9420e+04
4.2660e+03 1.0455e+01 2.5909e+03 1.2528e+04 1.9395e+04
4.2659e+03 1.0460e+01 2.5877e+03 1.2506e+04 1.9370e+04
4.2658e+03 1.0464e+01 2.5846e+03 1.2484e+04 1.9345e+04
4.2657e+03 1.0469e+01 2.5814e+03 1.2463e+04 1.9321e+04
4.2656e+03 1.0473e+01 2.5783e+03 1.2441e+04 1.9296e+04
4.2655e+03 1.0478e+01 2.5752e+03 1.2420e+04 1.9271e+04
4.2655e+03 1.0482e+01 2.5720e+03 1.2399e+04 1.9247e+04
4.2654e+03 1.0487e+01 2.5689e+03 1.2378e+04 1.9222e+04
4.2653e+03 1.0491e+01 2.5658e+03 1.2356e+04 1.9198e+04
4.2652e+03 1.0496e+01 2.5628e+03 1.2335e+04 1.9174e+04
4.2651e+03 1.0500e+01 2.5597e+03 1.2314e+04 1.9150e+04
4.2650e+03 1.0505e+01 2.5566e+03 1.2294e+04 1.9126e+04
4.2649e+03 1.0510e+01 2.5536e+03 1.2273e+04 1.9102e+04
4.2648e+03 1.0514e+01 2.5505e+03 1.2252e+04 1.9078e+04
4.2647e+03 1.0519e+01 2.5475e+03 1.2232e+04 1.9054e+04
4.2647e+03 1.0523e+01 2.5445e+03 1.2211e+04 1.9031e+04
4.2646e+03 1.0528e+01 2.5415e+03 1.2191e+04 1.9007e+04
4.2645e+03 1.0532e+01 2.5385e+03 1.2170e+04 1.8984e+04
4.2644e+03 1.0537e+01 2.5355e+03 1.2150e+04 1.8960e+04
4.2643e+03 1.0541e+01 2.5325e+03 1.2130e+04 1.8937e+04
4.2642e+03 1.0546e+01 2.5295e+03 1.2110e+04 1.8914e+04
4.2641e+03 1.0550e+01 2.5266e+03 1.2089e+04 1.8891e+04
4.2641e+03 1.0555e+01 2.5236e+03 1.2070e+04 1.8868e+04
4.2640e+03 1.0559e+01 2.5207e+03 1.2050e+04 1.8845e+04
4.2639e+03 1.0564e+01 2.5177e+03 1.2030e+04 1.8822e+04
4.2638e+03 1.0568e+01 2.5148e+03 1.2010e+04 1.8799e+04
4.2637e+03 1.0573e+01 2.5119e+03 1.1990e+04 1.8777e+04
4.2636e+03 1.0578e+01 2.5089e+03 1.1971e+04 1.8754e+04
4.2636e+03 1.0582e+01 2.5060e+03 1.1951e+04 1.8732e+04
4.2635e+03 1.0587e+01 2.5031e+03 1.1932e+04 1.8709e+04
4.2634e+03 1.0592e+01 2.5002e+03 1.1913e+04 1.8687e+04
4.2633e+03 1.0596e+01 2.4973e+03 1.1893e+04 1.8665e+04
4.2632e+03 1.0601e+01 2.4945e+03 1.1874e+04 1.8642e+04
4.2631e+03 1.0606e+01 2.4916e+03 1.1855e+04 1.8620e+04
4.2631e+03 1.0610e+01 2.4887e+03 1.1836e+04 1.8598e+04
4.2630e+03 1.0615e+01 2.4859e+03 1.1817e+04 1.8576e+04
4.2629e+03 1.0620e+01 2.4830e+03 1.1798e+04 1.8555e+04
4.2628e+03 1.0625e+01 2.4802e+03 1.1779e+04 1.8533e+04
4.2627e+03 1.0630e+01 2.4774e+03 1.1760e+04 1.8511e+04
4.2627e+03 1.0634e+01 2.4746e+03 1.1742e+04 1.8490e+04
4.2626e+03 1.0639e+01 2.4717e+03 1.1723e+04 1.8468e+04
4.2625e+03 1.0644e+01 2.4689e+03 1.1705e+04 1.8447e+04
4.2624e+03 1.0649e+01 2.4661e+03 1.1686e+04 1.8425e+04
4.2624e+03 1.0654e+01 2.4633e+03 1.1668e+04 1.8404e+04
4.2623e+03 1.0659e+01 2.4605e+03 1.1649e+04 1.8383e+04
4.2622e+03 1.0664e+01 2.4577e+03 1.1631e+04 1.8362e+04
4.2621e+03 1.0669e+01 2.4550e+03 1.1613e+04 1.8341e+04
4.2620e+03 1.0674e+01 2.4522e+03 1.1595e+04 1.8320e+04
4.2620e+03 1.0679e+01 2.4494e+03 1.1577e+04 1.8299e+04
4.2619e+03 1.0684e+01 2.4467e+03 1.1559e+04 1.8278e+04
4.2618e+03 1.0690e+01 2.4439e+03 1.1541e+04 1.8257e+04
4.2618e+03 1.0695e+01 2.4412e+03 1.1523e+04 1.8237e+04
4.2617e+03 1.0700e+01 2.4385e+03 1.1505e+04 1.8216e+04
4.2616e+03 1.0705e+01 2.4358e+03 1.1487e+04 1.8195e+04
4.2615e+03 1.0710e+01 2.4331e+03 1.1470e+04 1.8175e+04
4.2615e+03 1.0715e+01 2.4304e+03 1.1452e+04 1.8155e+04
4.2614e+03 1.0720e+01 2.4277e+03 1.1435e+04 1.8134e+04
4.2613e+03 1.0725e+01 2.4250e+03 1.1417e+04 1.8114e+04
4.2612e+03 1.0731e+01 2.4223e+03 1.1400e+04 1.8094e+04
4.2612e+03 1.0736e+01 2.4196e+03 1.1382e+04 1.8074e+04
4.2611e+03 1.0741e+01 2.4169e+03 1.1365e+04 1.8054e+04
4.2610e+03 1.0746e+01 2.4142e+03 1.1348e+04 1.8034e+04
4.2610e+03 1.0752e+01 2.4115e+03 1.1331e+04 1.8014e+04
4.2609e+03 1.0757e+01 2.4088e+03 1.1314e+04 1.7994e+04
4.2608e+03 1.0762e+01 2.4062e+03 1.1297e+04 1.7974e+04
4.2607e+03 1.0768e+01 2.4035e+03 1.1280e+04 1.7955e+04
4.2607e+03 1.0773e+01 2.4008e+03 1.1263e+04 1.7935e+04
4.2606e+03 1.0779e+01 2.3981e+03 1.1246e+04 1.7916e+04
4.2605e+03 1.0784e+01 2.3955e+03 1.1229e+04 1.7896e+04
4.2605e+03 1.0790e+01 2.3928e+03 1.1213e+04 1.7877e+04
4.2604e+03 1.0795e+01 2.3901e+03 1.1196e+04 1.7857e+04
4.2603e+03 1.0800e+01 2.3875e+03 1.1179e+04 1.7838e+04
4.2603e+03 1.0806e+01 2.3848e+03 1.1163e+04 1.7819e+04
4.2602e+03 1.0811e+01 2.3822e+03 1.1146e+04 1.7800e+04
4.2601e+03 1.0817e+01 2.3795e+03 1.1130e+04 1.7781e+04
4.2601e+03 1.0822e+01 2.3769e+03 1.1114e+04 1.7762e+04
4.2600e+03 1.0828e+01 2.3742e+03 1.1098e+04 1.7743e+04
4.2599e+03 1.0833e+01 2.3716e+03 1.1081e+04 1.7724e+04
4.2599e+03 1.0838e+01 2.3689e+03 1.1065e+04 1.7705e+04
4.2598e+03 1.0844e+01 2.3663e+03 1.1049e+04 1.7686e+04
4.2597e+03 1.0849e+01 2.3636e+03 1.1033e+04 1.7667e+04
4.2597e+03 1.0855e+01 2.3610e+03 1.1017e+04 1.7649e+04
4.2596e+03 1.0860e+01 2.3584e+03 1.1001e+04 1.7630e+04
4.2596e+03 1.0865e+01 2.3557e+03 1.0985e+04 1.7611e+04
4.2595e+03 1.0871e+01 2.3531e+03 1.0969e+04 1.7593e+04
4.2594e+03 1.0876e+01 2.3504e+03 1.0954e+04 1.7574e+04
4.2594e+03 1.0882e+01 2.3478e+03 1.0938e+04 1.7556e+04
4.2593e+03 1.0887e+01 2.3452e+03 1.0922e+04 1.7538e+04
4.2592e+03 1.0892e+01 2.3426e+03 1.0907e+04 1.7520e+04
4.2592e+03 1.0898e+01 2.3399e+03 1.0891e+04 1.7501e+04
4.2591e+03 1.0903e+01 2.3373e+03 1.0876e+04 1.7483e+04
4.2591e+03 1.0909e+01 2.3347e+03 1.0860e+04 1.7465e+04
4.2590e+03 1.0914e+01 2.3320e+03 1.0845e+04 1.7447e+04
4.2589e+03 1.0920e+01 2.3294e+03 1.0830e+04 1.7429e+04
4.2589e+03 1.0925e+01 2.3268e+03 1.0815e+04 1.7411e+04
4.2588e+03 1.0931e+01 2.3242e+03 1.0799e+04 1.7393e+04
4.2588e+03 1.0936e+01 2.3215e+03 1.0784e+04 1.7375e+04
4.2587e+03 1.0942e+01 2.3189e+03 1.0769e+04 1.7358e+04
4.2586e+03 1.0948e+01 2.3163e+03 1.0754e+04 1.7340e+04
4.2586e+03 1.0954e+01 2.3137e+03 1.0739e+04 1.7322e+04
4.2585e+03 1.0960e+01 2.3110e+03 1.0724e+04 1.7305e+04
4.2585e+03 1.0966e+01 2.3084e+03 1.0709e+04 1.7287e+04
4.2584e+03 1.0972e+01 2.3058e+03 1.0695e+04 1.7270e+04
4.2584e+03 1.0978e+01 2.3032e+03 1.0680e+04 1.7252e+04
4.2583e+03 1.0984e+01 2.3006e+03 1.0665e+04 1.7235e+04
4.2582e+03 1.0990e+01 2.2980e+03 1.0650e+04 1.7218e+04
4.2582e+03 1.0996e+01 2.2953e+03 1.0636e+04 1.7200e+04
4.2581e+03 1.1002e+01 2.2927e+03 1.0621e+04 1.7183e+04
4.2581e+03 1.1008e+01 2.2901e+03 1.0607e+04 1.7166e+04
4.2580e+03 1.1014e+01 2.2875e+03 1.0592e+04 1.7149e+04
4.2580e+03 1.1020e+01 2.2849e+03 1.0578e+04 1.7132e+04
4.2579e+03 1.1026e+01 2.2823e+03 1.0563e+04 1.7115e+04
4.2579e+03 1.1032e+01 2.2797e+03 1.0549e+04 1.7098e+04
4.2578e+03 1.1037e+01 2.2771e+03 1.0535e+04 1.7081e+04
4.2578e+03 1.1043e+01 2.2745e+03 1.0521e+04 1.7064e+04
4.2577e+03 1.1049e+01 2.2719e+03 1.0506e+04 1.7047e+04
4.2577e+03 1.1054e+01 2.2693e+03 1.0492e+04 1.7030e+04
4.2576e+03 1.1060e+01 2.2667e+03 1.0478e+04 1.7014e+04
4.2575e+03 1.1066e+01 2.2641e+03 1.0464e+04 1.6997e+04
4.2575e+03 1.1071e+01 2.2615e+03 1.0450e+04 1.6980e+04
4.2574e+03 1.1077e+01 2.2589e+03 1.0436e+04 1.6964e+04
4.2574e+03 1.1082e+01 2.2564e+03 1.0422e+04 1.6947e+04
4.2573e+03 1.1088e+01 2.2538e+03 1.0409e+04 1.6931e+04
4.2573e+03 1.1093e+01 2.2512e+03 1.0395e+04 1.6914e+04
4.2572e+03 1.1098e+01 2.2486e+03 1.0381e+04 1.6898e+04
4.2572e+03 1.1104e+01 2.2460e+03 1.0367e+04 1.6882e+04
4.2571e+03 1.1109e+01 2.2434e+03 1.0354e+04 1.6865e+04
4.2571e+03 1.1114e+01 2.2408e+03 1.0340e+04 1.6849e+04
4.2570e+03 1.1120e+01 2.2382e+03 1.0326e+04 1.6833e+04
4.2570e+03 1.1125e+01 2.2357e+03 1.0313e+04 1.6817e+04
4.2569e+03 1.1130e+01 2.2331e+03 1.0299e+04 1.6801e+04
4.2569e+03 1.1135e+01 2.2305e+03 1.0286e+04 1.6785e+04
4.2568e+03 1.1140e+01 2.2279e+03 1.0273e+04 1.6768e+04
4.2568e+03 1.1146e+01 2.2253e+03 1.0259e+04 1.6753e+04
4.2567e+03 1.1151e+01 2.2227e+03 1.0246e+04 1.6737e+04
4.2567e+03 1.1156e+01 2.2201e+03 1.0233e+04 1.6721e+04
4.2566e+03 1.1161e+01 2.2176e+03 1.0220e+04 1.6705e+04
4.2566e+03 1.1165e+01 2.2150e+03 1.0206e+04 1.6689e+04
4.2565e+03 1.1170e+01 2.2124e+03 1.0193e+04 1.6673e+04
4.2565e+03 1.1175e+01 2.2098e+03 1.0180e+04 1.6658e+04
4.2564e+03 1.1180e+01 2.2072e+03 1.0167e+04 1.6642e+04
4.2564e+03 1.1185e+01 2.2046e+03 1.0154e+04 1.6626e+04
4.2563e+03 1.1190e+01 2.2020e+03 1.0141e+04 1.6611e+04
4.2563e+03 1.1194e+01 2.1995e+03 1.0128e+04 1.6595e+04
4.2562e+03 1.1199e+01 2.1969e+03 1.0115e+04 1.6580e+04
4.2562e+03 1.1204e+01 2.1943e+03 1.0103e+04 1.6564e+04
4.2562e+03 1.1208e+01 2.1917e+03 1.0090e+04 1.6549e+04
4.2561e+03 1.1213e+01 2.1891e+03 1.0077e+04 1.6533e+04
4.2561e+03 1.1217e+01 2.1866e+03 1.0064e+04 1.6518e+04
4.2560e+03 1.1222e+01 2.1840e+03 1.0052e+04 1.6503e+04
4.2560e+03 1.1226e+01 2.1814e+03 1.0039e+04 1.6488e+04
4.2559e+03 1.1231e+01 2.1788e+03 1.0026e+04 1.6472e+04
4.2559e+03 1.1236e+01 2.1762e+03 1.0014e+04 1.6457e+04
4.2558e+03 1.1240e+01 2.1736e+03 1.0001e+04 1.6442e+04
4.2558e+03 1.1245e+01 2.1711e+03 9.9888e+03 1.6427e+04
4.2557e+03 1.1249e+01 2.1685e+03 9.9764e+03 1.6412e+04
4.2557e+03 1.1254e+01 2.1659e+03 9.9640e+03 1.6397e+04
4.2556e+03 1.1258e+01 2.1633e+03 9.9517e+03 1.6382e+04
4.2556e+03 1.1263e+01 2.1608e+03 9.9393e+03 1.6367e+04
4.2556e+03 1.1267e+01 2.1582e+03 9.9271e+03 1.6352e+04
4.2555e+03 1.1272e+01 2.1556e+03 9.9148e+03 1.6337e+04
4.2555e+03 1.1276e+01 2.1530e+03 9.9026e+03 1.6322e+04
4.2554e+03 1.1280e+01 2.1504e+03 9.8905e+03 1.6308e+04
4.2554e+03 1.1285e+01 2.1479e+03 9.8783e+03 1.6293e+04
4.2553e+03 1.1289e+01 2.1453e+03 9.8663e+03 1.6278e+04
4.2553e+03 1.1294e+01 2.1427e+03 9.8542e+03 1.6263e+04
4.2552e+03 1.1298e+01 2.1401e+03 9.8422e+03 1.6249e+04
4.2552e+03 1.1303e+01 2.1376e+03 9.8302e+03 1.6234e+04
4.2552e+03 1.1307e+01 2.1350e+03 9.8183e+03 1.6220e+04
4.2551e+03 1.1311e+01 2.1324e+03 9.8064e+03 1.6205e+04
4.2551e+03 1.1316e+01 2.1298e+03 9.7945e+03 1.6191e+04
4.2550e+03 1.1320e+01 2.1273e+03 9.7827e+03 1.6176e+04
4.2550e+03 1.1325e+01 2.1247e+03 9.7709e+03 1.6162e+04
4.2549e+03 1.1329e+01 2.1221e+03 9.7591e+03 1.6148e+04
4.2549e+03 1.1333e+01 2.1196e+03 9.7474e+03 1.6133e+04
4.2548e+03 1.1338e+01 2.1170e+03 9.7357e+03 1.6119e+04
4.2548e+03 1.1342e+01 2.1144e+03 9.7241e+03 1.6105e+04
4.2548e+03 1.1346e+01 2.1118e+03 9.7124e+03 1.6090e+04
4.2547e+03 1.1351e+01 2.1093e+03 9.7009e+03 1.6076e+04
4.2547e+03 1.1355e+01 2.1067e+03 9.6893e+03 1.6062e+04
4.2546e+03 1.1359e+01 2.1041e+03 9.6778e+03 1.6048e+04
4.2546e+03 1.1364e+01 2.1016e+03 9.6663e+03 1.6034e+04
4.2546e+03 1.1368e+01 2.0990e+03 9.6549e+03 1.6020e+04
4.2545e+03 1.1372e+01 2.0965e+03 9.6435e+03 1.6006e+04
4.2545e+03 1.1376e+01 2.0939e+03 9.6321e+03 1.5992e+04
4.2544e+03 1.1381e+01 2.0913e+03 9.6208e+03 1.5978e+04
4.2544e+03 1.1385e+01 2.0888e+03 9.6095e+03 1.5964e+04
4.2543e+03 1.1389e+01 2.0862e+03 9.5982e+03 1.5950e+04
4.2543e+03 1.1393e+01 2.0837e+03 9.5869e+03 1.5936e+04
4.2543e+03 1.1398e+01 2.0811e+03 9.5757e+03 1.5922e+04
4.2542e+03 1.1402e+01 2.0785e+03 9.5646e+03 1.5909e+04
4.2542e+03 1.1406e+01 2.0760e+03 9.5534e+03 1.5895e+04
4.2541e+03 1.1410e+01 2.0734e+03 9.5423e+03 1.5881e+04
4.2541e+03 1.1414e+01 2.0709e+03 9.5313e+03 1.5868e+04
4.2541e+03 1.1418e+01 2.0683e+03 9.5202e+03 1.5854e+04
4.2540e+03 1.1422e+01 2.0658e+03 9.5092e+03 1.5840e+04
4.2540e+03 1.1427e+01 2.0632e+03 9.4982e+03 1.5827e+04
4.2539e+03 1.1431e+01 2.0607e+03 9.4873e+03 1.5813e+04
4.2539e+03 1.1435e+01 2.0581e+03 9.4764e+03 1.5800e+04
4.2539e+03 1.1439e+01 2.0556e+03 9.4655e+03 1.5786e+04
4.2538e+03 1.1443e+01 2.0530e+03 9.4547e+03 1.5773e+04
4.2538e+03 1.1447e+01 2.0505e+03 9.4438e+03 1.5760e+04
4.2537e+03 1.1451e+01 2.0479e+03 9.4331e+03 1.5746e+04
4.2537e+03 1.1455e+01 2.0454e+03 9.4223e+03 1.5733e+04
4.2537e+03 1.1459e+01 2.0428e+03 9.4116e+03 1.5720e+04
4.2536e+03 1.1463e+01 2.0403e+03 9.4009e+03 1.5706e+04
4.2536e+03 1.1467e+01 2.0377e+03 9.3902e+03 1.5693e+04
4.2535e+03 1.1471e+01 2.0352e+03 9.3796e+03 1.5680e+04
4.2535e+03 1.1475e+01 2.0326e+03 9.3690e+03 1.5667e+04
4.2535e+03 1.1479e+01 2.0301e+03 9.3584e+03 1.5653e+04
4.2534e+03 1.1483e+01 2.0276e+03 9.3479e+03 1.5640e+04
4.2534e+03 1.1487e+01 2.0250e+03 9.3374e+03 1.5627e+04
4.2533e+03 1.1491e+01 2.0225e+03 9.3269e+03 1.5614e+04
4.2533e+03 1.1495e+01 2.0199e+03 9.3165e+03 1.5601e+04
4.2533e+03 1.1499e+01 2.0174e+03 9.3060e+03 1.5588e+04
4.2532e+03 1.1503e+01 2.0149e+03 9.2957e+03 1.5575e+04
4.2532e+03 1.1507e+01 2.0123e+03 9.2853e+03 1.5562e+04
4.2532e+03 1.1511e+01 2.0098e+03 9.2750e+03 1.5549e+04
4.2531e+03 1.1516e+01 2.0073e+03 9.2647e+03 1.5537e+04
4.2531e+03 1.1520e+01 2.0048e+03 9.2544e+03 1.5524e+04
4.2530e+03 1.1524e+01 2.0022e+03 9.2442e+03 1.5511e+04
4.2530e+03 1.1528e+01 1.9997e+03 9.2339e+03 1.5498e+04
4.2530e+03 1.1532e+01 1.9972e+03 9.2238e+03 1.5485e+04
4.2529e+03 1.1536e+01 1.9947e+03 9.2136e+03 1.5473e+04
4.2529e+03 1.1540e+01 1.9922e+03 9.2035e+03 1.5460e+04
4.2529e+03 1.1544e+01 1.9897e+03 9.1934e+03 1.5447e+04
4.2528e+03 1.1548e+01 1.9871e+03 9.1833e+03 1.5435e+04
4.2528e+03 1.1552e+01 1.9846e+03 9.1733e+03 1.5422e+04
4.2527e+03 1.1556e+01 1.9821e+03 9.1633e+03 1.5410e+04
4.2527e+03 1.1560e+01 1.9796e+03 9.1533e+03 1.5397e+04
4.2527e+03 1.1564e+01 1.9771e+03 9.1433e+03 1.5385e+04
4.2526e+03 1.1568e+01 1.9746e+03 9.1334e+03 1.5372e+04
4.2526e+03 1.1572e+01 1.9721e+03 9.1235e+03 1.5360e+04
4.2526e+03 1.1575e+01 1.9696e+03 9.1136e+03 1.5347e+04
4.2525e+03 1.1579e+01 1.9671e+03 9.1037e+03 1.5335e+04
4.2525e+03 1.1583e+01 1.9646e+03 9.0939e+03 1.5323e+04
4.2525e+03 1.1587e+01 1.9621e+03 9.0841e+03 1.5310e+04
4.2524e+03 1.1591e+01 1.9596e+03 9.0744e+03 1.5298e+04
4.2524e+03 1.1595e+01 1.9571e+03 9.0646e+03 1.5286e+04
4.2524e+03 1.1599e+01 1.9546e+03 9.0549e+03 1.5273e+04
4.2523e+03 1.1602e+01 1.9521e+03 9.0452e+03 1.5261e+04
4.2523e+03 1.1606e+01 1.9496e+03 9.0356e+03 1.5249e+04
4.2523e+03 1.1610e+01 1.9471e+03 9.0259e+03 1.5237e+04
4.2522e+03 1.1614e+01 1.9446e+03 9.0163e+03 1.5225e+04
4.2522e+03 1.1617e+01 1.9421e+03 9.0067e+03 1.5213e+04
4.2522e+03 1.1621e+01 1.9397e+03 8.9972e+03 1.5201e+04
4.2521e+03 1.1625e+01 1.9372e+03 8.9877e+03 1.5189e+04
4.2521e+03 1.1629e+01 1.9347e+03 8.9782e+03 1.5177e+04
4.2521e+03 1.1632e+01 1.9322e+03 8.9687e+03 1.5165e+04
4.2520e+03 1.1636e+01 1.9297e+03 8.9592e+03 1.5153e+04
4.2520e+03 1.1640e+01 1.9273e+03 8.9498e+03 1.5141e+04
4.2520e+03 1.1644e+01 1.9248e+03 8.9404e+03 1.5129e+04
4.2519e+03 1.1647e+01 1.9223e+03 8.9310e+03 1.5117e+04
4.2519e+03 1.1651e+01 1.9198e+03 8.9217e+03 1.5105e+04
4.2519e+03 1.1655e+01 1.9174e+03 8.9124e+03 1.5093e+04
4.2518e+03 1.1658e+01 1.9149e+03 8.9031e+03 1.5081e+04
4.2518e+03 1.1662e+01 1.9124e+03 8.8938e+03 1.5070e+04
4.2518e+03 1.1666e+01 1.9100e+03 8.8845e+03 1.5058e+04
4.2517e+03 1.1670e+01 1.9075e+03 8.8753e+03 1.5046e+04
4.2517e+03 1.1673e+01 1.9051e+03 8.8661e+03 1.5035e+04
4.2517e+03 1.1677e+01 1.9026e+03 8.8569e+03 1.5023e+04
4.2516e+03 1.1681e+01 1.9001e+03 8.8478e+03 1.5011e+04
4.2516e+03 1.1685e+01 1.8977e+03 8.8387e+03 1.5000e+04
4.2516e+03 1.1689e+01 1.8952e+03 8.8296e+03 1.4988e+04
4.2516e+03 1.1692e+01 1.8928e+03 8.8205e+03 1.4977e+04
4.2515e+03 1.1696e+01 1.8903e+03 8.8114e+03 1.4965e+04
4.2515e+03 1.1700e+01 1.8879e+03 8.8024e+03 1.4954e+04
4.2515e+03 1.1705e+01 1.8855e+03 8.7934e+03 1.4942e+04
4.2514e+03 1.1709e+01 1.8830e+03 8.7844e+03 1.4931e+04
4.2514e+03 1.1713e+01 1.8806e+03 8.7755e+03 1.4919e+04
4.2514e+03 1.1717e+01 1.8781e+03 8.7665e+03 1.4908e+04
4.2513e+03 1.1722e+01 1.8757e+03 8.7576e+03 1.4896e+04
4.2513e+03 1.1726e+01 1.8733e+03 8.7487e+03 1.4885e+04
4.2513e+03 1.1730e+01 1.8708e+03 8.7399e+03 1.4874e+04
4.2513e+03 1.1734e+01 1.8684e+03 8.7310e+03 1.4862e+04
4.2512e+03 1.1738e+01 1.8660e+03 8.7222e+03 1.4851e+04
4.2512e+03 1.1742e+01 1.8636e+03 8.7134e+03 1.4840e+04
4.2512e+03 1.1746e+01 1.8611e+03 8.7047e+03 1.4829e+04
4.2512e+03 1.1751e+01 1.8587e+03 8.6959e+03 1.4818e+04
4.2511e+03 1.1755e+01 1.8563e+03 8.6872e+03 1.4806e+04
4.2511e+03 1.1759e+01 1.8539e+03 8.6785e+03 1.4795e+04
4.2511e+03 1.1763e+01 1.8515e+03 8.6698e+03 1.4784e+04
4.2510e+03 1.1767e+01 1.8491e+03 8.6612e+03 1.4773e+04
4.2510e+03 1.1771e+01 1.8467e+03 8.6526e+03 1.4762e+04
4.2510e+03 1.1774e+01 1.8443e+03 8.6439e+03 1.4751e+04
4.2510e+03 1.1778e+01 1.8419e+03 8.6354e+03 1.4740e+04
4.2509e+03 1.1782e+01 1.8395e+03 8.6268e+03 1.4729e+04
4.2509e+03 1.1786e+01 1.8371e+03 8.6183e+03 1.4718e+04
4.2509e+03 1.1790e+01 1.8347e+03 8.6097e+03 1.4707e+04
4.2509e+03 1.1794e+01 1.8323e+03 8.6012e+03 1.4696e+04
4.2508e+03 1.1797e+01 1.8299e+03 8.5928e+03 1.4685e+04
4.2508e+03 1.1801e+01 1.8275e+03 8.5843e+03 1.4674e+04
4.2508e+03 1.1805e+01 1.8251e+03 8.5759e+03 1.4664e+04
4.2508e+03 1.1809e+01 1.8227e+03 8.5675e+03 1.4653e+04
4.2507e+03 1.1812e+01 1.8203e+03 8.5591e+03 1.4642e+04
4.2507e+03 1.1816e+01 1.8179e+03 8.5507e+03 1.4631e+04
4.2507e+03 1.1819e+01 1.8156e+03 8.5424e+03 1.4620e+04
4.2507e+03 1.1823e+01 1.8132e+03 8.5340e+03 1.4610e+04
4.2506e+03 1.1827e+01 1.8108e+03 8.5257e+03 1.4599e+04
4.2506e+03 1.1830e+01 1.8084e+03 8.5175e+03 1.4588e+04
4.2506e+03 1.1834e+01 1.8061e+03 8.5092e+03 1.4578e+04
4.2506e+03 1.1837e+01 1.8037e+03 8.5010e+03 1.4567e+04
4.2505e+03 1.1840e+01 1.8014e+03 8.4927e+03 1.4556e+04
4.2505e+03 1.1844e+01 1.7990e+03 8.4845e+03 1.4546e+04
4.2505e+03 1.1847e+01 1.7966e+03 8.4764e+03 1.4535e+04
4.2505e+03 1.1851e+01 1.7943e+03 8.4682e+03 1.4525e+04
4.2504e+03 1.1854e+01 1.7919e+03 8.4601e+03 1.4514e+04
4.2504e+03 1.1857e+01 1.7896e+03 8.4519e+03 1.4504e+04
4.2504e+03 1.1861e+01 1.7872e+03 8.4438e+03 1.4493e+04
4.2504e+03 1.1864e+01 1.7849e+03 8.4358e+03 1.4483e+04
4.2503e+03 1.1867e+01 1.7826e+03 8.4277e+03 1.4473e+04
4.2503e+03 1.1870e+01 1.7802e+03 8.4197e+03 1.4462e+04
4.2503e+03 1.1874e+01 1.7779e+03 8.4117e+03 1.4452e+04
4.2503e+03 1.1877e+01 1.7756e+03 8.4037e+03 1.4441e+04
4.2503e+03 1.1880e+01 1.7733e+03 8.3957e+03 1.4431e+04
4.2502e+03 1.1883e+01 1.7709e+03 8.3877e+03 1.4421e+04
4.2502e+03 1.1886e+01 1.7686e+03 8.3798e+03 1.4411e+04
4.2502e+03 1.1890e+01 1.7663e+03 8.3719e+03 1.4400e+04
4.2502e+03 1.1893e+01 1.7640e+03 8.3640e+03 1.4390e+04
4.2501e+03 1.1896e+01 1.7617e+03 8.3561e+03 1.4380e+04
4.2501e+03 1.1899e+01 1.7594e+03 8.3483e+03 1.4370e+04
4.2501e+03 1.1902e+01 1.7570e+03 8.3404e+03 1.4359e+04
4.2501e+03 1.1905e+01 1.7547e+03 8.3326e+03 1.4349e+04
4.2501e+03 1.1908e+01 1.7524e+03 8.3248e+03 1.4339e+04
4.2500e+03 1.1911e+01 1.7501e+03 8.3170e+03 1.4329e+04
4.2500e+03 1.1914e+01 1.7478e+03 8.3093e+03 1.4319e+04
4.2500e+03 1.1917e+01 1.7455e+03 8.3016e+03 1.4309e+04
4.2500e+03 1.1920e+01 1.7433e+03 8.2938e+03 1.4299e+04
4.2499e+03 1.1923e+01 1.7410e+03 8.2861e+03 1.4289e+04
4.2499e+03 1.1926e+01 1.7387e+03 8.2784e+03 1.4279e+04
4.2499e+03 1.1929e+01 1.7364e+03 8.2708e+03 1.4269e+04
4.2499e+03 1.1932e+01 1.7341e+03 8.2631e+03 1.4259e+04
4.2499e+03 1.1935e+01 1.7318e+03 8.2555e+03 1.4249e+04
4.2498e+03 1.1938e+01 1.7296e+03 8.2479e+03 1.4239e+04
4.2498e+03 1.1941e+01 1.7273e+03 8.2403e+03 1.4229e+04
4.2498e+03 1.1944e+01 1.7250e+03 8.2328e+03 1.4219e+04
4.2498e+03 1.1947e+01 1.7227e+03 8.2252e+03 1.4210e+04
4.2498e+03 1.1950e+01 1.7205e+03 8.2177e+03 1.4200e+04
4.2497e+03 1.1953e+01 1.7182e+03 8.2102e+03 1.4190e+04
4.2497e+03 1.1956e+01 1.7159e+03 8.2027e+03 1.4180e+04
4.2497e+03 1.1959e+01 1.7137e+03 8.1952e+03 1.4171e+04
4.2497e+03 1.1961e+01 1.7114e+03 8.1877e+03 1.4161e+04
4.2496e+03 1.1964e+01 1.7092e+03 8.1803e+03 1.4151e+04
4.2496e+03 1.1967e+01 1.7069e+03 8.1729e+03 1.4141e+04
4.2496e+03 1.1970e+01 1.7047e+03 8.1655e+03 1.4132e+04
4.2496e+03 1.1973e+01 1.7024e+03 8.1581e+03 1.4122e+04
4.2496e+03 1.1976e+01 1.7002e+03 8.1507e+03 1.4112e+04
4.2495e+03 1.1978e+01 1.6980e+03 8.1433e+03 1.4103e+04
4.2495e+03 1.1981e+01 1.6957e+03 8.1360e+03 1.4093e+04
4.2495e+03 1.1984e+01 1.6935e+03 8.1287e+03 1.4084e+04
4.2495e+03 1.1987e+01 1.6912e+03 8.1214e+03 1.4074e+04
4.2495e+03 1.1990e+01 1.6890e+03 8.1141e+03 1.4065e+04
4.2494e+03 1.1992e+01 1.6868e+03 8.1068e+03 1.4055e+04
4.2494e+03 1.1995e+01 1.6846e+03 8.0996e+03 1.4046e+04
4.2494e+03 1.1998e+01 1.6823e+03 8.0924e+03 1.4036e+04
4.2494e+03 1.2001e+01 1.6801e+03 8.0852e+03 1.4027e+04
4.2494e+03 1.2003e+01 1.6779e+03 8.0780e+03 1.4017e+04
4.2493e+03 1.2006e+01 1.6757e+03 8.0708e+03 1.4008e+04
4.2493e+03 1.2009e+01 1.6735e+03 8.0636e+03 1.3998e+04
4.2493e+03 1.2011e+01 1.6713e+03 8.0565e+03 1.3989e+04
4.2493e+03 1.2014e+01 1.6691e+03 8.0494e+03 1.3980e+04
4.2493e+03 1.2017e+01 1.6669e+03 8.0422e+03 1.3970e+04
4.2492e+03 1.2020e+01 1.6647e+03 8.0351e+03 1.3961e+04
4.2492e+03 1.2022e+01 1.6625e+03 8.0281e+03 1.3952e+04
4.2492e+03 1.2025e+01 1.6603e+03 8.0210e+03 1.3943e+04
4.2492e+03 1.2027e+01 1.6581e+03 8.0140e+03 1.3933e+04
4.2492e+03 1.2030e+01 1.6559e+03 8.0069e+03 1.3924e+04
4.2491e+03 1.2033e+01 1.6537e+03 7.9999e+03 1.3915e+04
4.2491e+03 1.2035e+01 1.6516e+03 7.9929e+03 1.3906e+04
4.2491e+03 1.2038e+01 1.6494e+03 7.9860e+03 1.3896e+04
4.2491e+03 1.2041e+01 1.6472e+03 7.9790e+03 1.3887e+04
4.2491e+03 1.2043e+01 1.6450e+03 7.9721e+03 1.3878e+04
4.2491e+03 1.2046e+01 1.6429e+03 7.9651e+03 1.3869e+04
4.2490e+03 1.2048e+01 1.6407e+03 7.9582e+03 1.3860e+04
4.2490e+03 1.2051e+01 1.6385e+03 7.9513e+03 1.3851e+04
4.2490e+03 1.2054e+01 1.6364e+03 7.9444e+03 1.3842e+04
4.2490e+03 1.2056e+01 1.6342e+03 7.9376e+03 1.3833e+04
4.2490e+03 1.2059e+01 1.6320e+03 7.9307e+03 1.3824e+04
4.2489e+03 1.2061e+01 1.6299e+03 7.9239e+03 1.3815e+04
4.2489e+03 1.2064e+01 1.6277e+03 7.9171e+03 1.3806e+04
4.2489e+03 1.2066e+01 1.6256e+03 7.9103e+03 1.3797e+04
4.2489e+03 1.2069e+01 1.6234e+03 7.9035e+03 1.3788e+04
4.2489e+03 1.2071e+01 1.6213e+03 7.8967e+03 1.3779e+04
4.2489e+03 1.2074e+01 1.6192e+03 7.8900e+03 1.3770e+04
4.2488e+03 1.2076e+01 1.6170e+03 7.8832e+03 1.3761e+04
4.2488e+03 1.2079e+01 1.6149e+03 7.8765e+03 1.3752e+04
4.2488e+03 1.2081e+01 1.6128e+03 7.8698e+03 1.3743e+04
4.2488e+03 1.2084e+01 1.6106e+03 7.8631e+03 1.3735e+04
4.2488e+03 1.2086e+01 1.6085e+03 7.8564e+03 1.3726e+04
4.2487e+03 1.2089e+01 1.6064e+03 7.8498e+03 1.3717e+04
4.2487e+03 1.2091e+01 1.6043e+03 7.8431e+03 1.3708e+04
4.2487e+03 1.2094e+01 1.6022e+03 7.8365e+03 1.3699e+04
4.2487e+03 1.2096e+01 1.6000e+03 7.8299e+03 1.3691e+04
4.2487e+03 1.2099e+01 1.5979e+03 7.8233e+03 1.3682e+04
4.2487e+03 1.2101e+01 1.5958e+03 7.8167e+03 1.3673e+04
4.2486e+03 1.2104e+01 1.5937e+03 7.8101e+03 1.3665e+04
4.2486e+03 1.2106e+01 1.5916e+03 7.8036e+03 1.3656e+04
4.2486e+03 1.2108e+01 1.5895e+03 7.7970e+03 1.3647e+04
4.2486e+03 1.2111e+01 1.5874e+03 7.7905e+03 1.3639e+04
4.2486e+03 1.2113e+01 1.5853e+03 7.7840e+03 1.3630e+04
4.2485e+03 1.2115e+01 1.5832e+03 7.7775e+03 1.3621e+04
4.2485e+03 1.2118e+01 1.5812e+03 7.7710e+03 1.3613e+04
4.2485e+03 1.2120e+01 1.5791e+03 7.7646e+03 1.3604e+04
4.2485e+03 1.2122e+01 1.5770e+03 7.7581e+03 1.3596e+04
4.2485e+03 1.2125e+01 1.5749e+03 7.7517e+03 1.3587e+04
4.2485e+03 1.2127e+01 1.5728e+03 7.7453e+03 1.3579e+04
4.2484e+03 1.2129e+01 1.5708e+03 7.7389e+03 1.3570e+04
4.2484e+03 1.2132e+01 1.5687e+03 7.7325e+03 1.3562e+04
4.2484e+03 1.2134e+01 1.5666e+03 7.7261e+03 1.3553e+04
4.2484e+03 1.2136e+01 1.5646e+03 7.7197e+03 1.3545e+04
4.2484e+03 1.2139e+01 1.5625e+03 7.7134e+03 1.3536e+04
4.2484e+03 1.2141e+01 1.5604e+03 7.7070e+03 1.3528e+04
4.2483e+03 1.2143e+01 1.5584e+03 7.7007e+03 1.3520e+04
4.2483e+03 1.2145e+01 1.5563e+03 7.6944e+03 1.3511e+04
4.2483e+03 1.2148e+01 1.5543e+03 7.6881e+03 1.3503e+04
4.2483e+03 1.2150e+01 1.5522e+03 7.6819e+03 1.3495e+04
4.2483e+03 1.2152e+01 1.5502e+03 7.6756e+03 1.3486e+04
4.2483e+03 1.2154e+01 1.5481e+03 7.6693e+03 1.3478e+04
4.2482e+03 1.2156e+01 1.5461e+03 7.6631e+03 1.3470e+04
4.2482e+03 1.2159e+01 1.5441e+03 7.6569e+03 1.3461e+04
4.2482e+03 1.2161e+01 1.5420e+03 7.6507e+03 1.3453e+04
4.2482e+03 1.2163e+01 1.5400e+03 7.6445e+03 1.3445e+04
4.2482e+03 1.2165e+01 1.5380e+03 7.6383e+03 1.3437e+04
4.2482e+03 1.2167e+01 1.5360e+03 7.6321e+03 1.3428e+04
4.2481e+03 1.2170e+01 1.5339e+03 7.6260e+03 1.3420e+04
4.2481e+03 1.2172e+01 1.5319e+03 7.6198e+03 1.3412e+04
4.2481e+03 1.2174e+01 1.5299e+03 7.6137e+03 1.3404e+04
4.2481e+03 1.2176e+01 1.5279e+03 7.6076e+03 1.3396e+04
4.2481e+03 1.2178e+01 1.5259e+03 7.6015e+03 1.3388e+04
4.2481e+03 1.2180e+01 1.5239e+03 7.5954e+03 1.3380e+04
4.2481e+03 1.2182e+01 1.5219e+03 7.5893e+03 1.3371e+04
4.2480e+03 1.2185e+01 1.5199e+03 7.5833e+03 1.3363e+04
4.2480e+03 1.2187e+01 1.5179e+03 7.5772e+03 1.3355e+04
4.2480e+03 1.2189e+01 1.5159e+03 7.5712e+03 1.3347e+04
4.2480e+03 1.2191e+01 1.5139e+03 7.5652e+03 1.3339e+04
4.2480e+03 1.2193e+01 1.5119e+03 7.5592e+03 1.3331e+04
4.2480e+03 1.2195e+01 1.5099e+03 7.5532e+03 1.3323e+04
4.2479e+03 1.2197e+01 1.5079e+03 7.5472e+03 1.3315e+04
4.2479e+03 1.2199e+01 1.5059e+03 7.5413e+03 1.3307e+04
4.2479e+03 1.2201e+01 1.5039e+03 7.5353e+03 1.3299e+04
4.2479e+03 1.2203e+01 1.5019e+03 7.5294e+03 1.3291e+04
4.2479e+03 1.2205e+01 1.5000e+03 7.5234e+03 1.3283e+04
4.2479e+03 1.2207e+01 1.4980e+03 7.5175e+03 1.3276e+04
4.2478e+03 1.2209e+01 1.4960e+03 7.5116e+03 1.3268e+04
4.2478e+03 1.2211e+01 1.4940e+03 7.5057e+03 1.3260e+04
4.2478e+03 1.2213e+01 1.4921e+03 7.4999e+03 1.3252e+04
4.2478e+03 1.2215e+01 1.4901e+03 7.4940e+03 1.3244e+04
4.2478e+03 1.2217e+01 1.4882e+03 7.4882e+03 1.3236e+04
4.2478e+03 1.2219e+01 1.4862e+03 7.4823e+03 1.3229e+04
4.2478e+03 1.2221e+01 1.4842e+03 7.4765e+03 1.3221e+04
4.2477e+03 1.2223e+01 1.4823e+03 7.4707e+03 1.3213e+04
4.2477e+03 1.2225e+01 1.4803e+03 7.4649e+03 1.3205e+04
4.2477e+03 1.2227e+01 1.4784e+03 7.4591e+03 1.3197e+04
4.2477e+03 1.2229e+01 1.4764e+03 7.4533e+03 1.3190e+04
4.2477e+03 1.2230e+01 1.4745e+03 7.4476e+03 1.3182e+04
4.2477e+03 1.2232e+01 1.4726e+03 7.4418e+03 1.3174e+04
4.2476e+03 1.2234e+01 1.4706e+03 7.4361e+03 1.3167e+04
4.2476e+03 1.2236e+01 1.4687e+03 7.4304e+03 1.3159e+04
4.2476e+03 1.2238e+01 1.4668e+03 7.4246e+03 1.3151e+04
4.2476e+03 1.2240e+01 1.4648e+03 7.4189e+03 1.3144e+04
4.2476e+03 1.2242e+01 1.4629e+03 7.4133e+03 1.3136e+04
4.2476e+03 1.2244e+01 1.4610e+03 7.4076e+03 1.3128e+04
4.2476e+03 1.2245e+01 1.4591e+03 7.4019e+03 1.3121e+04
4.2475e+03 1.2247e+01 1.4571e+03 7.3963e+03 1.3113e+04
4.2475e+03 1.2249e+01 1.4552e+03 7.3906e+03 1.3106e+04
4.2475e+03 1.2251e+01 1.4533e+03 7.3850e+03 1.3098e+04
4.2475e+03 1.2253e+01 1.4514e+03 7.3794e+03 1.3091e+04
4.2475e+03 1.2255e+01 1.4495e+03 7.3738e+03 1.3083e+04
4.2475e+03 1.2256e+01 1.4476e+03 7.3682e+03 1.3076e+04
4.2475e+03 1.2258e+01 1.4457e+03 7.3626e+03 1.3068e+04
4.2474e+03 1.2260e+01 1.4438e+03 7.3571e+03 1.3061e+04
4.2474e+03 1.2262e+01 1.4419e+03 7.3515e+03 1.3053e+04
4.2474e+03 1.2264e+01 1.4400e+03 7.3460e+03 1.3046e+04
4.2474e+03 1.2266e+01 1.4381e+03 7.3404e+03 1.3038e+04
4.2474e+03 1.2267e+01 1.4362e+03 7.3349e+03 1.3031e+04
4.2474e+03 1.2269e+01 1.4343e+03 7.3294e+03 1.3023e+04
4.2474e+03 1.2271e+01 1.4324e+03 7.3239e+03 1.3016e+04
4.2473e+03 1.2273e+01 1.4306e+03 7.3184e+03 1.3009e+04
4.2473e+03 1.2275e+01 1.4287e+03 7.3129e+03 1.3001e+04
4.2473e+03 1.2276e+01 1.4268e+03 7.3075e+03 1.2994e+04
4.2473e+03 1.2278e+01 1.4249e+03 7.3020e+03 1.2987e+04
4.2473e+03 1.2280e+01 1.4231e+03 7.2966e+03 1.2979e+04
4.2473e+03 1.2282e+01 1.4212e+03 7.2912e+03 1.2972e+04
4.2473e+03 1.2284e+01 1.4193e+03 7.2858e+03 1.2965e+04
4.2472e+03 1.2285e+01 1.4175e+03 7.2804e+03 1.2957e+04
4.2472e+03 1.2287e+01 1.4156e+03 7.2750e+03 1.2950e+04
4.2472e+03 1.2289e+01 1.4138e+03 7.2696e+03 1.2943e+04
4.2472e+03 1.2291e+01 1.4119e+03 7.2642e+03 1.2936e+04
4.2472e+03 1.2292e+01 1.4100e+03 7.2588e+03 1.2928e+04
4.2472e+03 1.2294e+01 1.4082e+03 7.2535e+03 1.2921e+04
4.2472e+03 1.2296e+01 1.4063e+03 7.2482e+03 1.2914e+04
4.2472e+03 1.2298e+01 1.4045e+03 7.2428e+03 1.2907e+04
4.2471e+03 1.2299e+01 1.4027e+03 7.2375e+03 1.2900e+04
4.2471e+03 1.2301e+01 1.4008e+03 7.2322e+03 1.2892e+04
4.2471e+03 1.2303e+01 1.3990e+03 7.2269e+03 1.2885e+04
4.2471e+03 1.2305e+01 1.3971e+03 7.2217e+03 1.2878e+04
4.2471e+03 1.2306e+01 1.3953e+03 7.2164e+03 1.2871e+04
4.2471e+03 1.2308e+01 1.3935e+03 7.2111e+03 1.2864e+04
4.2471e+03 1.2310e+01 1.3917e+03 7.2059e+03 1.2857e+04
4.2470e+03 1.2312e+01 1.3898e+03 7.2006e+03 1.2850e+04
4.2470e+03 1.2313e+01 1.3880e+03 7.1954e+03 1.2843e+04
4.2470e+03 1.2315e+01 1.3862e+03 7.1902e+03 1.2836e+04
4.2470e+03 1.2317e+01 1.3844e+03 7.1850e+03 1.2829e+04
4.2470e+03 1.2318e+01 1.3825e+03 7.1798e+03 1.2822e+04
4.2470e+03 1.2320e+01 1.3807e+03 7.1746e+03 1.2815e+04
4.2470e+03 1.2322e+01 1.3789e+03 7.1694e+03 1.2808e+04
4.2470e+03 1.2324e+01 1.3771e+03 7.1643e+03 1.2801e+04
4.2469e+03 1.2325e+01 1.3753e+03 7.1591e+03 1.2794e+04
4.2469e+03 1.2327e+01 1.3735e+03 7.1540e+03 1.2787e+04
4.2469e+03 1.2329e+01 1.3717e+03 7.1489e+03 1.2780e+04
4.2469e+03 1.2330e+01 1.3699e+03 7.1437e+03 1.2773e+04
4.2469e+03 1.2332e+01 1.3681e+03 7.1386e+03 1.2766e+04
4.2469e+03 1.2334e+01 1.3663e+03 7.1335e+03 1.2759e+04
4.2469e+03 1.2336e+01 1.3645e+03 7.1284e+03 1.2752e+04
4.2468e+03 1.2337e+01 1.3627e+03 7.1234e+03 1.2745e+04
4.2468e+03 1.2339e+01 1.3609e+03 7.1183e+03 1.2738e+04
4.2468e+03 1.2341e+01 1.3592e+03 7.1132e+03 1.2732e+04
4.2468e+03 1.2342e+01 1.3574e+03 7.1082e+03 1.2725e+04
4.2468e+03 1.2344e+01 1.3556e+03 7.1032e+03 1.2718e+04
4.2468e+03 1.2346e+01 1.3538e+03 7.0981e+03 1.2711e+04
4.2468e+03 1.2348e+01 1.3520e+03 7.0931e+03 1.2704e+04
4.2468e+03 1.2349e+01 1.3503e+03 7.0881e+03 1.2697e+04
4.2467e+03 1.2351e+01 1.3485e+03 7.0831e+03 1.2691e+04
4.2467e+03 1.2353e+01 1.3467e+03 7.0781e+03 1.2684e+04
4.2467e+03 1.2354e+01 1.3450e+03 7.0732e+03 1.2677e+04
4.2467e+03 1.2356e+01 1.3432e+03 7.0682e+03 1.2670e+04
4.2467e+03 1.2358e+01 1.3414e+03 7.0632e+03 1.2664e+04
4.2467e+03 1.2360e+01 1.3397e+03 7.0583e+03 1.2657e+04
4.2467e+03 1.2361e+01 1.3379e+03 7.0534e+03 1.2650e+04
4.2467e+03 1.2363e+01 1.3362e+03 7.0484e+03 1.2644e+04
4.2467e+03 1.2365e+01 1.3344e+03 7.0435e+03 1.2637e+04
4.2466e+03 1.2366e+01 1.3327e+03 7.0386e+03 1.2630e+04
4.2466e+03 1.2368e+01 1.3309e+03 7.0337e+03 1.2624e+04
4.2466e+03 1.2370e+01 1.3292e+03 7.0288e+03 1.2617e+04
4.2466e+03 1.2372e+01 1.3274e+03 7.0239e+03 1.2610e+04
4.2466e+03 1.2373e+01 1.3257e+03 7.0191e+03 1.2604e+04
4.2466e+03 1.2375e+01 1.3240e+03 7.0142e+03 1.2597e+04
4.2466e+03 1.2377e+01 1.3222e+03 7.0094e+03 1.2591e+04
4.2466e+03 1.2379e+01 1.3205e+03 7.0045e+03 1.2584e+04
4.2465e+03 1.2380e+01 1.3188e+03 6.9997e+03 1.2577e+04
4.2465e+03 1.2382e+01 1.3170e+03 6.9949e+03 1.2571e+04
4.2465e+03 1.2384e+01 1.3153e+03 6.9901e+03 1.2564e+04
4.2465e+03 1.2386e+01 1.3136e+03 6.9853e+03 1.2558e+04
4.2465e+03 1.2387e+01 1.3119e+03 6.9805e+03 1.2551e+04
4.2465e+03 1.2389e+01 1.3102e+03 6.9757e+03 1.2545e+04
4.2465e+03 1.2391e+01 1.3084e+03 6.9709e+03 1.2538e+04
4.2465e+03 1.2393e+01 1.3067e+03 6.9662e+03 1.2532e+04
4.2465e+03 1.2394e+01 1.3050e+03 6.9614e+03 1.2525e+04
4.2464e+03 1.2396e+01 1.3033e+03 6.9567e+03 1.2519e+04
4.2464e+03 1.2398e+01 1.3016e+03 6.9519e+03 1.2512e+04
4.2464e+03 1.2400e+01 1.2999e+03 6.9472e+03 1.2506e+04
4.2464e+03 1.2401e+01 1.2982e+03 6.9425e+03 1.2499e+04
4.2464e+03 1.2403e+01 1.2965e+03 6.9378e+03 1.2493e+04
4.2464e+03 1.2405e+01 1.2948e+03 6.9331e+03 1.2487e+04
4.2464e+03 1.2407e+01 1.2931e+03 6.9284e+03 1.2480e+04
4.2464e+03 1.2409e+01 1.2914e+03 6.9237e+03 1.2474e+04
4.2463e+03 1.2410e+01 1.2897e+03 6.9190e+03 1.2468e+04
4.2463e+03 1.2412e+01 1.2881e+03 6.9144e+03 1.2461e+04
4.2463e+03 1.2414e+01 1.2864e+03 6.9097e+03 1.2455e+04
4.2463e+03 1.2416e+01 1.2847e+03 6.9051e+03 1.2449e+04
4.2463e+03 1.2418e+01 1.2830e+03 6.9004e+03 1.2442e+04
4.2463e+03 1.2419e+01 1.2813e+03 6.8958e+03 1.2436e+04
4.2463e+03 1.2421e+01 1.2797e+03 6.8912e+03 1.2430e+04
4.2463e+03 1.2423e+01 1.2780e+03 6.8866e+03 1.2423e+04
4.2463e+03 1.2425e+01 1.2763e+03 6.8820e+03 1.2417e+04
4.2463e+03 1.2427e+01 1.2747e+03 6.8774e+03 1.2411e+04
4.2462e+03 1.2428e+01 1.2730e+03 6.8728e+03 1.2404e+04
4.2462e+03 1.2430e+01 1.2713e+03 6.8682e+03 1.2398e+04
4.2462e+03 1.2432e+01 1.2697e+03 6.8637e+03 1.2392e+04
4.2462e+03 1.2434e+01 1.2680e+03 6.8591e+03 1.2386e+04
4.2462e+03 1.2436e+01 1.2664e+03 6.8546e+03 1.2380e+04
4.2462e+03 1.2438e+01 1.2647e+03 6.8500e+03 1.2373e+04
4.2462e+03 1.2439e+01 1.2631e+03 6.8455e+03 1.2367e+04
4.2462e+03 1.2441e+01 1.2614e+03 6.8410e+03 1.2361e+04
4.2462e+03 1.2443e+01 1.2598e+03 6.8365e+03 1.2355e+04
4.2461e+03 1.2445e+01 1.2581e+03 6.8320e+03 1.2349e+04
4.2461e+03 1.2447e+01 1.2565e+03 6.8275e+03 1.2343e+04
4.2461e+03 1.2449e+01 1.2548e+03 6.8230e+03 1.2336e+04
4.2461e+03 1.2450e+01 1.2532e+03 6.8185e+03 1.2330e+04
4.2461e+03 1.2452e+01 1.2516e+03 6.8141e+03 1.2324e+04
4.2461e+03 1.2454e+01 1.2499e+03 6.8096e+03 1.2318e+04
4.2461e+03 1.2456e+01 1.2483e+03 6.8051e+03 1.2312e+04
4.2461e+03 1.2458e+01 1.2467e+03 6.8007e+03 1.2306e+04
4.2461e+03 1.2460e+01 1.2451e+03 6.7963e+03 1.2300e+04
4.2461e+03 1.2461e+01 1.2434e+03 6.7918e+03 1.2294e+04
4.2460e+03 1.2463e+01 1.2418e+03 6.7874e+03 1.2288e+04
4.2460e+03 1.2465e+01 1.2402e+03 6.7830e+03 1.2282e+04
4.2460e+03 1.2467e+01 1.2386e+03 6.7786e+03 1.2276e+04
4.2460e+03 1.2469e+01 1.2370e+03 6.7742e+03 1.2270e+04
4.2460e+03 1.2471e+01 1.2353e+03 6.7698e+03 1.2264e+04
4.2460e+03 1.2472e+01 1.2337e+03 6.7655e+03 1.2258e+04
4.2460e+03 1.2474e+01 1.2321e+03 6.7611e+03 1.2252e+04
4.2460e+03 1.2476e+01 1.2305e+03 6.7567e+03 1.2246e+04
4.2460e+03 1.2478e+01 1.2289e+03 6.7524e+03 1.2240e+04
4.2460e+03 1.2480e+01 1.2273e+03 6.7480e+03 1.2234e+04
4.2459e+03 1.2481e+01 1.2257e+03 6.7437e+03 1.2228e+04
4.2459e+03 1.2483e+01 1.2241e+03 6.7394e+03 1.2222e+04
4.2459e+03 1.2485e+01 1.2225e+03 6.7351e+03 1.2216e+04
4.2459e+03 1.2487e+01 1.2209e+03 6.7307e+03 1.2210e+04
4.2459e+03 1.2489e+01 1.2194e+03 6.7264e+03 1.2204e+04
4.2459e+03 1.2491e+01 1.2178e+03 6.7221e+03 1.2198e+04
4.2459e+03 1.2492e+01 1.2162e+03 6.7179e+03 1.2192e+04
4.2459e+03 1.2494e+01 1.2146e+03 6.7136e+03 1.2187e+04
4.2459e+03 1.2496e+01 1.2130e+03 6.7093e+03 1.2181e+04
4.2459e+03 1.2498e+01 1.2114e+03 6.7050e+03 1.2175e+04
4.2458e+03 1.2500e+01 1.2099e+03 6.7008e+03 1.2169e+04
4.2458e+03 1.2501e+01 1.2083e+03 6.6965e+03 1.2163e+04
4.2458e+03 1.2503e+01 1.2067e+03 6.6923e+03 1.2157e+04
4.2458e+03 1.2505e+01 1.2052e+03 6.6881e+03 1.2152e+04
4.2458e+03 1.2507e+01 1.2036e+03 6.6838e+03 1.2146e+04
4.2458e+03 1.2508e+01 1.2020e+03 6.6796e+03 1.2140e+04
4.2458e+03 1.2510e+01 1.2005e+03 6.6754e+03 1.2134e+04
4.2458e+03 1.2512e+01 1.1989e+03 6.6712e+03 1.2128e+04
4.2458e+03 1.2514e+01 1.1973e+03 6.6670e+03 1.2123e+04
4.2458e+03 1.2516e+01 1.1958e+03 6.6628e+03 1.2117e+04
4.2458e+03 1.2517e+01 1.1942e+03 6.6587e+03 1.2111e+04
4.2457e+03 1.2519e+01 1.1927e+03 6.6545e+03 1.2105e+04
4.2457e+03 1.2521e+01 1.1911e+03 6.6503e+03 1.2100e+04
4.2457e+03 1.2523e+01 1.1896e+03 6.6462e+03 1.2094e+04
4.2457e+03 1.2524e+01 1.1881e+03 6.6420e+03 1.2088e+04
4.2457e+03 1.2526e+01 1.1865e+03 6.6379e+03 1.2083e+04
4.2457e+03 1.2528e+01 1.1850e+03 6.6337e+03 1.2077e+04
4.2457e+03 1.2530e+01 1.1834e+03 6.6296e+03 1.2071e+04
4.2457e+03 1.2531e+01 1.1819e+03 6.6255e+03 1.2066e+04
4.2457e+03 1.2533e+01 1.1804e+03 6.6214e+03 1.2060e+04
4.2457e+03 1.2535e+01 1.1788e+03 6.6173e+03 1.2054e+04
4.2457e+03 1.2537e+01 1.1773e+03 6.6132e+03 1.2049e+04
4.2456e+03 1.2538e+01 1.1758e+03 6.6091e+03 1.2043e+04
4.2456e+03 1.2540e+01 1.1743e+03 6.6050e+03 1.2037e+04
4.2456e+03 1.2542e+01 1.1727e+03 6.6010e+03 1.2032e+04
4.2456e+03 1.2544e+01 1.1712e+03 6.5969e+03 1.2026e+04
4.2456e+03 1.2545e+01 1.1697e+03 6.5928e+03 1.2021e+04
4.2456e+03 1.2547e+01 1.1682e+03 6.5888e+03 1.2015e+04
4.2456e+03 1.2549e+01 1.1667e+03 6.5847e+03 1.2010e+04
4.2456e+03 1.2551e+01 1.1652e+03 6.5807e+03 1.2004e+04
4.2456e+03 1.2553e+01 1.1637e+03 6.5767e+03 1.1998e+04
4.2456e+03 1.2554e+01 1.1621e+03 6.5726e+03 1.1993e+04
4.2456e+03 1.2556e+01 1.1606e+03 6.5686e+03 1.1987e+04
4.2456e+03 1.2558e+01 1.1591e+03 6.5646e+03 1.1982e+04
4.2455e+03 1.2560e+01 1.1576e+03 6.5606e+03 1.1976e+04
4.2455e+03 1.2561e+01 1.1561e+03 6.5566e+03 1.1971e+04
4.2455e+03 1.2563e+01 1.1546e+03 6.5526e+03 1.1965e+04
4.2455e+03 1.2565e+01 1.1532e+03 6.5487e+03 1.1960e+04
4.2455e+03 1.2567e+01 1.1517e+03 6.5447e+03 1.1954e+04
4.2455e+03 1.2569e+01 1.1502e+03 6.5407e+03 1.1949e+04
4.2455e+03 1.2570e+01 1.1487e+03 6.5368e+03 1.1944e+04
4.2455e+03 1.2572e+01 1.1472e+03 6.5328e+03 1.1938e+04
4.2455e+03 1.2574e+01 1.1457e+03 6.5289e+03 1.1933e+04
4.2455e+03 1.2576e+01 1.1442e+03 6.5250e+03 1.1927e+04
4.2455e+03 1.2577e+01 1.1428e+03 6.5210e+03 1.1922e+04
4.2455e+03 1.2579e+01 1.1413e+03 6.5171e+03 1.1916e+04
4.2455e+03 1.2581e+01 1.1398e+03 6.5132e+03 1.1911e+04
4.2454e+03 1.2583e+01 1.1383e+03 6.5093e+03 1.1906e+04
4.2454e+03 1.2584e+01 1.1369e+03 6.5054e+03 1.1900e+04
4.2454e+03 1.2586e+01 1.1354e+03 6.5015e+03 1.1895e+04
4.2454e+03 1.2588e+01 1.1339e+03 6.4976e+03 1.1890e+04
4.2454e+03 1.2590e+01 1.1325e+03 6.4937e+03 1.1884e+04
4.2454e+03 1.2591e+01 1.1310e+03 6.4898e+03 1.1879e+04
4.2454e+03 1.2593e+01 1.1296e+03 6.4860e+03 1.1874e+04
4.2454e+03 1.2595e+01 1.1281e+03 6.4821e+03 1.1868e+04
4.2454e+03 1.2596e+01 1.1266e+03 6.4783e+03 1.1863e+04
4.2454e+03 1.2598e+01 1.1252e+03 6.4744e+03 1.1858e+04
4.2454e+03 1.2600e+01 1.1237e+03 6.4706e+03 1.1852e+04
4.2454e+03 1.2602e+01 1.1223e+03 6.4668e+03 1.1847e+04
4.2454e+03 1.2603e+01 1.1208e+03 6.4629e+03 1.1842e+04
4.2453e+03 1.2605e+01 1.1194e+03 6.4591e+03 1.1836e+04
4.2453e+03 1.2607e+01 1.1180e+03 6.4553e+03 1.1831e+04
4.2453e+03 1.2609e+01 1.1165e+03 6.4515e+03 1.1826e+04
4.2453e+03 1.2610e+01 1.1151e+03 6.4477e+03 1.1821e+04
4.2453e+03 1.2612e+01 1.1136e+03 6.4439e+03 1.1815e+04
4.2453e+03 1.2614e+01 1.1122e+03 6.4401e+03 1.1810e+04
4.2453e+03 1.2616e+01 1.1108e+03 6.4364e+03 1.1805e+04
4.2453e+03 1.2617e+01 1.1093e+03 6.4326e+03 1.1800e+04
4.2453e+03 1.2619e+01 1.1079e+03 6.4288e+03 1.1795e+04
4.2453e+03 1.2621e+01 1.1065e+03 6.4251e+03 1.1789e+04
4.2453e+03 1.2622e+01 1.1051e+03 6.4213e+03 1.1784e+04
4.2453e+03 1.2624e+01 1.1037e+03 6.4176e+03 1.1779e+04
4.2453e+03 1.2626e+01 1.1022e+03 6.4138e+03 1.1774e+04
4.2453e+03 1.2627e+01 1.1008e+03 6.4101e+03 1.1769e+04
4.2453e+03 1.2629e+01 1.0994e+03 6.4064e+03 1.1764e+04
4.2452e+03 1.2631e+01 1.0980e+03 6.4027e+03 1.1759e+04
4.2452e+03 1.2632e+01 1.0966e+03 6.3989e+03 1.1753e+04
4.2452e+03 1.2634e+01 1.0952e+03 6.3952e+03 1.1748e+04
4.2452e+03 1.2636e+01 1.0938e+03 6.3915e+03 1.1743e+04
4.2452e+03 1.2637e+01 1.0924e+03 6.3878e+03 1.1738e+04
4.2452e+03 1.2639e+01 1.0910e+03 6.3842e+03 1.1733e+04
4.2452e+03 1.2640e+01 1.0896e+03 6.3805e+03 1.1728e+04
4.2452e+03 1.2642e+01 1.0882e+03 6.3768e+03 1.1723e+04
4.2452e+03 1.2644e+01 1.0868e+03 6.3731e+03 1.1718e+04
4.2452e+03 1.2645e+01 1.0854e+03 6.3695e+03 1.1713e+04
4.2452e+03 1.2647e+01 1.0840e+03 6.3658e+03 1.1708e+04
4.2452e+03 1.2648e+01 1.0826e+03 6.3622e+03 1.1703e+04
4.2452e+03 1.2650e+01 1.0812e+03 6.3585e+03 1.1698e+04
4.2452e+03 1.2652e+01 1.0798e+03 6.3549e+03 1.1693e+04
4.2451e+03 1.2653e+01 1.0784e+03 6.3513e+03 1.1687e+04
4.2451e+03 1.2655e+01 1.0770e+03 6.3476e+03 1.1682e+04
4.2451e+03 1.2656e+01 1.0757e+03 6.3440e+03 1.1677e+04
4.2451e+03 1.2658e+01 1.0743e+03 6.3404e+03 1.1672e+04
4.2451e+03 1.2659e+01 1.0729e+03 6.3368e+03 1.1667e+04
4.2451e+03 1.2661e+01 1.0715e+03 6.3332e+03 1.1663e+04
4.2451e+03 1.2662e+01 1.0702e+03 6.3296e+03 1.1658e+04
4.2451e+03 1.2664e+01 1.0688e+03 6.3260e+03 1.1653e+04
4.2451e+03 1.2665e+01 1.0674e+03 6.3224e+03 1.1648e+04
4.2451e+03 1.2667e+01 1.0661e+03 6.3188e+03 1.1643e+04
4.2451e+03 1.2668e+01 1.0647e+03 6.3153e+03 1.1638e+04
4.2451e+03 1.2670e+01 1.0633e+03 6.3117e+03 1.1633e+04
4.2451e+03 1.2671e+01 1.0620e+03 6.3082e+03 1.1628e+04
4.2451e+03 1.2673e+01 1.0606e+03 6.3046e+03 1.1623e+04
4.2451e+03 1.2674e+01 1.0593e+03 6.3011e+03 1.1618e+04
4.2450e+03 1.2676e+01 1.0579e+03 6.2975e+03 1.1613e+04
4.2450e+03 1.2677e+01 1.0566e+03 6.2940e+03 1.1608e+04
4.2450e+03 1.2678e+01 1.0552e+03 6.2905e+03 1.1603e+04
4.2450e+03 1.2680e+01 1.0539e+03 6.2869e+03 1.1599e+04
4.2450e+03 1.2681e+01 1.0525e+03 6.2834e+03 1.1594e+04
4.2450e+03 1.2683e+01 1.0512e+03 6.2799e+03 1.1589e+04
4.2450e+03 1.2684e+01 1.0498e+03 6.2764e+03 1.1584e+04
4.2450e+03 1.2686e+01 1.0485e+03 6.2729e+03 1.1579e+04
4.2450e+03 1.2687e+01 1.0471e+03 6.2694e+03 1.1574e+04
4.2450e+03 1.2688e+01 1.0458e+03 6.2659e+03 1.1569e+04
4.2450e+03 1.2690e+01 1.0445e+03 6.2625e+03 1.1565e+04
4.2450e+03 1.2691e+01 1.0431e+03 6.2590e+03 1.1560e+04
4.2450e+03 1.2693e+01 1.0418e+03 6.2555e+03 1.1555e+04
4.2450e+03 1.2694e+01 1.0405e+03 6.2520e+03 1.1550e+04
4.2450e+03 1.2695e+01 1.0392e+03 6.2486e+03 1.1545e+04
4.2450e+03 1.2697e+01 1.0378e+03 6.2451e+03 1.1541e+04
4.2449e+03 1.2698e+01 1.0365e+03 6.2417e+03 1.1536e+04
4.2449e+03 1.2700e+01 1.0352e+03 6.2383e+03 1.1531e+04
4.2449e+03 1.2701e+01 1.0339e+03 6.2348e+03 1.1526e+04
4.2449e+03 1.2702e+01 1.0326e+03 6.2314e+03 1.1522e+04
4.2449e+03 1.2704e+01 1.0312e+03 6.2280e+03 1.1517e+04
4.2449e+03 1.2705e+01 1.0299e+03 6.2246e+03 1.1512e+04
4.2449e+03 1.2706e+01 1.0286e+03 6.2211e+03 1.1507e+04
4.2449e+03 1.2708e+01 1.0273e+03 6.2177e+03 1.1503e+04
4.2449e+03 1.2709e+01 1.0260e+03 6.2143e+03 1.1498e+04
4.2449e+03 1.2711e+01 1.0247e+03 6.2109e+03 1.1493e+04
4.2449e+03 1.2712e+01 1.0234e+03 6.2076e+03 1.1489e+04
4.2449e+03 1.2713e+01 1.0221e+03 6.2042e+03 1.1484e+04
4.2449e+03 1.2715e+01 1.0208e+03 6.2008e+03 1.1479e+04
4.2449e+03 1.2716e+01 1.0195e+03 6.1974e+03 1.1475e+04
4.2449e+03 1.2717e+01 1.0182e+03 6.1941e+03 1.1470e+04
4.2449e+03 1.2719e+01 1.0169e+03 6.1907e+03 1.1465e+04
4.2448e+03 1.2720e+01 1.0156e+03 6.1873e+03 1.1461e+04
4.2448e+03 1.2721e+01 1.0143e+03 6.1840e+03 1.1456e+04
4.2448e+03 1.2723e+01 1.0130e+03 6.1806e+03 1.1451e+04
4.2448e+03 1.2724e+01 1.0118e+03 6.1773e+03 1.1447e+04
4.2448e+03 1.2725e+01 1.0105e+03 6.1740e+03 1.1442e+04
4.2448e+03 1.2727e+01 1.0092e+03 6.1706e+03 1.1437e+04
4.2448e+03 1.2728e+01 1.0079e+03 6.1673e+03 1.1433e+04
4.2448e+03 1.2729e+01 1.0066e+03 6.1640e+03 1.1428e+04
4.2448e+03 1.2730e+01 1.0054e+03 6.1607e+03 1.1424e+04
4.2448e+03 1.2732e+01 1.0041e+03 6.1574e+03 1.1419e+04
4.2448e+03 1.2733e+01 1.0028e+03 6.1541e+03 1.1414e+04
4.2448e+03 1.2734e+01 1.0015e+03 6.1508e+03 1.1410e+04
4.2448e+03 1.2736e+01 1.0003e+03 6.1475e+03 1.1405e+04
4.2448e+03 1.2737e+01 9.9901e+02 6.1442e+03 1.1401e+04
4.2448e+03 1.2738e+01 9.9775e+02 6.1409e+03 1.1396e+04
4.2448e+03 1.2740e+01 9.9649e+02 6.1377e+03 1.1392e+04
4.2448e+03 1.2741e+01 9.9523e+02 6.1344e+03 1.1387e+04
4.2447e+03 1.2742e+01 9.9397e+02 6.1311e+03 1.1383e+04
4.2447e+03 1.2744e+01 9.9271e+02 6.1279e+03 1.1378e+04
4.2447e+03 1.2745e+01 9.9146e+02 6.1246e+03 1.1374e+04
4.2447e+03 1.2746e+01 9.9021e+02 6.1214e+03 1.1369e+04
4.2447e+03 1.2747e+01 9.8896e+02 6.1181e+03 1.1365e+04
4.2447e+03 1.2749e+01 9.8771e+02 6.1149e+03 1.1360e+04
4.2447e+03 1.2750e+01 9.8646e+02 6.1116e+03 1.1356e+04
4.2447e+03 1.2751e+01 9.8522e+02 6.1084e+03 1.1351e+04
4.2447e+03 1.2753e+01 9.8397e+02 6.1052e+03 1.1347e+04
4.2447e+03 1.2754e+01 9.8273e+02 6.1020e+03 1.1342e+04
4.2447e+03 1.2755e+01 9.8149e+02 6.0988e+03 1.1338e+04
4.2447e+03 1.2756e+01 9.8025e+02 6.0956e+03 1.1333e+04
4.2447e+03 1.2758e+01 9.7902e+02 6.0924e+03 1.1329e+04
4.2447e+03 1.2759e+01 9.7779e+02 6.0892e+03 1.1324e+04
4.2447e+03 1.2760e+01 9.7655e+02 6.0860e+03 1.1320e+04
4.2447e+03 1.2762e+01 9.7532e+02 6.0828e+03 1.1316e+04
4.2447e+03 1.2763e+01 9.7410e+02 6.0796e+03 1.1311e+04
4.2446e+03 1.2764e+01 9.7287e+02 6.0764e+03 1.1307e+04
4.2446e+03 1.2765e+01 9.7165e+02 6.0733e+03 1.1302e+04
4.2446e+03 1.2767e+01 9.7042e+02 6.0701e+03 1.1298e+04
4.2446e+03 1.2768e+01 9.6920e+02 6.0669e+03 1.1294e+04
4.2446e+03 1.2769e+01 9.6798e+02 6.0638e+03 1.1289e+04
4.2446e+03 1.2771e+01 9.6677e+02 6.0606e+03 1.1285e+04
4.2446e+03 1.2772e+01 9.6555e+02 6.0575e+03 1.1280e+04
4.2446e+03 1.2773e+01 9.6434e+02 6.0543e+03 1.1276e+04
4.2446e+03 1.2774e+01 9.6313e+02 6.0512e+03 1.1272e+04
4.2446e+03 1.2776e+01 9.6192e+02 6.0481e+03 1.1267e+04
4.2446e+03 1.2777e+01 9.6071e+02 6.0449e+03 1.1263e+04
4.2446e+03 1.2778e+01 9.5951e+02 6.0418e+03 1.1259e+04
4.2446e+03 1.2779e+01 9.5830e+02 6.0387e+03 1.1254e+04
4.2446e+03 1.2781e+01 9.5710e+02 6.0356e+03 1.1250e+04
4.2446e+03 1.2782e+01 9.5590e+02 6.0325e+03 1.1246e+04
4.2446e+03 1.2783e+01 9.5470e+02 6.0294e+03 1.1241e+04
4.2446e+03 1.2785e+01 9.5351e+02 6.0263e+03 1.1237e+04
4.2446e+03 1.2786e+01 9.5231e+02 6.0232e+03 1.1233e+04
4.2445e+03 1.2787e+01 9.5112e+02 6.0201e+03 1.1229e+04
4.2445e+03 1.2788e+01 9.4993e+02 6.0170e+03 1.1224e+04
4.2445e+03 1.2790e+01 9.4874e+02 6.0139e+03 1.1220e+04
4.2445e+03 1.2791e+01 9.4755e+02 6.0109e+03 1.1216e+04
4.2445e+03 1.2792e+01 9.4636e+02 6.0078e+03 1.1211e+04
4.2445e+03 1.2793e+01 9.4518e+02 6.0047e+03 1.1207e+04
4.2445e+03 1.2795e+01 9.4400e+02 6.0017e+03 1.1203e+04
4.2445e+03 1.2796e+01 9.4282e+02 5.9986e+03 1.1199e+04
4.2445e+03 1.2797e+01 9.4164e+02 5.9956e+03 1.1194e+04
4.2445e+03 1.2799e+01 9.4046e+02 5.9925e+03 1.1190e+04
4.2445e+03 1.2800e+01 9.3929e+02 5.9895e+03 1.1186e+04
4.2445e+03 1.2801e+01 9.3811e+02 5.9864e+03 1.1182e+04
4.2445e+03 1.2802e+01 9.3694e+02 5.9834e+03 1.1178e+04
4.2445e+03 1.2804e+01 9.3577e+02 5.9804e+03 1.1173e+04
4.2445e+03 1.2805e+01 9.3461e+02 5.9774e+03 1.1169e+04
4.2445e+03 1.2806e+01 9.3344e+02 5.9743e+03 1.1165e+04
4.2445e+03 1.2807e+01 9.3228e+02 5.9713e+03 1.1161e+04
4.2445e+03 1.2809e+01 9.3111e+02 5.9683e+03 1.1157e+04
4.2444e+03 1.2810e+01 9.2995e+02 5.9653e+03 1.1153e+04
4.2444e+03 1.2811e+01 9.2879e+02 5.9623e+03 1.1148e+04
4.2444e+03 1.2813e+01 9.2764e+02 5.9594e+03 1.1144e+04
4.2444e+03 1.2814e+01 9.2648e+02 5.9564e+03 1.1140e+04
4.2444e+03 1.2815e+01 9.2533e+02 5.9534e+03 1.1136e+04
4.2444e+03 1.2816e+01 9.2418e+02 5.9504e+03 1.1132e+04
4.2444e+03 1.2818e+01 9.2303e+02 5.9474e+03 1.1128e+04
4.2444e+03 1.2819e+01 9.2188e+02 5.9445e+03 1.1124e+04
4.2444e+03 1.2820e+01 9.2073e+02 5.9415e+03 1.1119e+04
4.2444e+03 1.2821e+01 9.1959e+02 5.9386e+03 1.1115e+04
4.2444e+03 1.2823e+01 9.1844e+02 5.9356e+03 1.1111e+04
4.2444e+03 1.2824e+01 9.1730e+02 5.9327e+03 1.1107e+04
4.2444e+03 1.2825e+01 9.1616e+02 5.9297e+03 1.1103e+04
4.2444e+03 1.2826e+01 9.1502e+02 5.9268e+03 1.1099e+04
4.2444e+03 1.2828e+01 9.1389e+02 5.9238e+03 1.1095e+04
4.2444e+03 1.2829e+01 9.1275e+02 5.9209e+03 1.1091e+04
4.2444e+03 1.2830e+01 9.1162e+02 5.9180e+03 1.1087e+04
4.2444e+03 1.2831e+01 9.1049e+02 5.9151e+03 1.1083e+04
4.2443e+03 1.2833e+01 9.0936e+02 5.9122e+03 1.1079e+04
4.2443e+03 1.2834e+01 9.0823e+02 5.9093e+03 1.1075e+04
4.2443e+03 1.2835e+01 9.0711e+02 5.9063e+03 1.1071e+04
4.2443e+03 1.2836e+01 9.0598e+02 5.9034e+03 1.1067e+04
4.2443e+03 1.2838e+01 9.0486e+02 5.9005e+03 1.1063e+04
4.2443e+03 1.2839e+01 9.0374e+02 5.8976e+03 1.1059e+04
4.2443e+03 1.2840e+01 9.0262e+02 5.8948e+03 1.1055e+04
4.2443e+03 1.2841e+01 9.0150e+02 5.8919e+03 1.1051e+04
4.2443e+03 1.2843e+01 9.0039e+02 5.8890e+03 1.1047e+04
4.2443e+03 1.2844e+01 8.9927e+02 5.8861e+03 1.1043e+04
4.2443e+03 1.2845e+01 8.9816e+02 5.8832e+03 1.1039e+04
4.2443e+03 1.2846e+01 8.9705e+02 5.8804e+03 1.1035e+04
4.2443e+03 1.2848e+01 8.9594e+02 5.8775e+03 1.1031e+04
4.2443e+03 1.2849e+01 8.9483e+02 5.8746e+03 1.1027e+04
4.2443e+03 1.2850e+01 8.9373e+02 5.8718e+03 1.1023e+04
4.2443e+03 1.2851e+01 8.9262e+02 5.8689e+03 1.1019e+04
4.2443e+03 1.2853e+01 8.9152e+02 5.8661e+03 1.1015e+04
4.2443e+03 1.2854e+01 8.9042e+02 5.8632e+03 1.1011e+04
4.2443e+03 1.2855e+01 8.8932e+02 5.8604e+03 1.1007e+04
4.2442e+03 1.2856e+01 8.8822e+02 5.8575e+03 1.1003e+04
4.2442e+03 1.2858e+01 8.8713e+02 5.8547e+03 1.0999e+04
4.2442e+03 1.2859e+01 8.8604e+02 5.8519e+03 1.0995e+04
4.2442e+03 1.2860e+01 8.8494e+02 5.8490e+03 1.0991e+04
4.2442e+03 1.2861e+01 8.8385e+02 5.8462e+03 1.0987e+04
4.2442e+03 1.2863e+01 8.8276e+02 5.8434e+03 1.0983e+04
4.2442e+03 1.2864e+01 8.8168e+02 5.8406e+03 1.0979e+04
4.2442e+03 1.2865e+01 8.8059e+02 5.8378e+03 1.0975e+04
4.2442e+03 1.2866e+01 8.7951e+02 5.8350e+03 1.0972e+04
4.2442e+03 1.2868e+01 8.7842e+02 5.8322e+03 1.0968e+04
4.2442e+03 1.2869e+01 8.7734e+02 5.8294e+03 1.0964e+04
4.2442e+03 1.2870e+01 8.7626e+02 5.8266e+03 1.0960e+04
4.2442e+03 1.2871e+01 8.7519e+02 5.8238e+03 1.0956e+04
4.2442e+03 1.2873e+01 8.7411e+02 5.8210e+03 1.0952e+04
4.2442e+03 1.2874e+01 8.7304e+02 5.8182e+03 1.0948e+04
4.2442e+03 1.2875e+01 8.7196e+02 5.8155e+03 1.0944e+04
4.2442e+03 1.2876e+01 8.7089e+02 5.8127e+03 1.0941e+04
4.2442e+03 1.2878e+01 8.6982e+02 5.8099e+03 1.0937e+04
4.2442e+03 1.2879e+01 8.6876e+02 5.8072e+03 1.0933e+04
4.2442e+03 1.2880e+01 8.6769e+02 5.8044e+03 1.0929e+04
4.2441e+03 1.2881e+01 8.6662e+02 5.8016e+03 1.0925e+04
4.2441e+03 1.2883e+01 8.6556e+02 5.7989e+03 1.0921e+04
4.2441e+03 1.2884e+01 8.6450e+02 5.7962e+03 1.0918e+04
4.2441e+03 1.2885e+01 8.6344e+02 5.7934e+03 1.0914e+04
4.2441e+03 1.2886e+01 8.6238e+02 5.7907e+03 1.0910e+04
4.2441e+03 1.2888e+01 8.6133e+02 5.7879e+03 1.0906e+04
4.2441e+03 1.2889e+01 8.6027e+02 5.7852e+03 1.0902e+04
4.2441e+03 1.2890e+01 8.5922e+02 5.7825e+03 1.0899e+04
4.2441e+03 1.2891e+01 8.5817e+02 5.7798e+03 1.0895e+04
4.2441e+03 1.2893e+01 8.5712e+02 5.7770e+03 1.0891e+04
4.2441e+03 1.2894e+01 8.5607e+02 5.7743e+03 1.0887e+04
4.2441e+03 1.2895e+01 8.5502e+02 5.7716e+03 1.0884e+04
4.2441e+03 1.2896e+01 8.5398e+02 5.7689e+03 1.0880e+04
4.2441e+03 1.2898e+01 8.5293e+02 5.7662e+03 1.0876e+04
4.2441e+03 1.2899e+01 8.5189e+02 5.7635e+03 1.0872e+04
4.2441e+03 1.2900e+01 8.5085e+02 5.7608e+03 1.0869e+04
4.2441e+03 1.2901e+01 8.4981e+02 5.7581e+03 1.0865e+04
4.2441e+03 1.2903e+01 8.4877e+02 5.7554e+03 1.0861e+04
4.2441e+03 1.2904e+01 8.4774e+02 5.7528e+03 1.0857e+04
4.2441e+03 1.2905e+01 8.4670e+02 5.7501e+03 1.0854e+04
4.2440e+03 1.2906e+01 8.4567e+02 5.7474e+03 1.0850e+04
4.2440e+03 1.2908e+01 8.4464e+02 5.7447e+03 1.0846e+04
4.2440e+03 1.2909e+01 8.4361e+02 5.7421e+03 1.0843e+04
4.2440e+03 1.2910e+01 8.4258e+02 5.7394e+03 1.0839e+04
4.2440e+03 1.2911e+01 8.4155e+02 5.7367e+03 1.0835e+04
4.2440e+03 1.2912e+01 8.4053e+02 5.7341e+03 1.0832e+04
4.2440e+03 1.2914e+01 8.3951e+02 5.7314e+03 1.0828e+04
4.2440e+03 1.2915e+01 8.3849e+02 5.7288e+03 1.0824e+04
4.2440e+03 1.2916e+01 8.3747e+02 5.7262e+03 1.0821e+04
4.2440e+03 1.2917e+01 8.3645e+02 5.7235e+03 1.0817e+04
4.2440e+03 1.2919e+01 8.3543e+02 5.7209e+03 1.0813e+04
4.2440e+03 1.2920e+01 8.3441e+02 5.7182e+03 1.0810e+04
4.2440e+03 1.2921e+01 8.3340e+02 5.7156e+03 1.0806e+04
4.2440e+03 1.2922e+01 8.3239e+02 5.7130e+03 1.0802e+04
4.2440e+03 1.2923e+01 8.3138e+02 5.7104e+03 1.0799e+04
4.2440e+03 1.2925e+01 8.3037e+02 5.7078e+03 1.0795e+04
4.2440e+03 1.2926e+01 8.2936e+02 5.7051e+03 1.0791e+04
4.2440e+03 1.2927e+01 8.2835e+02 5.7025e+03 1.0788e+04
4.2440e+03 1.2928e+01 8.2735e+02 5.6999e+03 1.0784e+04
4.2440e+03 1.2929e+01 8.2634e+02 5.6973e+03 1.0781e+04
4.2439e+03 1.2931e+01 8.2534e+02 5.6947e+03 1.0777e+04
4.2439e+03 1.2932e+01 8.2434e+02 5.6921e+03 1.0773e+04
4.2439e+03 1.2933e+01 8.2334e+02 5.6896e+03 1.0770e+04
4.2439e+03 1.2934e+01 8.2235e+02 5.6870e+03 1.0766e+04
4.2439e+03 1.2935e+01 8.2135e+02 5.6844e+03 1.0763e+04
4.2439e+03 1.2937e+01 8.2036e+02 5.6818e+03 1.0759e+04
4.2439e+03 1.2938e+01 8.1936e+02 5.6792e+03 1.0755e+04
4.2439e+03 1.2939e+01 8.1837e+02 5.6767e+03 1.0752e+04
4.2439e+03 1.2940e+01 8.1738e+02 5.6741e+03 1.0748e+04
4.2439e+03 1.2941e+01 8.1639e+02 5.6715e+03 1.0745e+04
4.2439e+03 1.2943e+01 8.1541e+02 5.6690e+03 1.0741e+04
4.2439e+03 1.2944e+01 8.1442e+02 5.6664e+03 1.0738e+04
4.2439e+03 1.2945e+01 8.1344e+02 5.6639e+03 1.0734e+04
4.2439e+03 1.2946e+01 8.1246e+02 5.6613e+03 1.0731e+04
4.2439e+03 1.2947e+01 8.1148e+02 5.6588e+03 1.0727e+04
4.2439e+03 1.2949e+01 8.1050e+02 5.6562e+03 1.0724e+04
4.2439e+03 1.2950e+01 8.0952e+02 5.6537e+03 1.0720e+04
4.2439e+03 1.2951e+01 8.0854e+02 5.6512e+03 1.0717e+04
4.2439e+03 1.2952e+01 8.0757e+02 5.6486e+03 1.0713e+04
4.2439e+03 1.2953e+01 8.0659e+02 5.6461e+03 1.0710e+04
4.2439e+03 1.2954e+01 8.0562e+02 5.6436e+03 1.0706e+04
4.2438e+03 1.2956e+01 8.0465e+02 5.6411e+03 1.0703e+04
4.2438e+03 1.2957e+01 8.0368e+02 5.6386e+03 1.0699e+04
4.2438e+03 1.2958e+01 8.0271e+02 5.6360e+03 1.0696e+04
4.2438e+03 1.2959e+01 8.0175e+02 5.6335e+03 1.0692e+04
4.2438e+03 1.2960e+01 8.0078e+02 5.6310e+03 1.0689e+04
4.2438e+03 1.2961e+01 7.9982e+02 5.6285e+03 1.0685e+04
4.2438e+03 1.2963e+01 7.9886e+02 5.6260e+03 1.0682e+04
4.2438e+03 1.2964e+01 7.9790e+02 5.6235e+03 1.0678e+04
4.2438e+03 1.2965e+01 7.9694e+02 5.6210e+03 1.0675e+04
4.2438e+03 1.2966e+01 7.9598e+02 5.6186e+03 1.0671e+04
4.2438e+03 1.2967e+01 7.9502e+02 5.6161e+03 1.0668e+04
4.2438e+03 1.2968e+01 7.9407e+02 5.6136e+03 1.0664e+04
4.2438e+03 1.2970e+01 7.9312e+02 5.6111e+03 1.0661e+04
4.2438e+03 1.2971e+01 7.9216e+02 5.6086e+03 1.0658e+04
4.2438e+03 1.2972e+01 7.9121e+02 5.6062e+03 1.0654e+04
4.2438e+03 1.2973e+01 7.9026e+02 5.6037e+03 1.0651e+04
4.2438e+03 1.2974e+01 7.8932e+02 5.6013e+03 1.0647e+04
4.2438e+03 1.2975e+01 7.8837e+02 5.5988e+03 1.0644e+04
4.2438e+03 1.2977e+01 7.8743e+02 5.5963e+03 1.0641e+04
4.2438e+03 1.2978e+01 7.8648e+02 5.5939e+03 1.0637e+04
4.2438e+03 1.2979e+01 7.8554e+02 5.5914e+03 1.0634e+04
4.2437e+03 1.2980e+01 7.8460e+02 5.5890e+03 1.0630e+04
4.2437e+03 1.2981e+01 7.8366e+02 5.5866e+03 1.0627e+04
4.2437e+03 1.2983e+01 7.8272e+02 5.5841e+03 1.0624e+04
4.2437e+03 1.2984e+01 7.8179e+02 5.5817e+03 1.0620e+04
4.2437e+03 1.2985e+01 7.8085e+02 5.5793e+03 1.0617e+04
4.2437e+03 1.2986e+01 7.7992e+02 5.5768e+03 1.0613e+04
4.2437e+03 1.2987e+01 7.7898e+02 5.5744e+03 1.0610e+04
4.2437e+03 1.2989e+01 7.7805e+02 5.5720e+03 1.0607e+04
4.2437e+03 1.2990e+01 7.7712e+02 5.5696e+03 1.0603e+04
4.2437e+03 1.2991e+01 7.7620e+02 5.5672e+03 1.0600e+04
4.2437e+03 1.2992e+01 7.7527e+02 5.5647e+03 1.0597e+04
4.2437e+03 1.2994e+01 7.7434e+02 5.5623e+03 1.0593e+04
4.2437e+03 1.2995e+01 7.7342e+02 5.5599e+03 1.0590e+04
4.2437e+03 1.2996e+01 7.7250e+02 5.5575e+03 1.0587e+04
4.2437e+03 1.2997e+01 7.7158e+02 5.5551e+03 1.0583e+04
4.2437e+03 1.2999e+01 7.7066e+02 5.5527e+03 1.0580e+04
4.2437e+03 1.3000e+01 7.6974e+02 5.5504e+03 1.0577e+04
4.2437e+03 1.3001e+01 7.6882e+02 5.5480e+03 1.0573e+04
4.2437e+03 1.3002e+01 7.6790e+02 5.5456e+03 1.0570e+04
4.2437e+03 1.3004e+01 7.6699e+02 5.5432e+03 1.0567e+04
4.2437e+03 1.3005e+01 7.6608e+02 5.5408e+03 1.0564e+04
4.2437e+03 1.3006e+01 7.6517e+02 5.5385e+03 1.0560e+04
4.2436e+03 1.3008e+01 7.6425e+02 5.5361e+03 1.0557e+04
4.2436e+03 1.3009e+01 7.6335e+02 5.5337e+03 1.0554e+04
4.2436e+03 1.3010e+01 7.6244e+02 5.5314e+03 1.0550e+04
4.2436e+03 1.3011e+01 7.6153e+02 5.5290e+03 1.0547e+04
4.2436e+03 1.3013e+01 7.6063e+02 5.5266e+03 1.0544e+04
4.2436e+03 1.3014e+01 7.5972e+02 5.5243e+03 1.0541e+04
4.2436e+03 1.3015e+01 7.5882e+02 5.5219e+03 1.0537e+04
4.2436e+03 1.3016e+01 7.5792e+02 5.5196e+03 1.0534e+04
4.2436e+03 1.3018e+01 7.5702e+02 5.5172e+03 1.0531e+04
4.2436e+03 1.3019e+01 7.5612e+02 5.5149e+03 1.0528e+04
4.2436e+03 1.3020e+01 7.5522e+02 5.5126e+03 1.0524e+04
4.2436e+03 1.3021e+01 7.5433e+02 5.5102e+03 1.0521e+04
4.2436e+03 1.3023e+01 7.5343e+02 5.5079e+03 1.0518e+04
4.2436e+03 1.3024e+01 7.5254e+02 5.5056e+03 1.0515e+04
4.2436e+03 1.3025e+01 7.5165e+02 5.5033e+03 1.0512e+04
4.2436e+03 1.3026e+01 7.5076e+02 5.5009e+03 1.0508e+04
4.2436e+03 1.3028e+01 7.4987e+02 5.4986e+03 1.0505e+04
4.2436e+03 1.3029e+01 7.4898e+02 5.4963e+03 1.0502e+04
4.2436e+03 1.3030e+01 7.4809e+02 5.4940e+03 1.0499e+04
4.2436e+03 1.3032e+01 7.4721e+02 5.4917e+03 1.0495e+04
4.2436e+03 1.3033e+01 7.4633e+02 5.4894e+03 1.0492e+04
4.2436e+03 1.3034e+01 7.4544e+02 5.4871e+03 1.0489e+04
4.2436e+03 1.3035e+01 7.4456e+02 5.4848e+03 1.0486e+04
4.2435e+03 1.3037e+01 7.4368e+02 5.4825e+03 1.0483e+04
4.2435e+03 1.3038e+01 7.4280e+02 5.4802e+03 1.0480e+04
4.2435e+03 1.3039e+01 7.4192e+02 5.4779e+03 1.0476e+04
4.2435e+03 1.3040e+01 7.4105e+02 5.4756e+03 1.0473e+04
4.2435e+03 1.3042e+01 7.4017e+02 5.4733e+03 1.0470e+04
4.2435e+03 1.3043e+01 7.3930e+02 5.4711e+03 1.0467e+04
4.2435e+03 1.3044e+01 7.3843e+02 5.4688e+03 1.0464e+04
4.2435e+03 1.3045e+01 7.3756e+02 5.4665e+03 1.0461e+04
4.2435e+03 1.3047e+01 7.3669e+02 5.4642e+03 1.0457e+04
4.2435e+03 1.3048e+01 7.3582e+02 5.4620e+03 1.0454e+04
4.2435e+03 1.3049e+01 7.3495e+02 5.4597e+03 1.0451e+04
4.2435e+03 1.3050e+01 7.3409e+02 5.4575e+03 1.0448e+04
4.2435e+03 1.3052e+01 7.3322e+02 5.4552e+03 1.0445e+04
4.2435e+03 1.3053e+01 7.3236e+02 5.4529e+03 1.0442e+04
4.2435e+03 1.3054e+01 7.3150e+02 5.4507e+03 1.0439e+04
4.2435e+03 1.3055e+01 7.3064e+02 5.4484e+03 1.0436e+04
4.2435e+03 1.3057e+01 7.2978e+02 5.4462e+03 1.0433e+04
4.2435e+03 1.3058e+01 7.2892e+02 5.4440e+03 1.0429e+04
4.2435e+03 1.3059e+01 7.2806e+02 5.4417e+03 1.0426e+04
4.2435e+03 1.3060e+01 7.2721e+02 5.4395e+03 1.0423e+04
4.2435e+03 1.3061e+01 7.2635e+02 5.4373e+03 1.0420e+04
4.2435e+03 1.3063e+01 7.2550e+02 5.4350e+03 1.0417e+04
4.2435e+03 1.3064e+01 7.2465e+02 5.4328e+03 1.0414e+04
4.2434e+03 1.3065e+01 7.2380e+02 5.4306e+03 1.0411e+04
4.2434e+03 1.3066e+01 7.2295e+02 5.4284e+03 1.0408e+04
4.2434e+03 1.3068e+01 7.2210e+02 5.4261e+03 1.0405e+04
4.2434e+03 1.3069e+01 7.2125e+02 5.4239e+03 1.0402e+04
4.2434e+03 1.3070e+01 7.2041e+02 5.4217e+03 1.0399e+04
4.2434e+03 1.3071e+01 7.1956e+02 5.4195e+03 1.0396e+04
4.2434e+03 1.3072e+01 7.1872e+02 5.4173e+03 1.0393e+04
4.2434e+03 1.3074e+01 7.1788e+02 5.4151e+03 1.0389e+04
4.2434e+03 1.3075e+01 7.1704e+02 5.4129e+03 1.0386e+04
4.2434e+03 1.3076e+01 7.1620e+02 5.4107e+03 1.0383e+04
4.2434e+03 1.3077e+01 7.1536e+02 5.4085e+03 1.0380e+04
4.2434e+03 1.3079e+01 7.1453e+02 5.4063e+03 1.0377e+04
4.2434e+03 1.3080e+01 7.1369e+02 5.4041e+03 1.0374e+04
4.2434e+03 1.3081e+01 7.1286e+02 5.4020e+03 1.0371e+04
4.2434e+03 1.3082e+01 7.1202e+02 5.3998e+03 1.0368e+04
4.2434e+03 1.3083e+01 7.1119e+02 5.3976e+03 1.0365e+04
4.2434e+03 1.3085e+01 7.1036e+02 5.3954e+03 1.0362e+04
4.2434e+03 1.3086e+01 7.0953e+02 5.3933e+03 1.0359e+04
4.2434e+03 1.3087e+01 7.0870e+02 5.3911e+03 1.0356e+04
4.2434e+03 1.3088e+01 7.0788e+02 5.3889e+03 1.0353e+04
4.2434e+03 1.3089e+01 7.0705e+02 5.3868e+03 1.0350e+04
4.2434e+03 1.3091e+01 7.0623e+02 5.3846e+03 1.0347e+04
4.2434e+03 1.3092e+01 7.0541e+02 5.3824e+03 1.0344e+04
4.2434e+03 1.3093e+01 7.0458e+02 5.3803e+03 1.0341e+04
4.2433e+03 1.3094e+01 7.0376e+02 5.3781e+03 1.0338e+04
4.2433e+03 1.3095e+01 7.0294e+02 5.3760e+03 1.0335e+04
4.2433e+03 1.3097e+01 7.0213e+02 5.3738e+03 1.0332e+04
4.2433e+03 1.3098e+01 7.0131e+02 5.3717e+03 1.0329e+04
4.2433e+03 1.3099e+01 7.0049e+02 5.3696e+03 1.0326e+04
4.2433e+03 1.3100e+01 6.9968e+02 5.3674e+03 1.0324e+04
4.2433e+03 1.3102e+01 6.9887e+02 5.3653e+03 1.0321e+04
4.2433e+03 1.3103e+01 6.9805e+02 5.3632e+03 1.0318e+04
4.2433e+03 1.3104e+01 6.9724e+02 5.3610e+03 1.0315e+04
4.2433e+03 1.3105e+01 6.9643e+02 5.3589e+03 1.0312e+04
4.2433e+03 1.3106e+01 6.9562e+02 5.3568e+03 1.0309e+04
4.2433e+03 1.3108e+01 6.9482e+02 5.3547e+03 1.0306e+04
4.2433e+03 1.3109e+01 6.9401e+02 5.3526e+03 1.0303e+04
4.2433e+03 1.3110e+01 6.9321e+02 5.3504e+03 1.0300e+04
4.2433e+03 1.3111e+01 6.9240e+02 5.3483e+03 1.0297e+04
4.2433e+03 1.3112e+01 6.9160e+02 5.3462e+03 1.0294e+04
4.2433e+03 1.3114e+01 6.9080e+02 5.3441e+03 1.0291e+04
4.2433e+03 1.3115e+01 6.9000e+02 5.3420e+03 1.0288e+04
4.2433e+03 1.3116e+01 6.8920e+02 5.3399e+03 1.0286e+04
4.2433e+03 1.3117e+01 6.8840e+02 5.3378e+03 1.0283e+04
4.2433e+03 1.3118e+01 6.8760e+02 5.3357e+03 1.0280e+04
4.2433e+03 1.3120e+01 6.8681e+02 5.3336e+03 1.0277e+04
4.2433e+03 1.3121e+01 6.8601e+02 5.3315e+03 1.0274e+04
4.2433e+03 1.3122e+01 6.8522e+02 5.3295e+03 1.0271e+04
4.2433e+03 1.3123e+01 6.8443e+02 5.3274e+03 1.0268e+04
4.2432e+03 1.3124e+01 6.8364e+02 5.3253e+03 1.0265e+04
4.2432e+03 1.3126e+01 6.8285e+02 5.3232e+03 1.0262e+04
4.2432e+03 1.3127e+01 6.8206e+02 5.3211e+03 1.0260e+04
4.2432e+03 1.3128e+01 6.8127e+02 5.3191e+03 1.0257e+04
4.2432e+03 1.3129e+01 6.8049e+02 5.3170e+03 1.0254e+04
4.2432e+03 1.3130e+01 6.7970e+02 5.3149e+03 1.0251e+04
4.2432e+03 1.3132e+01 6.7892e+02 5.3129e+03 1.0248e+04
4.2432e+03 1.3133e+01 6.7814e+02 5.3108e+03 1.0245e+04
4.2432e+03 1.3134e+01 6.7735e+02 5.3087e+03 1.0242e+04
4.2432e+03 1.3135e+01 6.7657e+02 5.3067e+03 1.0240e+04
4.2432e+03 1.3136e+01 6.7579e+02 5.3046e+03 1.0237e+04
4.2432e+03 1.3138e+01 6.7502e+02 5.3026e+03 1.0234e+04
4.2432e+03 1.3139e+01 6.7424e+02 5.3005e+03 1.0231e+04
4.2432e+03 1.3140e+01 6.7346e+02 5.2985e+03 1.0228e+04
4.2432e+03 1.3141e+01 6.7269e+02 5.2965e+03 1.0225e+04
4.2432e+03 1.3142e+01 6.7191e+02 5.2944e+03 1.0223e+04
4.2432e+03 1.3144e+01 6.7114e+02 5.2924e+03 1.0220e+04
4.2432e+03 1.3145e+01 6.7037e+02 5.2903e+03 1.0217e+04
4.2432e+03 1.3146e+01 6.6960e+02 5.2883e+03 1.0214e+04
4.2432e+03 1.3147e+01 6.6883e+02 5.2863e+03 1.0211e+04
4.2432e+03 1.3148e+01 6.6806e+02 5.2843e+03 1.0209e+04
4.2432e+03 1.3150e+01 6.6730e+02 5.2822e+03 1.0206e+04
4.2432e+03 1.3151e+01 6.6653e+02 5.2802e+03 1.0203e+04
4.2432e+03 1.3152e+01 6.6577e+02 5.2782e+03 1.0200e+04
4.2432e+03 1.3153e+01 6.6500e+02 5.2762e+03 1.0197e+04
4.2432e+03 1.3154e+01 6.6424e+02 5.2742e+03 1.0195e+04
4.2431e+03 1.3156e+01 6.6348e+02 5.2721e+03 1.0192e+04
4.2431e+03 1.3157e+01 6.6272e+02 5.2701e+03 1.0189e+04
4.2431e+03 1.3158e+01 6.6196e+02 5.2681e+03 1.0186e+04
4.2431e+03 1.3159e+01 6.6120e+02 5.2661e+03 1.0184e+04
4.2431e+03 1.3160e+01 6.6044e+02 5.2641e+03 1.0181e+04
4.2431e+03 1.3162e+01 6.5969e+02 5.2621e+03 1.0178e+04
4.2431e+03 1.3163e+01 6.5893e+02 5.2601e+03 1.0175e+04
4.2431e+03 1.3164e+01 6.5818e+02 5.2581e+03 1.0173e+04
4.2431e+03 1.3165e+01 6.5743e+02 5.2562e+03 1.0170e+04
4.2431e+03 1.3166e+01 6.5668e+02 5.2542e+03 1.0167e+04
4.2431e+03 1.3168e+01 6.5593e+02 5.2522e+03 1.0164e+04
4.2431e+03 1.3169e+01 6.5518e+02 5.2502e+03 1.0162e+04
4.2431e+03 1.3170e+01 6.5443e+02 5.2482e+03 1.0159e+04
4.2431e+03 1.3171e+01 6.5368e+02 5.2462e+03 1.0156e+04
4.2431e+03 1.3172e+01 6.5294e+02 5.2443e+03 1.0153e+04
4.2431e+03 1.3174e+01 6.5219e+02 5.2423e+03 1.0151e+04
4.2431e+03 1.3175e+01 6.5145e+02 5.2403e+03 1.0148e+04
4.2431e+03 1.3176e+01 6.5070e+02 5.2384e+03 1.0145e+04
4.2431e+03 1.3177e+01 6.4996e+02 5.2364e+03 1.0143e+04
4.2431e+03 1.3178e+01 6.4922e+02 5.2344e+03 1.0140e+04
4.2431e+03 1.3180e+01 6.4848e+02 5.2325e+03 1.0137e+04
4.2431e+03 1.3181e+01 6.4774e+02 5.2305e+03 1.0135e+04
4.2431e+03 1.3182e+01 6.4701e+02 5.2286e+03 1.0132e+04
4.2431e+03 1.3183e+01 6.4627e+02 5.2266e+03 1.0129e+04
4.2431e+03 1.3185e+01 6.4553e+02 5.2247e+03 1.0126e+04
4.2431e+03 1.3186e+01 6.4480e+02 5.2227e+03 1.0124e+04
4.2431e+03 1.3187e+01 6.4407e+02 5.2208e+03 1.0121e+04
4.2431e+03 1.3188e+01 6.4334e+02 5.2188e+03 1.0118e+04
4.2430e+03 1.3189e+01 6.4260e+02 5.2169e+03 1.0116e+04
4.2430e+03 1.3191e+01 6.4187e+02 5.2149e+03 1.0113e+04
4.2430e+03 1.3192e+01 6.4115e+02 5.2130e+03 1.0110e+04
4.2430e+03 1.3193e+01 6.4042e+02 5.2111e+03 1.0108e+04
4.2430e+03 1.3194e+01 6.3969e+02 5.2091e+03 1.0105e+04
4.2430e+03 1.3195e+01 6.3897e+02 5.2072e+03 1.0102e+04
4.2430e+03 1.3197e+01 6.3824e+02 5.2053e+03 1.0100e+04
4.2430e+03 1.3198e+01 6.3752e+02 5.2034e+03 1.0097e+04
4.2430e+03 1.3199e+01 6.3679e+02 5.2014e+03 1.0094e+04
4.2430e+03 1.3200e+01 6.3607e+02 5.1995e+03 1.0092e+04
4.2430e+03 1.3201e+01 6.3535e+02 5.1976e+03 1.0089e+04
4.2430e+03 1.3203e+01 6.3463e+02 5.1957e+03 1.0087e+04
4.2430e+03 1.3204e+01 6.3392e+02 5.1938e+03 1.0084e+04
4.2430e+03 1.3205e+01 6.3320e+02 5.1919e+03 1.0081e+04
4.2430e+03 1.3206e+01 6.3248e+02 5.1900e+03 1.0079e+04
4.2430e+03 1.3207e+01 6.3177e+02 5.1881e+03 1.0076e+04
4.2430e+03 1.3209e+01 6.3105e+02 5.1862e+03 1.0073e+04
4.2430e+03 1.3210e+01 6.3034e+02 5.1843e+03 1.0071e+04
4.2430e+03 1.3211e+01 6.2963e+02 5.1824e+03 1.0068e+04
4.2430e+03 1.3212e+01 6.2892e+02 5.1805e+03 1.0066e+04
4.2430e+03 1.3213e+01 6.2821e+02 5.1786e+03 1.0063e+04
4.2430e+03 1.3215e+01 6.2750e+02 5.1767e+03 1.0060e+04
4.2430e+03 1.3216e+01 6.2679e+02 5.1748e+03 1.0058e+04
4.2430e+03 1.3217e+01 6.2608e+02 5.1729e+03 1.0055e+04
4.2430e+03 1.3218e+01 6.2538e+02 5.1711e+03 1.0053e+04
4.2430e+03 1.3219e+01 6.2467e+02 5.1692e+03 1.0050e+04
4.2430e+03 1.3221e+01 6.2397e+02 5.1673e+03 1.0047e+04
4.2430e+03 1.3222e+01 6.2327e+02 5.1654e+03 1.0045e+04
4.2430e+03 1.3223e+01 6.2256e+02 5.1636e+03 1.0042e+04
4.2429e+03 1.3224e+01 6.2186e+02 5.1617e+03 1.0040e+04
4.2429e+03 1.3225e+01 6.2116e+02 5.1598e+03 1.0037e+04
4.2429e+03 1.3227e+01 6.2046e+02 5.1580e+03 1.0035e+04
4.2429e+03 1.3228e+01 6.1977e+02 5.1561e+03 1.0032e+04
4.2429e+03 1.3229e+01 6.1907e+02 5.1542e+03 1.0029e+04
4.2429e+03 1.3230e+01 6.1837e+02 5.1524e+03 1.0027e+04
4.2429e+03 1.3231e+01 6.1768e+02 5.1505e+03 1.0024e+04
4.2429e+03 1.3233e+01 6.1699e+02 5.1487e+03 1.0022e+04
4.2429e+03 1.3234e+01 6.1629e+02 5.1468e+03 1.0019e+04
4.2429e+03 1.3235e+01 6.1560e+02 5.1450e+03 1.0017e+04
4.2429e+03 1.3236e+01 6.1491e+02 5.1431e+03 1.0014e+04
4.2429e+03 1.3237e+01 6.1422e+02 5.1413e+03 1.0012e+04
4.2429e+03 1.3239e+01 6.1353e+02 5.1394e+03 1.0009e+04
4.2429e+03 1.3240e+01 6.1284e+02 5.1376e+03 1.0007e+04
4.2429e+03 1.3241e+01 6.1216e+02 5.1358e+03 1.0004e+04
4.2429e+03 1.3242e+01 6.1147e+02 5.1339e+03 1.0002e+04
4.2429e+03 1.3243e+01 6.1079e+02 5.1321e+03 9.9990e+03
4.2429e+03 1.3245e+01 6.1010e+02 5.1303e+03 9.9965e+03
4.2429e+03 1.3246e+01 6.0942e+02 5.1284e+03 9.9940e+03
4.2429e+03 1.3247e+01 6.0874e+02 5.1266e+03 9.9915e+03
4.2429e+03 1.3248e+01 6.0806e+02 5.1248e+03 9.9890e+03
4.2429e+03 1.3249e+01 6.0738e+02 5.1230e+03 9.9865e+03
4.2429e+03 1.3251e+01 6.0670e+02 5.1212e+03 9.9840e+03
4.2429e+03 1.3252e+01 6.0602e+02 5.1193e+03 9.9815e+03
4.2429e+03 1.3253e+01 6.0534e+02 5.1175e+03 9.9790e+03
4.2429e+03 1.3254e+01 6.0467e+02 5.1157e+03 9.9765e+03
4.2429e+03 1.3255e+01 6.0399e+02 5.1139e+03 9.9740e+03
4.2429e+03 1.3256e+01 6.0332e+02 5.1121e+03 9.9715e+03
4.2429e+03 1.3258e+01 6.0265e+02 5.1103e+03 9.9691e+03
4.2429e+03 1.3259e+01 6.0197e+02 5.1085e+03 9.9666e+03
4.2429e+03 1.3260e+01 6.0130e+02 5.1067e+03 9.9641e+03
4.2428e+03 1.3261e+01 6.0063e+02 5.1049e+03 9.9616e+03
4.2428e+03 1.3262e+01 5.9996e+02 5.1031e+03 9.9592e+03
4.2428e+03 1.3264e+01 5.9929e+02 5.1013e+03 9.9567e+03
4.2428e+03 1.3265e+01 5.9863e+02 5.0995e+03 9.9542e+03
4.2428e+03 1.3266e+01 5.9796e+02 5.0977e+03 9.9518e+03
4.2428e+03 1.3267e+01 5.9729e+02 5.0959e+03 9.9493e+03
4.2428e+03 1.3268e+01 5.9663e+02 5.0942e+03 9.9469e+03
4.2428e+03 1.3269e+01 5.9597e+02 5.0924e+03 9.9444e+03
4.2428e+03 1.3271e+01 5.9530e+02 5.0906e+03 9.9420e+03
4.2428e+03 1.3272e+01 5.9464e+02 5.0888e+03 9.9396e+03
4.2428e+03 1.3273e+01 5.9398e+02 5.0870e+03 9.9371e+03
4.2428e+03 1.3274e+01 5.9332e+02 5.0853e+03 9.9347e+03
4.2428e+03 1.3275e+01 5.9266e+02 5.0835e+03 9.9322e+03
4.2428e+03 1.3277e+01 5.9200e+02 5.0817e+03 9.9298e+03
4.2428e+03 1.3278e+01 5.9135e+02 5.0800e+03 9.9274e+03
4.2428e+03 1.3279e+01 5.9069e+02 5.0782e+03 9.9250e+03
4.2428e+03 1.3280e+01 5.9003e+02 5.0764e+03 9.9225e+03
4.2428e+03 1.3281e+01 5.8938e+02 5.0747e+03 9.9201e+03
4.2428e+03 1.3282e+01 5.8873e+02 5.0729e+03 9.9177e+03
4.2428e+03 1.3284e+01 5.8807e+02 5.0712e+03 9.9153e+03
4.2428e+03 1.3285e+01 5.8742e+02 5.0694e+03 9.9129e+03
4.2428e+03 1.3286e+01 5.8677e+02 5.0676e+03 9.9105e+03
4.2428e+03 1.3287e+01 5.8612e+02 5.0659e+03 9.9081e+03
4.2428e+03 1.3288e+01 5.8547e+02 5.0642e+03 9.9057e+03
4.2428e+03 1.3289e+01 5.8482e+02 5.0624e+03 9.9033e+03
4.2428e+03 1.3291e+01 5.8418e+02 5.0607e+03 9.9009e+03
4.2428e+03 1.3292e+01 5.8353e+02 5.0589e+03 9.8985e+03
4.2428e+03 1.3293e+01 5.8288e+02 5.0572e+03 9.8961e+03
4.2428e+03 1.3294e+01 5.8224e+02 5.0554e+03 9.8937e+03
4.2428e+03 1.3295e+01 5.8160e+02 5.0537e+03 9.8914e+03
4.2428e+03 1.3296e+01 5.8095e+02 5.0520e+03 9.8890e+03
4.2428e+03 1.3298e+01 5.8031e+02 5.0502e+03 9.8866e+03
4.2428e+03 1.3299e+01 5.7967e+02 5.0485e+03 9.8842e+03
4.2427e+03 1.3300e+01 5.7903e+02 5.0468e+03 9.8819e+03
4.2427e+03 1.3301e+01 5.7839e+02 5.0451e+03 9.8795e+03
4.2427e+03 1.3302e+01 5.7775e+02 5.0433e+03 9.8771e+03
4.2427e+03 1.3303e+01 5.7712e+02 5.0416e+03 9.8748e+03
4.2427e+03 1.3305e+01 5.7648e+02 5.0399e+03 9.8724e+03
4.2427e+03 1.3306e+01 5.7584e+02 5.0382e+03 9.8701e+03
4.2427e+03 1.3307e+01 5.7521e+02 5.0365e+03 9.8677e+03
4.2427e+03 1.3308e+01 5.7458e+02 5.0348e+03 9.8654e+03
4.2427e+03 1.3309e+01 5.7394e+02 5.0330e+03 9.8630e+03
4.2427e+03 1.3311e+01 5.7331e+02 5.0313e+03 9.8607e+03
4.2427e+03 1.3312e+01 5.7268e+02 5.0296e+03 9.8583e+03
4.2427e+03 1.3313e+01 5.7205e+02 5.0279e+03 9.8560e+03
4.2427e+03 1.3314e+01 5.7142e+02 5.0262e+03 9.8537e+03
4.2427e+03 1.3315e+01 5.7079e+02 5.0245e+03 9.8513e+03
4.2427e+03 1.3316e+01 5.7016e+02 5.0228e+03 9.8490e+03
4.2427e+03 1.3318e+01 5.6954e+02 5.0211e+03 9.8467e+03
4.2427e+03 1.3319e+01 5.6891e+02 5.0194e+03 9.8444e+03
4.2427e+03 1.3320e+01 5.6829e+02 5.0177e+03 9.8420e+03
4.2427e+03 1.3321e+01 5.6766e+02 5.0161e+03 9.8397e+03
4.2427e+03 1.3322e+01 5.6704e+02 5.0144e+03 9.8374e+03
4.2427e+03 1.3323e+01 5.6642e+02 5.0127e+03 9.8351e+03
4.2427e+03 1.3325e+01 5.6580e+02 5.0110e+03 9.8328e+03
4.2427e+03 1.3326e+01 5.6518e+02 5.0093e+03 9.8305e+03
4.2427e+03 1.3327e+01 5.6456e+02 5.0076e+03 9.8282e+03
4.2427e+03 1.3328e+01 5.6394e+02 5.0060e+03 9.8259e+03
4.2427e+03 1.3329e+01 5.6332e+02 5.0043e+03 9.8236e+03
4.2427e+03 1.3330e+01 5.6270e+02 5.0026e+03 9.8213e+03
4.2427e+03 1.3332e+01 5.6209e+02 5.0009e+03 9.8190e+03
4.2427e+03 1.3333e+01 5.6147e+02 4.9993e+03 9.8167e+03
4.2427e+03 1.3334e+01 5.6086e+02 4.9976e+03 9.8144e+03
4.2427e+03 1.3335e+01 5.6024e+02 4.9959e+03 9.8122e+03
4.2427e+03 1.3336e+01 5.5963e+02 4.9943e+03 9.8099e+03
4.2427e+03 1.3337e+01 5.5902e+02 4.9926e+03 9.8076e+03
4.2426e+03 1.3339e+01 5.5841e+02 4.9909e+03 9.8053e+03
4.2426e+03 1.3340e+01 5.5779e+02 4.9893e+03 9.8031e+03
4.2426e+03 1.3341e+01 5.5719e+02 4.9876e+03 9.8008e+03
4.2426e+03 1.3342e+01 5.5658e+02 4.9860e+03 9.7985e+03
4.2426e+03 1.3343e+01 5.5597e+02 4.9843e+03 9.7963e+03
4.2426e+03 1.3344e+01 5.5536e+02 4.9827e+03 9.7940e+03
4.2426e+03 1.3346e+01 5.5476e+02 4.9810e+03 9.7918e+03
4.2426e+03 1.3347e+01 5.5415e+02 4.9794e+03 9.7895e+03
4.2426e+03 1.3348e+01 5.5355e+02 4.9777e+03 9.7873e+03
4.2426e+03 1.3349e+01 5.5294e+02 4.9761e+03 9.7850e+03
4.2426e+03 1.3350e+01 5.5234e+02 4.9745e+03 9.7828e+03
4.2426e+03 1.3352e+01 5.5174e+02 4.9728e+03 9.7805e+03
4.2426e+03 1.3353e+01 5.5114e+02 4.9712e+03 9.7783e+03
4.2426e+03 1.3354e+01 5.5054e+02 4.9695e+03 9.7760e+03
4.2426e+03 1.3355e+01 5.4994e+02 4.9679e+03 9.7738e+03
4.2426e+03 1.3356e+01 5.4934e+02 4.9663e+03 9.7716e+03
4.2426e+03 1.3357e+01 5.4874e+02 4.9647e+03 9.7694e+03
4.2426e+03 1.3359e+01 5.4815e+02 4.9630e+03 9.7671e+03
4.2426e+03 1.3360e+01 5.4755e+02 4.9614e+03 9.7649e+03
4.2426e+03 1.3361e+01 5.4696e+02 4.9598e+03 9.7627e+03
4.2426e+03 1.3362e+01 5.4636e+02 4.9582e+03 9.7605e+03
4.2426e+03 1.3363e+01 5.4577e+02 4.9565e+03 9.7583e+03
4.2426e+03 1.3364e+01 5.4518e+02 4.9549e+03 9.7561e+03
4.2426e+03 1.3366e+01 5.4458e+02 4.9533e+03 9.7538e+03
4.2426e+03 1.3367e+01 5.4399e+02 4.9517e+03 9.7516e+03
4.2426e+03 1.3368e+01 5.4340e+02 4.9501e+03 9.7494e+03
4.2426e+03 1.3369e+01 5.4281e+02 4.9485e+03 9.7472e+03
4.2426e+03 1.3370e+01 5.4223e+02 4.9469e+03 9.7450e+03
4.2426e+03 1.3372e+01 5.4164e+02 4.9453e+03 9.7428e+03
4.2426e+03 1.3373e+01 5.4105e+02 4.9437e+03 9.7407e+03
4.2426e+03 1.3374e+01 5.4046e+02 4.9421e+03 9.7385e+03
4.2426e+03 1.3375e+01 5.3988e+02 4.9405e+03 9.7363e+03
4.2426e+03 1.3376e+01 5.3929e+02 4.9389e+03 9.7341e+03
4.2426e+03 1.3378e+01 5.3871e+02 4.9373e+03 9.7319e+03
4.2426e+03 1.3379e+01 5.3813e+02 4.9357e+03 9.7297e+03
4.2426e+03 1.3380e+01 5.3755e+02 4.9341e+03 9.7276e+03
4.2425e+03 1.3381e+01 5.3697e+02 4.9325e+03 9.7254e+03
4.2425e+03 1.3382e+01 5.3638e+02 4.9309e+03 9.7232e+03
4.2425e+03 1.3384e+01 5.3581e+02 4.9293e+03 9.7210e+03
4.2425e+03 1.3385e+01 5.3523e+02 4.9277e+03 9.7189e+03
4.2425e+03 1.3386e+01 5.3465e+02 4.9261e+03 9.7167e+03
4.2425e+03 1.3387e+01 5.3407e+02 4.9246e+03 9.7146e+03
4.2425e+03 1.3388e+01 5.3349e+02 4.9230e+03 9.7124e+03
4.2425e+03 1.3390e+01 5.3292e+02 4.9214e+03 9.7102e+03
4.2425e+03 1.3391e+01 5.3234e+02 4.9198e+03 9.7081e+03
4.2425e+03 1.3392e+01 5.3177e+02 4.9183e+03 9.7059e+03
4.2425e+03 1.3393e+01 5.3120e+02 4.9167e+03 9.7038e+03
4.2425e+03 1.3394e+01 5.3062e+02 4.9151e+03 9.7017e+03
4.2425e+03 1.3396e+01 5.3005e+02 4.9135e+03 9.6995e+03
4.2425e+03 1.3397e+01 5.2948e+02 4.9120e+03 9.6974e+03
4.2425e+03 1.3398e+01 5.2891e+02 4.9104e+03 9.6952e+03
4.2425e+03 1.3399e+01 5.2834e+02 4.9089e+03 9.6931e+03
4.2425e+03 1.3401e+01 5.2777e+02 4.9073e+03 9.6910e+03
4.2425e+03 1.3402e+01 5.2721e+02 4.9057e+03 9.6888e+03
4.2425e+03 1.3403e+01 5.2664e+02 4.9042e+03 9.6867e+03
4.2425e+03 1.3404e+01 5.2607e+02 4.9026e+03 9.6846e+03
4.2425e+03 1.3406e+01 5.2551e+02 4.9011e+03 9.6825e+03
4.2425e+03 1.3407e+01 5.2494e+02 4.8995e+03 9.6804e+03
4.2425e+03 1.3408e+01 5.2438e+02 4.8980e+03 9.6782e+03
4.2425e+03 1.3409e+01 5.2381e+02 4.8964e+03 9.6761e+03
4.2425e+03 1.3411e+01 5.2325e+02 4.8949e+03 9.6740e+03
4.2425e+03 1.3412e+01 5.2269e+02 4.8933e+03 9.6719e+03
4.2425e+03 1.3413e+01 5.2213e+02 4.8918e+03 9.6698e+03
4.2425e+03 1.3414e+01 5.2157e+02 4.8902e+03 9.6677e+03
4.2425e+03 1.3416e+01 5.2101e+02 4.8887e+03 9.6656e+03
4.2425e+03 1.3417e+01 5.2045e+02 4.8872e+03 9.6635e+03
4.2425e+03 1.3418e+01 5.1989e+02 4.8856e+03 9.6614e+03
4.2425e+03 1.3420e+01 5.1934e+02 4.8841e+03 9.6593e+03
4.2425e+03 1.3421e+01 5.1878e+02 4.8826e+03 9.6572e+03
4.2425e+03 1.3422e+01 5.1823e+02 4.8810e+03 9.6551e+03
4.2425e+03 1.3424e+01 5.1767e+02 4.8795e+03 9.6531e+03
4.2425e+03 1.3425e+01 5.1712e+02 4.8780e+03 9.6510e+03
4.2425e+03 1.3426e+01 5.1656e+02 4.8765e+03 9.6489e+03
4.2425e+03 1.3427e+01 5.1601e+02 4.8749e+03 9.6468e+03
4.2425e+03 1.3429e+01 5.1546e+02 4.8734e+03 9.6448e+03
4.2424e+03 1.3430e+01 5.1491e+02 4.8719e+03 9.6427e+03
4.2424e+03 1.3431e+01 5.1436e+02 4.8704e+03 9.6406e+03
4.2424e+03 1.3433e+01 5.1381e+02 4.8689e+03 9.6385e+03
4.2424e+03 1.3434e+01 5.1326e+02 4.8673e+03 9.6365e+03
4.2424e+03 1.3435e+01 5.1271e+02 4.8658e+03 9.6344e+03
4.2424e+03 1.3436e+01 5.1217e+02 4.8643e+03 9.6324e+03
4.2424e+03 1.3438e+01 5.1162e+02 4.8628e+03 9.6303e+03
4.2424e+03 1.3439e+01 5.1108e+02 4.8613e+03 9.6283e+03
4.2424e+03 1.3440e+01 5.1053e+02 4.8598e+03 9.6262e+03
4.2424e+03 1.3442e+01 5.0999e+02 4.8583e+03 9.6242e+03
4.2424e+03 1.3443e+01 5.0945e+02 4.8568e+03 9.6221e+03
4.2424e+03 1.3444e+01 5.0890e+02 4.8553e+03 9.6201e+03
4.2424e+03 1.3445e+01 5.0836e+02 4.8538e+03 9.6180e+03
4.2424e+03 1.3447e+01 5.0782e+02 4.8523e+03 9.6160e+03
4.2424e+03 1.3448e+01 5.0728e+02 4.8508e+03 9.6139e+03
4.2424e+03 1.3449e+01 5.0674e+02 4.8493e+03 9.6119e+03
4.2424e+03 1.3451e+01 5.0620e+02 4.8478e+03 9.6099e+03
4.2424e+03 1.3452e+01 5.0567e+02 4.8463e+03 9.6079e+03
4.2424e+03 1.3453e+01 5.0513e+02 4.8448e+03 9.6058e+03
4.2424e+03 1.3454e+01 5.0459e+02 4.8434e+03 9.6038e+03
4.2424e+03 1.3456e+01 5.0406e+02 4.8419e+03 9.6018e+03
4.2424e+03 1.3457e+01 5.0352e+02 4.8404e+03 9.5998e+03
4.2424e+03 1.3458e+01 5.0299e+02 4.8389e+03 9.5977e+03
4.2424e+03 1.3459e+01 5.0246e+02 4.8374e+03 9.5957e+03
4.2424e+03 1.3461e+01 5.0192e+02 4.8359e+03 9.5937e+03
4.2424e+03 1.3462e+01 5.0139e+02 4.8345e+03 9.5917e+03
4.2424e+03 1.3463e+01 5.0086e+02 4.8330e+03 9.5897e+03
4.2424e+03 1.3464e+01 5.0033e+02 4.8315e+03 9.5877e+03
4.2424e+03 1.3466e+01 4.9980e+02 4.8301e+03 9.5857e+03
4.2424e+03 1.3467e+01 4.9927e+02 4.8286e+03 9.5837e+03
4.2424e+03 1.3468e+01 4.9874e+02 4.8271e+03 9.5817e+03
4.2424e+03 1.3469e+01 4.9822e+02 4.8257e+03 9.5797e+03
4.2424e+03 1.3471e+01 4.9769e+02 4.8242e+03 9.5777e+03
4.2424e+03 1.3472e+01 4.9717e+02 4.8227e+03 9.5757e+03
4.2424e+03 1.3473e+01 4.9664e+02 4.8213e+03 9.5737e+03
4.2424e+03 1.3474e+01 4.9612e+02 4.8198e+03 9.5718e+03
4.2424e+03 1.3476e+01 4.9559e+02 4.8183e+03 9.5698e+03
4.2424e+03 1.3477e+01 4.9507e+02 4.8169e+03 9.5678e+03
4.2424e+03 1.3478e+01 4.9455e+02 4.8154e+03 9.5658e+03
4.2424e+03 1.3479e+01 4.9403e+02 4.8140e+03 9.5638e+03
4.2424e+03 1.3481e+01 4.9351e+02 4.8125e+03 9.5619e+03
4.2424e+03 1.3482e+01 4.9299e+02 4.8111e+03 9.5599e+03
4.2424e+03 1.3483e+01 4.9247e+02 4.8096e+03 9.5579e+03
4.2423e+03 1.3484e+01 4.9195e+02 4.8082e+03 9.5560e+03
4.2423e+03 1.3486e+01 4.9143e+02 4.8067e+03 9.5540e+03
4.2423e+03 1.3487e+01 4.9091e+02 4.8053e+03 9.5520e+03
4.2423e+03 1.3488e+01 4.9040e+02 4.8039e+03 9.5501e+03
4.2423e+03 1.3489e+01 4.8988e+02 4.8024e+03 9.5481e+03
4.2423e+03 1.3490e+01 4.8937e+02 4.8010e+03 9.5462e+03
4.2423e+03 1.3492e+01 4.8885e+02 4.7995e+03 9.5442e+03
4.2423e+03 1.3493e+01 4.8834e+02 4.7981e+03 9.5423e+03
4.2423e+03 1.3494e+01 4.8783e+02 4.7967e+03 9.5403e+03
4.2423e+03 1.3495e+01 4.8731e+02 4.7952e+03 9.5384e+03
4.2423e+03 1.3497e+01 4.8680e+02 4.7938e+03 9.5364e+03
4.2423e+03 1.3498e+01 4.8629e+02 4.7924e+03 9.5345e+03
4.2423e+03 1.3499e+01 4.8578e+02 4.7910e+03 9.5326e+03
4.2423e+03 1.3500e+01 4.8527e+02 4.7895e+03 9.5306e+03
4.2423e+03 1.3501e+01 4.8477e+02 4.7881e+03 9.5287e+03
4.2423e+03 1.3503e+01 4.8426e+02 4.7867e+03 9.5268e+03
4.2423e+03 1.3504e+01 4.8375e+02 4.7853e+03 9.5248e+03
4.2423e+03 1.3505e+01 4.8324e+02 4.7839e+03 9.5229e+03
4.2423e+03 1.3506e+01 4.8274e+02 4.7824e+03 9.5210e+03
4.2423e+03 1.3508e+01 4.8223e+02 4.7810e+03 9.5191e+03
4.2423e+03 1.3509e+01 4.8173e+02 4.7796e+03 9.5172e+03
4.2423e+03 1.3510e+01 4.8123e+02 4.7782e+03 9.5152e+03
4.2423e+03 1.3511e+01 4.8072e+02 4.7768e+03 9.5133e+03
4.2423e+03 1.3512e+01 4.8022e+02 4.7754e+03 9.5114e+03
4.2423e+03 1.3514e+01 4.7972e+02 4.7740e+03 9.5095e+03
4.2423e+03 1.3515e+01 4.7922e+02 4.7726e+03 9.5076e+03
4.2423e+03 1.3516e+01 4.7872e+02 4.7712e+03 9.5057e+03
4.2423e+03 1.3517e+01 4.7822e+02 4.7698e+03 9.5038e+03
4.2423e+03 1.3518e+01 4.7772e+02 4.7684e+03 9.5019e+03
4.2423e+03 1.3520e+01 4.7722e+02 4.7670e+03 9.5000e+03
4.2423e+03 1.3521e+01 4.7673e+02 4.7656e+03 9.4981e+03
4.2423e+03 1.3522e+01 4.7623e+02 4.7642e+03 9.4962e+03
4.2423e+03 1.3523e+01 4.7573e+02 4.7628e+03 9.4943e+03
4.2423e+03 1.3524e+01 4.7524e+02 4.7614e+03 9.4924e+03
4.2423e+03 1.3526e+01 4.7474e+02 4.7600e+03 9.4905e+03
4.2423e+03 1.3527e+01 4.7425e+02 4.7586e+03 9.4886e+03
4.2423e+03 1.3528e+01 4.7376e+02 4.7572e+03 9.4868e+03
4.2423e+03 1.3529e+01 4.7327e+02 4.7558e+03 9.4849e+03
4.2423e+03 1.3530e+01 4.7277e+02 4.7544e+03 9.4830e+03
4.2423e+03 1.3532e+01 4.7228e+02 4.7531e+03 9.4811e+03
4.2423e+03 1.3533e+01 4.7179e+02 4.7517e+03 9.4793e+03
4.2423e+03 1.3534e+01 4.7130e+02 4.7503e+03 9.4774e+03
4.2423e+03 1.3535e+01 4.7081e+02 4.7489e+03 9.4755e+03
4.2423e+03 1.3536e+01 4.7033e+02 4.7475e+03 9.4737e+03
4.2423e+03 1.3538e+01 4.6984e+02 4.7462e+03 9.4718e+03
4.2423e+03 1.3539e+01 4.6935e+02 4.7448e+03 9.4699e+03
4.2422e+03 1.3540e+01 4.6886e+02 4.7434e+03 9.4681e+03
4.2422e+03 1.3541e+01 4.6838e+02 4.7420e+03 9.4662e+03
4.2422e+03 1.3542e+01 4.6789e+02 4.7407e+03 9.4644e+03
4.2422e+03 1.3544e+01 4.6741e+02 4.7393e+03 9.4625e+03
4.2422e+03 1.3545e+01 4.6693e+02 4.7379e+03 9.4607e+03
4.2422e+03 1.3546e+01 4.6644e+02 4.7366e+03 9.4588e+03
4.2422e+03 1.3547e+01 4.6596e+02 4.7352e+03 9.4570e+03
4.2422e+03 1.3548e+01 4.6548e+02 4.7339e+03 9.4551e+03
4.2422e+03 1.3550e+01 4.6500e+02 4.7325e+03 9.4533e+03
4.2422e+03 1.3551e+01 4.6452e+02 4.7311e+03 9.4514e+03
4.2422e+03 1.3552e+01 4.6404e+02 4.7298e+03 9.4496e+03
4.2422e+03 1.3553e+01 4.6356e+02 4.7284e+03 9.4478e+03
4.2422e+03 1.3554e+01 4.6308e+02 4.7271e+03 9.4459e+03
4.2422e+03 1.3555e+01 4.6260e+02 4.7257e+03 9.4441e+03
4.2422e+03 1.3557e+01 4.6213e+02 4.7244e+03 9.4423e+03
4.2422e+03 1.3558e+01 4.6165e+02 4.7230e+03 9.4404e+03
4.2422e+03 1.3559e+01 4.6118e+02 4.7217e+03 9.4386e+03
4.2422e+03 1.3560e+01 4.6070e+02 4.7203e+03 9.4368e+03
4.2422e+03 1.3561e+01 4.6023e+02 4.7190e+03 9.4350e+03
4.2422e+03 1.3563e+01 4.5975e+02 4.7176e+03 9.4332e+03
4.2422e+03 1.3564e+01 4.5928e+02 4.7163e+03 9.4313e+03
4.2422e+03 1.3565e+01 4.5881e+02 4.7149e+03 9.4295e+03
4.2422e+03 1.3566e+01 4.5834e+02 4.7136e+03 9.4277e+03
4.2422e+03 1.3567e+01 4.5787e+02 4.7123e+03 9.4259e+03
4.2422e+03 1.3568e+01 4.5740e+02 4.7109e+03 9.4241e+03
4.2422e+03 1.3570e+01 4.5693e+02 4.7096e+03 9.4223e+03
4.2422e+03 1.3571e+01 4.5646e+02 4.7083e+03 9.4205e+03
4.2422e+03 1.3572e+01 4.5599e+02 4.7069e+03 9.4187e+03
4.2422e+03 1.3573e+01 4.5552e+02 4.7056e+03 9.4169e+03
4.2422e+03 1.3574e+01 4.5505e+02 4.7043e+03 9.4151e+03
4.2422e+03 1.3575e+01 4.5459e+02 4.7029e+03 9.4133e+03
4.2422e+03 1.3577e+01 4.5412e+02 4.7016e+03 9.4115e+03
4.2422e+03 1.3578e+01 4.5366e+02 4.7003e+03 9.4097e+03
4.2422e+03 1.3579e+01 4.5319e+02 4.6990e+03 9.4079e+03
4.2422e+03 1.3580e+01 4.5273e+02 4.6976e+03 9.4061e+03
4.2422e+03 1.3581e+01 4.5226e+02 4.6963e+03 9.4043e+03
4.2422e+03 1.3583e+01 4.5180e+02 4.6950e+03 9.4026e+03
4.2422e+03 1.3584e+01 4.5134e+02 4.6937e+03 9.4008e+03
4.2422e+03 1.3585e+01 4.5088e+02 4.6924e+03 9.3990e+03
4.2422e+03 1.3586e+01 4.5042e+02 4.6911e+03 9.3972e+03
4.2422e+03 1.3587e+01 4.4996e+02 4.6897e+03 9.3955e+03
4.2422e+03 1.3588e+01 4.4950e+02 4.6884e+03 9.3937e+03
4.2422e+03 1.3590e+01 4.4904e+02 4.6871e+03 9.3919e+03
4.2422e+03 1.3591e+01 4.4858e+02 4.6858e+03 9.3901e+03
4.2422e+03 1.3592e+01 4.4812e+02 4.6845e+03 9.3884e+03
4.2422e+03 1.3593e+01 4.4766e+02 4.6832e+03 9.3866e+03
4.2422e+03 1.3594e+01 4.4721e+02 4.6819e+03 9.3848e+03
4.2422e+03 1.3595e+01 4.4675e+02 4.6806e+03 9.3831e+03
4.2422e+03 1.3597e+01 4.4630e+02 4.6793e+03 9.3813e+03
4.2421e+03 1.3598e+01 4.4584e+02 4.6780e+03 9.3796e+03
4.2421e+03 1.3599e+01 4.4539e+02 4.6767e+03 9.3778e+03
4.2421e+03 1.3600e+01 4.4494e+02 4.6754e+03 9.3761e+03
4.2421e+03 1.3601e+01 4.4448e+02 4.6741e+03 9.3743e+03
4.2421e+03 1.3602e+01 4.4403e+02 4.6728e+03 9.3726e+03
4.2421e+03 1.3604e+01 4.4358e+02 4.6715e+03 9.3708e+03
4.2421e+03 1.3605e+01 4.4313e+02 4.6702e+03 9.3691e+03
4.2421e+03 1.3606e+01 4.4268e+02 4.6689e+03 9.3673e+03
4.2421e+03 1.3607e+01 4.4223e+02 4.6676e+03 9.3656e+03
4.2421e+03 1.3608e+01 4.4178e+02 4.6663e+03 9.3639e+03
4.2421e+03 1.3610e+01 4.4133e+02 4.6650e+03 9.3621e+03
4.2421e+03 1.3611e+01 4.4088e+02 4.6638e+03 9.3604e+03
4.2421e+03 1.3612e+01 4.4044e+02 4.6625e+03 9.3587e+03
4.2421e+03 1.3613e+01 4.3999e+02 4.6612e+03 9.3569e+03
4.2421e+03 1.3614e+01 4.3954e+02 4.6599e+03 9.3552e+03
4.2421e+03 1.3615e+01 4.3910e+02 4.6586e+03 9.3535e+03
4.2421e+03 1.3617e+01 4.3866e+02 4.6574e+03 9.3517e+03
4.2421e+03 1.3618e+01 4.3821e+02 4.6561e+03 9.3500e+03
4.2421e+03 1.3619e+01 4.3777e+02 4.6548e+03 9.3483e+03
4.2421e+03 1.3620e+01 4.3732e+02 4.6535e+03 9.3466e+03
4.2421e+03 1.3621e+01 4.3688e+02 4.6523e+03 9.3449e+03
4.2421e+03 1.3622e+01 4.3644e+02 4.6510e+03 9.3432e+03
4.2421e+03 1.3624e+01 4.3600e+02 4.6497e+03 9.3414e+03
4.2421e+03 1.3625e+01 4.3556e+02 4.6484e+03 9.3397e+03
4.2421e+03 1.3626e+01 4.3512e+02 4.6472e+03 9.3380e+03
4.2421e+03 1.3627e+01 4.3468e+02 4.6459e+03 9.3363e+03
4.2421e+03 1.3628e+01 4.3424e+02 4.6446e+03 9.3346e+03
4.2421e+03 1.3629e+01 4.3380e+02 4.6434e+03 9.3329e+03
4.2421e+03 1.3631e+01 4.3337e+02 4.6421e+03 9.3312e+03
4.2421e+03 1.3632e+01 4.3293e+02 4.6409e+03 9.3295e+03
4.2421e+03 1.3633e+01 4.3249e+02 4.6396e+03 9.3278e+03
4.2421e+03 1.3634e+01 4.3206e+02 4.6383e+03 9.3261e+03
4.2421e+03 1.3635e+01 4.3162e+02 4.6371e+03 9.3244e+03
4.2421e+03 1.3636e+01 4.3119e+02 4.6358e+03 9.3227e+03
4.2421e+03 1.3638e+01 4.3076e+02 4.6346e+03 9.3210e+03
4.2421e+03 1.3639e+01 4.3032e+02 4.6333e+03 9.3194e+03
4.2421e+03 1.3640e+01 4.2989e+02 4.6321e+03 9.3177e+03
4.2421e+03 1.3641e+01 4.2946e+02 4.6308e+03 9.3160e+03
4.2421e+03 1.3642e+01 4.2903e+02 4.6296e+03 9.3143e+03
4.2421e+03 1.3643e+01 4.2860e+02 4.6283e+03 9.3126e+03
4.2421e+03 1.3645e+01 4.2817e+02 4.6271e+03 9.3109e+03
4.2421e+03 1.3646e+01 4.2774e+02 4.6258e+03 9.3093e+03
4.2421e+03 1.3647e+01 4.2731e+02 4.6246e+03 9.3076e+03
4.2421e+03 1.3648e+01 4.2688e+02 4.6233e+03 9.3059e+03
4.2421e+03 1.3649e+01 4.2645e+02 4.6221e+03 9.3043e+03
4.2421e+03 1.3650e+01 4.2602e+02 4.6209e+03 9.3026e+03
4.2421e+03 1.3651e+01 4.2560e+02 4.6196e+03 9.3009e+03
4.2421e+03 1.3653e+01 4.2517e+02 4.6184e+03 9.2993e+03
4.2421e+03 1.3654e+01 4.2475e+02 4.6171e+03 9.2976e+03
4.2421e+03 1.3655e+01 4.2432e+02 4.6159e+03 9.2959e+03
4.2421e+03 1.3656e+01 4.2390e+02 4.6147e+03 9.2943e+03
4.2421e+03 1.3657e+01 4.2347e+02 4.6134e+03 9.2926e+03
4.2420e+03 1.3658e+01 4.2305e+02 4.6122e+03 9.2910e+03
4.2420e+03 1.3660e+01 4.2263e+02 4.6110e+03 9.2893e+03
4.2420e+03 1.3661e+01 4.2220e+02 4.6097e+03 9.2877e+03
4.2420e+03 1.3662e+01 4.2178e+02 4.6085e+03 9.2860e+03
4.2420e+03 1.3663e+01 4.2136e+02 4.6073e+03 9.2844e+03
4.2420e+03 1.3664e+01 4.2094e+02 4.6061e+03 9.2827e+03
4.2420e+03 1.3665e+01 4.2052e+02 4.6048e+03 9.2811e+03
4.2420e+03 1.3667e+01 4.2010e+02 4.6036e+03 9.2794e+03
4.2420e+03 1.3668e+01 4.1968e+02 4.6024e+03 9.2778e+03
4.2420e+03 1.3669e+01 4.1927e+02 4.6012e+03 9.2761e+03
4.2420e+03 1.3670e+01 4.1885e+02 4.6000e+03 9.2745e+03
4.2420e+03 1.3671e+01 4.1843e+02 4.5987e+03 9.2729e+03
4.2420e+03 1.3672e+01 4.1802e+02 4.5975e+03 9.2712e+03
4.2420e+03 1.3674e+01 4.1760e+02 4.5963e+03 9.2696e+03
4.2420e+03 1.3675e+01 4.1718e+02 4.5951e+03 9.2680e+03
4.2420e+03 1.3676e+01 4.1677e+02 4.5939e+03 9.2664e+03
4.2420e+03 1.3677e+01 4.1636e+02 4.5927e+03 9.2647e+03
4.2420e+03 1.3678e+01 4.1594e+02 4.5915e+03 9.2631e+03
4.2420e+03 1.3679e+01 4.1553e+02 4.5903e+03 9.2615e+03
4.2420e+03 1.3681e+01 4.1512e+02 4.5891e+03 9.2599e+03
4.2420e+03 1.3682e+01 4.1470e+02 4.5878e+03 9.2582e+03
4.2420e+03 1.3683e+01 4.1429e+02 4.5866e+03 9.2566e+03
4.2420e+03 1.3684e+01 4.1388e+02 4.5854e+03 9.2550e+03
4.2420e+03 1.3685e+01 4.1347e+02 4.5842e+03 9.2534e+03
4.2420e+03 1.3686e+01 4.1306e+02 4.5830e+03 9.2518e+03
4.2420e+03 1.3687e+01 4.1265e+02 4.5818e+03 9.2502e+03
4.2420e+03 1.3689e+01 4.1224e+02 4.5806e+03 9.2486e+03
4.2420e+03 1.3690e+01 4.1184e+02 4.5794e+03 9.2470e+03
4.2420e+03 1.3691e+01 4.1143e+02 4.5782e+03 9.2454e+03
4.2420e+03 1.3692e+01 4.1102e+02 4.5770e+03 9.2438e+03
4.2420e+03 1.3693e+01 4.1062e+02 4.5758e+03 9.2422e+03
4.2420e+03 1.3694e+01 4.1021e+02 4.5747e+03 9.2406e+03
4.2420e+03 1.3696e+01 4.0980e+02 4.5735e+03 9.2390e+03
4.2420e+03 1.3697e+01 4.0940e+02 4.5723e+03 9.2374e+03
4.2420e+03 1.3698e+01 4.0900e+02 4.5711e+03 9.2358e+03
4.2420e+03 1.3699e+01 4.0859e+02 4.5699e+03 9.2342e+03
4.2420e+03 1.3700e+01 4.0819e+02 4.5687e+03 9.2326e+03
4.2420e+03 1.3701e+01 4.0779e+02 4.5675e+03 9.2310e+03
4.2420e+03 1.3703e+01 4.0738e+02 4.5663e+03 9.2294e+03
4.2420e+03 1.3704e+01 4.0698e+02 4.5652e+03 9.2278e+03
4.2420e+03 1.3705e+01 4.0658e+02 4.5640e+03 9.2262e+03
4.2420e+03 1.3706e+01 4.0618e+02 4.5628e+03 9.2247e+03
4.2420e+03 1.3707e+01 4.0578e+02 4.5616e+03 9.2231e+03
4.2420e+03 1.3708e+01 4.0538e+02 4.5604e+03 9.2215e+03
4.2420e+03 1.3709e+01 4.0498e+02 4.5593e+03 9.2199e+03
4.2420e+03 1.3711e+01 4.0459e+02 4.5581e+03 9.2184e+03
4.2420e+03 1.3712e+01 4.0419e+02 4.5569e+03 9.2168e+03
4.2420e+03 1.3713e+01 4.0379e+02 4.5557e+03 9.2152e+03
4.2420e+03 1.3714e+01 4.0340e+02 4.5546e+03 9.2136e+03
4.2420e+03 1.3715e+01 4.0300e+02 4.5534e+03 9.2121e+03
4.2420e+03 1.3716e+01 4.0260e+02 4.5522e+03 9.2105e+03
4.2420e+03 1.3718e+01 4.0221e+02 4.5511e+03 9.2090e+03
4.2420e+03 1.3719e+01 4.0181e+02 4.5499e+03 9.2074e+03
4.2420e+03 1.3720e+01 4.0142e+02 4.5487e+03 9.2058e+03
4.2420e+03 1.3721e+01 4.0103e+02 4.5476e+03 9.2043e+03
4.2420e+03 1.3722e+01 4.0063e+02 4.5464e+03 9.2027e+03
4.2419e+03 1.3723e+01 4.0024e+02 4.5452e+03 9.2012e+03
4.2419e+03 1.3725e+01 3.9985e+02 4.5441e+03 9.1996e+03
4.2419e+03 1.3726e+01 3.9946e+02 4.5429e+03 9.1981e+03
4.2419e+03 1.3727e+01 3.9907e+02 4.5418e+03 9.1965e+03
4.2419e+03 1.3728e+01 3.9868e+02 4.5406e+03 9.1950e+03
4.2419e+03 1.3729e+01 3.9829e+02 4.5395e+03 9.1934e+03
4.2419e+03 1.3730e+01 3.9790e+02 4.5383e+03 9.1919e+03
4.2419e+03 1.3732e+01 3.9751e+02 4.5371e+03 9.1903e+03
4.2419e+03 1.3733e+01 3.9712e+02 4.5360e+03 9.1888e+03
4.2419e+03 1.3734e+01 3.9673e+02 4.5348e+03 9.1872e+03
4.2419e+03 1.3735e+01 3.9635e+02 4.5337e+03 9.1857e+03
4.2419e+03 1.3736e+01 3.9596e+02 4.5325e+03 9.1842e+03
4.2419e+03 1.3737e+01 3.9557e+02 4.5314e+03 9.1826e+03
4.2419e+03 1.3738e+01 3.9519e+02 4.5302e+03 9.1811e+03
4.2419e+03 1.3740e+01 3.9480e+02 4.5291e+03 9.1796e+03
4.2419e+03 1.3741e+01 3.9442e+02 4.5280e+03 9.1780e+03
4.2419e+03 1.3742e+01 3.9404e+02 4.5268e+03 9.1765e+03
4.2419e+03 1.3743e+01 3.9365e+02 4.5257e+03 9.1750e+03
4.2419e+03 1.3744e+01 3.9327e+02 4.5245e+03 9.1735e+03
4.2419e+03 1.3745e+01 3.9289e+02 4.5234e+03 9.1719e+03
4.2419e+03 1.3747e+01 3.9250e+02 4.5223e+03 9.1704e+03
4.2419e+03 1.3748e+01 3.9212e+02 4.5211e+03 9.1689e+03
4.2419e+03 1.3749e+01 3.9174e+02 4.5200e+03 9.1674e+03
4.2419e+03 1.3750e+01 3.9136e+02 4.5188e+03 9.1659e+03
4.2419e+03 1.3751e+01 3.9098e+02 4.5177e+03 9.1644e+03
4.2419e+03 1.3752e+01 3.9060e+02 4.5166e+03 9.1628e+03
4.2419e+03 1.3754e+01 3.9022e+02 4.5154e+03 9.1613e+03
4.2419e+03 1.3755e+01 3.8985e+02 4.5143e+03 9.1598e+03
4.2419e+03 1.3756e+01 3.8947e+02 4.5132e+03 9.1583e+03
4.2419e+03 1.3757e+01 3.8909e+02 4.5121e+03 9.1568e+03
4.2419e+03 1.3758e+01 3.8871e+02 4.5109e+03 9.1553e+03
4.2419e+03 1.3759e+01 3.8834e+02 4.5098e+03 9.1538e+03
4.2419e+03 1.3761e+01 3.8796e+02 4.5087e+03 9.1523e+03
4.2419e+03 1.3762e+01 3.8759e+02 4.5076e+03 9.1508e+03
4.2419e+03 1.3763e+01 3.8721e+02 4.5064e+03 9.1493e+03
4.2419e+03 1.3764e+01 3.8684e+02 4.5053e+03 9.1478e+03
4.2419e+03 1.3765e+01 3.8646e+02 4.5042e+03 9.1463e+03
4.2419e+03 1.3766e+01 3.8609e+02 4.5031e+03 9.1448e+03
4.2419e+03 1.3768e+01 3.8572e+02 4.5020e+03 9.1433e+03
4.2419e+03 1.3769e+01 3.8535e+02 4.5008e+03 9.1418e+03
4.2419e+03 1.3770e+01 3.8498e+02 4.4997e+03 9.1404e+03
4.2419e+03 1.3771e+01 3.8460e+02 4.4986e+03 9.1389e+03
4.2419e+03 1.3772e+01 3.8423e+02 4.4975e+03 9.1374e+03
4.2419e+03 1.3773e+01 3.8386e+02 4.4964e+03 9.1359e+03
4.2419e+03 1.3775e+01 3.8349e+02 4.4953e+03 9.1344e+03
4.2419e+03 1.3776e+01 3.8312e+02 4.4942e+03 9.1329e+03
4.2419e+03 1.3777e+01 3.8276e+02 4.4931e+03 9.1315e+03
4.2419e+03 1.3778e+01 3.8239e+02 4.4919e+03 9.1300e+03
4.2419e+03 1.3779e+01 3.8202e+02 4.4908e+03 9.1285e+03
4.2419e+03 1.3781e+01 3.8165e+02 4.4897e+03 9.1270e+03
4.2419e+03 1.3782e+01 3.8129e+02 4.4886e+03 9.1256e+03
4.2419e+03 1.3783e+01 3.8092e+02 4.4875e+03 9.1241e+03
4.2419e+03 1.3784e+01 3.8055e+02 4.4864e+03 9.1226e+03
4.2419e+03 1.3785e+01 3.8019e+02 4.4853e+03 9.1212e+03
4.2419e+03 1.3786e+01 3.7982e+02 4.4842e+03 9.1197e+03


==> Fig/semisynth_spectra.txt <==
4.000000000000000222e-01 4.466999999999999638e+00 5.490000000000000213e+00 2.680000000000000160e+00 9.582000000000000739e+00 4.700000000000000178e+00 1.335299999999999976e+01 6.464000000000000412e+00 4.618999999999999773e+00 9.153999999999999915e+00 2.342999999999999972e+00 4.346000000000000085e+00 2.877400000000000180e+00 5.583700000000000330e+00 1.439279999999999937e+01 0.000000000000000000e+00
4.020000000000000240e-01 4.562999999999999723e+00 5.633000000000000007e+00 2.698999999999999844e+00 9.398999999999999133e+00 4.788999999999999702e+00 1.339199999999999946e+01 6.483999999999999986e+00 4.758000000000000007e+00 9.326000000000000512e+00 2.346000000000000085e+00 4.237000000000000099e+00 3.004599999999999937e+00 5.881400000000000183e+00 1.473520000000000074e+01 0.000000000000000000e+00
4.040000000000000258e-01 4.676999999999999602e+00 5.847999999999999865e+00 2.757000000000000117e+00 9.858000000000000540e+00 4.865999999999999659e+00 1.379800000000000004e+01 6.567999999999999616e+00 4.575000000000000178e+00 9.449999999999999289e+00 2.371999999999999886e+00 4.144000000000000128e+00 3.183199999999999807e+00 5.714699999999999669e+00 1.491910000000000025e+01 0.000000000000000000e+00
4.060000000000000275e-01 4.876000000000000334e+00 6.046999999999999709e+00 2.798000000000000043e+00 9.544999999999999929e+00 4.921999999999999709e+00 1.412599999999999945e+01 6.565000000000000391e+00 4.756999999999999673e+00 8.749000000000000554e+00 2.358000000000000096e+00 4.410999999999999588e+00 3.618100000000000094e+00 6.015200000000000102e+00 1.518449999999999989e+01 0.000000000000000000e+00
4.079999999999999738e-01 5.001000000000000334e+00 6.266000000000000014e+00 2.830000000000000071e+00 9.801999999999999602e+00 5.025999999999999801e+00 1.439400000000000013e+01 6.607000000000000206e+00 4.729000000000000092e+00 9.189000000000000057e+00 2.347999999999999865e+00 3.991999999999999993e+00 3.745000000000000107e+00 6.087900000000000311e+00 1.555560000000000009e+01 0.000000000000000000e+00
4.099999999999999756e-01 5.307000000000000384e+00 6.487000000000000099e+00 2.814999999999999947e+00 9.573000000000000398e+00 5.139000000000000234e+00 1.464499999999999957e+01 6.669999999999999929e+00 4.887999999999999901e+00 9.099000000000000199e+00 2.342000000000000082e+00 4.665000000000000036e+00 3.736099999999999977e+00 6.112199999999999633e+00 1.564690000000000047e+01 0.000000000000000000e+00
4.119999999999999774e-01 5.517000000000000348e+00 6.652999999999999581e+00 2.875999999999999890e+00 9.640000000000000568e+00 5.232999999999999652e+00 1.497899999999999920e+01 6.770999999999999908e+00 4.799999999999999822e+00 8.650000000000000355e+00 2.358000000000000096e+00 4.318999999999999950e+00 4.080000000000000071e+00 6.039699999999999847e+00 1.611189999999999856e+01 0.000000000000000000e+00
4.139999999999999791e-01 5.725999999999999979e+00 6.820999999999999730e+00 2.891999999999999904e+00 9.409000000000000696e+00 5.336999999999999744e+00 1.532300000000000040e+01 6.801000000000000156e+00 4.631000000000000227e+00 9.051999999999999602e+00 2.387000000000000011e+00 4.283999999999999808e+00 4.385200000000000209e+00 6.432500000000000107e+00 1.641710000000000136e+01 0.000000000000000000e+00
4.159999999999999809e-01 5.953000000000000291e+00 7.059000000000000163e+00 2.942000000000000171e+00 9.669999999999999929e+00 5.410999999999999588e+00 1.556099999999999994e+01 6.908000000000000362e+00 4.682000000000000384e+00 9.119999999999999218e+00 2.382000000000000117e+00 4.280999999999999694e+00 4.414500000000000313e+00 6.399899999999999700e+00 1.678290000000000148e+01 0.000000000000000000e+00
4.179999999999999827e-01 6.187000000000000277e+00 7.134000000000000341e+00 3.007000000000000117e+00 9.516999999999999460e+00 5.469000000000000306e+00 1.571599999999999930e+01 7.009000000000000341e+00 4.778999999999999915e+00 9.175000000000000711e+00 2.400999999999999801e+00 4.243000000000000327e+00 4.593399999999999928e+00 6.563500000000000334e+00 1.710040000000000049e+01 0.000000000000000000e+00
4.199999999999999845e-01 6.394999999999999574e+00 7.306000000000000050e+00 3.067000000000000171e+00 9.442000000000000171e+00 5.528999999999999915e+00 1.622899999999999920e+01 7.105000000000000426e+00 4.660000000000000142e+00 9.156000000000000583e+00 2.419000000000000039e+00 4.397999999999999687e+00 4.666000000000000369e+00 6.695000000000000284e+00 1.737079999999999913e+01 0.000000000000000000e+00
4.219999999999999862e-01 6.573000000000000398e+00 7.443999999999999950e+00 3.089999999999999858e+00 9.672000000000000597e+00 5.610000000000000320e+00 1.648999999999999844e+01 7.243999999999999773e+00 4.876999999999999780e+00 9.093999999999999417e+00 2.424999999999999822e+00 4.418000000000000149e+00 5.152000000000000135e+00 6.855699999999999683e+00 1.797869999999999990e+01 0.000000000000000000e+00
4.239999999999999880e-01 6.769000000000000128e+00 7.530999999999999694e+00 3.125000000000000000e+00 9.634999999999999787e+00 5.676999999999999602e+00 1.676399999999999935e+01 7.368999999999999773e+00 4.823999999999999844e+00 9.275999999999999801e+00 2.482000000000000206e+00 4.504999999999999893e+00 5.223700000000000010e+00 7.126100000000000101e+00 1.820159999999999911e+01 0.000000000000000000e+00
4.259999999999999898e-01 6.886999999999999567e+00 7.615999999999999659e+00 3.196000000000000174e+00 9.827999999999999403e+00 5.711000000000000298e+00 1.714699999999999847e+01 7.506999999999999673e+00 4.777999999999999581e+00 9.179999999999999716e+00 2.492999999999999883e+00 4.426000000000000156e+00 5.812999999999999723e+00 7.265799999999999592e+00 1.868870000000000076e+01 0.000000000000000000e+00
4.279999999999999916e-01 7.049000000000000377e+00 7.650999999999999801e+00 3.212000000000000188e+00 9.653000000000000469e+00 5.767999999999999794e+00 1.732100000000000151e+01 7.588000000000000078e+00 4.647000000000000242e+00 9.147999999999999687e+00 2.516000000000000014e+00 4.549999999999999822e+00 5.960700000000000109e+00 7.367300000000000182e+00 1.892650000000000077e+01 0.000000000000000000e+00
4.299999999999999933e-01 7.152000000000000135e+00 7.727999999999999758e+00 3.283999999999999808e+00 9.839999999999999858e+00 5.777000000000000135e+00 1.762399999999999878e+01 7.743999999999999773e+00 4.926000000000000156e+00 9.198000000000000398e+00 2.536000000000000032e+00 4.461000000000000298e+00 5.790499999999999758e+00 7.386000000000000121e+00 1.915820000000000078e+01 0.000000000000000000e+00
4.319999999999999951e-01 7.280999999999999694e+00 7.802999999999999936e+00 3.286999999999999922e+00 9.711000000000000298e+00 5.823000000000000398e+00 1.788100000000000023e+01 7.839000000000000412e+00 4.594000000000000306e+00 9.031000000000000583e+00 2.608000000000000096e+00 4.594000000000000306e+00 6.096599999999999575e+00 7.404600000000000293e+00 1.986019999999999897e+01 0.000000000000000000e+00
4.339999999999999969e-01 7.357000000000000206e+00 7.788000000000000256e+00 3.323999999999999844e+00 9.782999999999999474e+00 5.846000000000000085e+00 1.812900000000000134e+01 7.919999999999999929e+00 4.876000000000000334e+00 8.914999999999999147e+00 2.660000000000000142e+00 4.463000000000000078e+00 6.376500000000000057e+00 7.700199999999999712e+00 2.023239999999999839e+01 0.000000000000000000e+00
4.359999999999999987e-01 7.448000000000000398e+00 7.847999999999999865e+00 3.322999999999999954e+00 9.733000000000000540e+00 5.879999999999999893e+00 1.839999999999999858e+01 8.048999999999999488e+00 4.746000000000000441e+00 8.900999999999999801e+00 2.690999999999999837e+00 4.517999999999999794e+00 6.389599999999999724e+00 7.981200000000000294e+00 2.039699999999999847e+01 0.000000000000000000e+00
4.380000000000000004e-01 7.562999999999999723e+00 7.884000000000000341e+00 3.373000000000000220e+00 9.835000000000000853e+00 5.911999999999999922e+00 1.849699999999999989e+01 8.157000000000000028e+00 4.822000000000000064e+00 8.910999999999999588e+00 2.677000000000000046e+00 4.509000000000000341e+00 6.732199999999999740e+00 8.119199999999999307e+00 2.105829999999999913e+01 0.000000000000000000e+00
4.400000000000000022e-01 7.668000000000000149e+00 7.910000000000000142e+00 3.408999999999999808e+00 9.875000000000000000e+00 5.932999999999999829e+00 1.855699999999999861e+01 8.230000000000000426e+00 4.663000000000000256e+00 9.000000000000000000e+00 2.628000000000000114e+00 4.597999999999999865e+00 7.289200000000000124e+00 8.204499999999999460e+00 2.140800000000000125e+01 0.000000000000000000e+00
4.420000000000000040e-01 7.714999999999999858e+00 7.953000000000000291e+00 3.410000000000000142e+00 9.805999999999999162e+00 5.950000000000000178e+00 1.852299999999999969e+01 8.320999999999999730e+00 4.778999999999999915e+00 9.096999999999999531e+00 2.596999999999999975e+00 4.616999999999999993e+00 7.519400000000000084e+00 8.242100000000000648e+00 2.185970000000000013e+01 0.000000000000000000e+00
4.440000000000000058e-01 7.799000000000000377e+00 7.996999999999999886e+00 3.459999999999999964e+00 9.878999999999999559e+00 5.987000000000000099e+00 1.876000000000000156e+01 8.394999999999999574e+00 4.788999999999999702e+00 8.948000000000000398e+00 2.592000000000000082e+00 4.562000000000000277e+00 7.622899999999999565e+00 8.431800000000000850e+00 2.205940000000000012e+01 0.000000000000000000e+00
4.460000000000000075e-01 7.862000000000000099e+00 8.057000000000000384e+00 3.490000000000000213e+00 9.849999999999999645e+00 6.022999999999999687e+00 1.892899999999999849e+01 8.489000000000000767e+00 4.846000000000000085e+00 9.025999999999999801e+00 2.608000000000000096e+00 4.589000000000000412e+00 7.781799999999999606e+00 8.618800000000000239e+00 2.233490000000000109e+01 0.000000000000000000e+00
4.480000000000000093e-01 7.974000000000000199e+00 8.089999999999999858e+00 3.499000000000000110e+00 9.910999999999999588e+00 6.067000000000000171e+00 1.891700000000000159e+01 8.573999999999999844e+00 4.833999999999999631e+00 9.037000000000000810e+00 2.613999999999999879e+00 4.644000000000000128e+00 7.793199999999999683e+00 9.086899999999999977e+00 2.275179999999999936e+01 0.000000000000000000e+00
4.500000000000000111e-01 8.025999999999999801e+00 8.153999999999999915e+00 3.551000000000000156e+00 9.917999999999999261e+00 6.110999999999999766e+00 1.910200000000000031e+01 8.637999999999999901e+00 4.860999999999999766e+00 9.061999999999999389e+00 2.620999999999999996e+00 4.770999999999999908e+00 7.970200000000000173e+00 9.070199999999999818e+00 2.311830000000000140e+01 0.000000000000000000e+00
4.520000000000000129e-01 8.112999999999999545e+00 8.182999999999999829e+00 3.588999999999999968e+00 9.820000000000000284e+00 6.136000000000000121e+00 1.914600000000000080e+01 8.708999999999999631e+00 4.841000000000000192e+00 9.063000000000000611e+00 2.624000000000000110e+00 4.581000000000000405e+00 8.519000000000000128e+00 9.369699999999999918e+00 2.373120000000000118e+01 0.000000000000000000e+00
4.540000000000000147e-01 8.144999999999999574e+00 8.252000000000000668e+00 3.604999999999999982e+00 9.952999999999999403e+00 6.163000000000000256e+00 1.927899999999999991e+01 8.775999999999999801e+00 4.844999999999999751e+00 9.051999999999999602e+00 2.632000000000000117e+00 4.645999999999999908e+00 8.487099999999999866e+00 9.518100000000000449e+00 2.366240000000000165e+01 0.000000000000000000e+00
4.560000000000000164e-01 8.228999999999999204e+00 8.272999999999999687e+00 3.612999999999999989e+00 9.971999999999999531e+00 6.190000000000000391e+00 1.932600000000000051e+01 8.829000000000000625e+00 4.852999999999999758e+00 9.054999999999999716e+00 2.634999999999999787e+00 4.645999999999999908e+00 8.466799999999999216e+00 9.601300000000000168e+00 2.366420000000000101e+01 0.000000000000000000e+00
4.580000000000000182e-01 8.278000000000000469e+00 8.310000000000000497e+00 3.641999999999999904e+00 9.976000000000000867e+00 6.217999999999999972e+00 1.934199999999999875e+01 8.871999999999999886e+00 4.790000000000000036e+00 9.115000000000000213e+00 2.641000000000000014e+00 4.706999999999999851e+00 9.036500000000000199e+00 9.672100000000000364e+00 2.416049999999999898e+01 0.000000000000000000e+00
4.600000000000000200e-01 8.288000000000000256e+00 8.320999999999999730e+00 3.661000000000000032e+00 1.002800000000000047e+01 6.224999999999999645e+00 1.936100000000000065e+01 8.917999999999999261e+00 4.878000000000000114e+00 8.962999999999999190e+00 2.638999999999999790e+00 4.714000000000000412e+00 9.217100000000000293e+00 9.578500000000000014e+00 2.409560000000000102e+01 6.510000000000000508e-02
4.620000000000000218e-01 8.335000000000000853e+00 8.330999999999999517e+00 3.680000000000000160e+00 9.890000000000000568e+00 6.222999999999999865e+00 1.936199999999999832e+01 8.942999999999999616e+00 4.878999999999999559e+00 9.076999999999999957e+00 2.640000000000000124e+00 4.665000000000000036e+00 9.057600000000000762e+00 9.768299999999999983e+00 2.429960000000000164e+01 2.824999999999999734e-01
4.640000000000000235e-01 8.346000000000000085e+00 8.336000000000000298e+00 3.704000000000000181e+00 9.977000000000000313e+00 6.232999999999999652e+00 1.950300000000000011e+01 8.984999999999999432e+00 4.881999999999999673e+00 9.050000000000000711e+00 2.636000000000000121e+00 4.775999999999999801e+00 9.527599999999999625e+00 9.807600000000000762e+00 2.467569999999999908e+01 2.711999999999999966e-01
4.660000000000000253e-01 8.368999999999999773e+00 8.323000000000000398e+00 3.713999999999999968e+00 9.897999999999999687e+00 6.243999999999999773e+00 1.952599999999999980e+01 9.010999999999999233e+00 4.716000000000000192e+00 9.101000000000000867e+00 2.632000000000000117e+00 4.743000000000000327e+00 9.605800000000000338e+00 9.932399999999999451e+00 2.470230000000000103e+01 3.595999999999999752e-01
4.680000000000000271e-01 8.384000000000000341e+00 8.345000000000000639e+00 3.757000000000000117e+00 9.946999999999999176e+00 6.243999999999999773e+00 1.943799999999999883e+01 9.005000000000000782e+00 4.778999999999999915e+00 8.980999999999999872e+00 2.630999999999999783e+00 4.873999999999999666e+00 9.753099999999999881e+00 1.016099999999999959e+01 2.495789999999999864e+01 3.643000000000000127e-01
4.699999999999999734e-01 8.388999999999999346e+00 8.336999999999999744e+00 3.762000000000000011e+00 1.001399999999999935e+01 6.238999999999999879e+00 1.945299999999999940e+01 9.051999999999999602e+00 4.817000000000000171e+00 9.035999999999999588e+00 2.634999999999999787e+00 4.849000000000000199e+00 1.007729999999999926e+01 1.031199999999999939e+01 2.521059999999999945e+01 5.077000000000000401e-01
4.719999999999999751e-01 8.368999999999999773e+00 8.351000000000000867e+00 3.757000000000000117e+00 9.862999999999999545e+00 6.243999999999999773e+00 1.960300000000000153e+01 9.054000000000000270e+00 4.818999999999999950e+00 9.000000000000000000e+00 2.619000000000000217e+00 4.756999999999999673e+00 1.023259999999999970e+01 1.024799999999999933e+01 2.561280000000000001e+01 4.647000000000000020e-01
4.739999999999999769e-01 8.404999999999999361e+00 8.358000000000000540e+00 3.778999999999999915e+00 9.984999999999999432e+00 6.261000000000000121e+00 1.946300000000000097e+01 9.076000000000000512e+00 4.836999999999999744e+00 9.138999999999999346e+00 2.621999999999999886e+00 4.790000000000000036e+00 1.020809999999999995e+01 1.036100000000000065e+01 2.569630000000000081e+01 4.933000000000000163e-01
4.759999999999999787e-01 8.401999999999999247e+00 8.375000000000000000e+00 3.806999999999999940e+00 9.955000000000000071e+00 6.270999999999999908e+00 1.959199999999999875e+01 9.076999999999999957e+00 4.860999999999999766e+00 9.080000000000000071e+00 2.613999999999999879e+00 4.876999999999999780e+00 1.034689999999999976e+01 1.063799999999999990e+01 2.571209999999999951e+01 7.070999999999999508e-01
4.779999999999999805e-01 8.423999999999999488e+00 8.384999999999999787e+00 3.830000000000000071e+00 1.003299999999999947e+01 6.266000000000000014e+00 1.952499999999999858e+01 9.079000000000000625e+00 4.847999999999999865e+00 9.009000000000000341e+00 2.613999999999999879e+00 4.846000000000000085e+00 1.045270000000000010e+01 1.082199999999999918e+01 2.592569999999999908e+01 8.344000000000000306e-01
4.799999999999999822e-01 8.448999999999999844e+00 8.393000000000000682e+00 3.834000000000000075e+00 9.990999999999999659e+00 6.277999999999999581e+00 1.958399999999999963e+01 9.086000000000000298e+00 4.820999999999999730e+00 9.066000000000000725e+00 2.612000000000000099e+00 4.759999999999999787e+00 1.042779999999999951e+01 1.098799999999999955e+01 2.574800000000000111e+01 9.570999999999999508e-01
4.819999999999999840e-01 8.460000000000000853e+00 8.423000000000000043e+00 3.838999999999999968e+00 1.000300000000000011e+01 6.285999999999999588e+00 1.959700000000000131e+01 9.132999999999999119e+00 4.871999999999999886e+00 9.102999999999999758e+00 2.620999999999999996e+00 4.775999999999999801e+00 1.089690000000000047e+01 1.108500000000000085e+01 2.647739999999999938e+01 1.034899999999999931e+00
4.839999999999999858e-01 8.490999999999999659e+00 8.467999999999999972e+00 3.878000000000000114e+00 9.935999999999999943e+00 6.291999999999999815e+00 1.966300000000000026e+01 9.147000000000000242e+00 4.758000000000000007e+00 8.974999999999999645e+00 2.644000000000000128e+00 4.817999999999999616e+00 1.113310000000000066e+01 1.096499999999999986e+01 2.678999999999999915e+01 1.000199999999999978e+00
4.859999999999999876e-01 8.525999999999999801e+00 8.510999999999999233e+00 3.875999999999999890e+00 9.965999999999999304e+00 6.309999999999999609e+00 1.972500000000000142e+01 9.202999999999999403e+00 4.836999999999999744e+00 9.085000000000000853e+00 2.688000000000000167e+00 4.870000000000000107e+00 1.119749999999999979e+01 1.155499999999999972e+01 2.683149999999999835e+01 1.158400000000000096e+00
4.879999999999999893e-01 8.593999999999999417e+00 8.564000000000000057e+00 3.931999999999999940e+00 9.976000000000000867e+00 6.338000000000000078e+00 1.976699999999999946e+01 9.269000000000000128e+00 4.866999999999999993e+00 8.987999999999999545e+00 2.709000000000000075e+00 4.900000000000000355e+00 1.150329999999999941e+01 1.143099999999999916e+01 2.701559999999999917e+01 1.227400000000000047e+00
4.899999999999999911e-01 8.669000000000000483e+00 8.643000000000000682e+00 3.927999999999999936e+00 1.004499999999999993e+01 6.371999999999999886e+00 1.975000000000000000e+01 9.339999999999999858e+00 4.852000000000000313e+00 9.095000000000000639e+00 2.716000000000000192e+00 4.889000000000000234e+00 1.160479999999999912e+01 1.175099999999999945e+01 2.722360000000000113e+01 1.369699999999999918e+00
4.919999999999999929e-01 8.772999999999999687e+00 8.733999999999999986e+00 3.996999999999999886e+00 1.007099999999999973e+01 6.413999999999999702e+00 1.983200000000000074e+01 9.448000000000000398e+00 4.948000000000000398e+00 9.031000000000000583e+00 2.728000000000000203e+00 4.943999999999999950e+00 1.178100000000000058e+01 1.187199999999999989e+01 2.756759999999999877e+01 1.443899999999999961e+00
4.939999999999999947e-01 8.900999999999999801e+00 8.865000000000000213e+00 4.028999999999999915e+00 1.016799999999999926e+01 6.477999999999999758e+00 1.983599999999999852e+01 9.576000000000000512e+00 4.892999999999999794e+00 9.064999999999999503e+00 2.733000000000000096e+00 5.014000000000000234e+00 1.183789999999999942e+01 1.187199999999999989e+01 2.819140000000000157e+01 1.443899999999999961e+00
4.959999999999999964e-01 9.042999999999999261e+00 9.016000000000000014e+00 4.070000000000000284e+00 1.018399999999999928e+01 6.562999999999999723e+00 1.980399999999999849e+01 9.711999999999999744e+00 4.926999999999999602e+00 9.035000000000000142e+00 2.758000000000000007e+00 5.041999999999999815e+00 1.227989999999999959e+01 1.197700000000000031e+01 2.818039999999999878e+01 1.412300000000000111e+00
4.979999999999999982e-01 9.250999999999999446e+00 9.186999999999999389e+00 4.134000000000000341e+00 1.026900000000000013e+01 6.653999999999999915e+00 1.999299999999999855e+01 9.901999999999999247e+00 4.979000000000000092e+00 9.083999999999999631e+00 2.783999999999999808e+00 5.102000000000000313e+00 1.256680000000000064e+01 1.263000000000000078e+01 2.845949999999999847e+01 1.946600000000000108e+00
5.000000000000000000e-01 9.455999999999999517e+00 9.407000000000000028e+00 4.184999999999999609e+00 1.035599999999999987e+01 6.780000000000000249e+00 2.001000000000000156e+01 1.011800000000000033e+01 5.044999999999999929e+00 9.134000000000000341e+00 2.817000000000000171e+00 5.259000000000000341e+00 1.273670000000000080e+01 1.262500000000000000e+01 2.892000000000000171e+01 1.911000000000000032e+00
5.020000000000000018e-01 9.731999999999999318e+00 9.691000000000000725e+00 4.250000000000000000e+00 1.052800000000000047e+01 6.945000000000000284e+00 2.011100000000000065e+01 1.035699999999999932e+01 5.115000000000000213e+00 9.214999999999999858e+00 2.870999999999999996e+00 5.397999999999999687e+00 1.309450000000000003e+01 1.270299999999999940e+01 2.912450000000000117e+01 2.079000000000000181e+00
5.040000000000000036e-01 1.006000000000000050e+01 1.000200000000000067e+01 4.349999999999999645e+00 1.070500000000000007e+01 7.147999999999999687e+00 2.023600000000000065e+01 1.064000000000000057e+01 5.285000000000000142e+00 9.211999999999999744e+00 2.931999999999999940e+00 5.508000000000000007e+00 1.317179999999999929e+01 1.248399999999999999e+01 2.942050000000000054e+01 1.724499999999999922e+00
5.060000000000000053e-01 1.042099999999999937e+01 1.037899999999999956e+01 4.469999999999999751e+00 1.090700000000000003e+01 7.397000000000000242e+00 2.044000000000000128e+01 1.097300000000000075e+01 5.245000000000000107e+00 9.237000000000000099e+00 3.019000000000000128e+00 5.772000000000000242e+00 1.308900000000000041e+01 1.278599999999999959e+01 2.965919999999999845e+01 2.071800000000000086e+00
5.080000000000000071e-01 1.086200000000000010e+01 1.081400000000000006e+01 4.586999999999999744e+00 1.124000000000000021e+01 7.682000000000000384e+00 2.055600000000000094e+01 1.135999999999999943e+01 5.517000000000000348e+00 9.250000000000000000e+00 3.120999999999999996e+00 5.910000000000000142e+00 1.369280000000000008e+01 1.301099999999999923e+01 3.043260000000000076e+01 2.252099999999999991e+00
5.100000000000000089e-01 1.135500000000000043e+01 1.133799999999999919e+01 4.732000000000000206e+00 1.155100000000000016e+01 8.022000000000000242e+00 2.085099999999999909e+01 1.178899999999999970e+01 5.671999999999999709e+00 9.385999999999999233e+00 3.245000000000000107e+00 6.222000000000000419e+00 1.372010000000000041e+01 1.339300000000000068e+01 3.050979999999999848e+01 2.663899999999999935e+00
5.120000000000000107e-01 1.193800000000000061e+01 1.191499999999999915e+01 4.876000000000000334e+00 1.198600000000000065e+01 8.429000000000000270e+00 2.110399999999999920e+01 1.226200000000000045e+01 5.817000000000000171e+00 9.382999999999999119e+00 3.396999999999999797e+00 6.554000000000000270e+00 1.388460000000000072e+01 1.342900000000000027e+01 3.083149999999999835e+01 2.639899999999999913e+00
5.140000000000000124e-01 1.257199999999999918e+01 1.258200000000000074e+01 5.070000000000000284e+00 1.243599999999999994e+01 8.880000000000000782e+00 2.133399999999999963e+01 1.280700000000000038e+01 6.113999999999999879e+00 9.506999999999999673e+00 3.579000000000000181e+00 6.993999999999999773e+00 1.424130000000000074e+01 1.364799999999999969e+01 3.126409999999999911e+01 2.679899999999999949e+00
5.160000000000000142e-01 1.326699999999999946e+01 1.331799999999999962e+01 5.259000000000000341e+00 1.300000000000000000e+01 9.375999999999999446e+00 2.165800000000000125e+01 1.338799999999999990e+01 6.442999999999999616e+00 9.641000000000000014e+00 3.787999999999999812e+00 7.434000000000000163e+00 1.422220000000000084e+01 1.388599999999999923e+01 3.116059999999999874e+01 2.902200000000000113e+00
5.180000000000000160e-01 1.401399999999999935e+01 1.409200000000000053e+01 5.467999999999999972e+00 1.355899999999999928e+01 9.894999999999999574e+00 2.196699999999999875e+01 1.400699999999999967e+01 6.849999999999999645e+00 9.750000000000000000e+00 4.033999999999999808e+00 7.919999999999999929e+00 1.472289999999999921e+01 1.424799999999999933e+01 3.146270000000000167e+01 3.095299999999999940e+00
5.200000000000000178e-01 1.480499999999999972e+01 1.490000000000000036e+01 5.709999999999999964e+00 1.418599999999999994e+01 1.043800000000000061e+01 2.234499999999999886e+01 1.465700000000000003e+01 7.158999999999999808e+00 9.887999999999999901e+00 4.312999999999999723e+00 8.458000000000000185e+00 1.481700000000000017e+01 1.460399999999999920e+01 3.204610000000000269e+01 3.181000000000000050e+00
5.220000000000000195e-01 1.558000000000000007e+01 1.571299999999999919e+01 5.935999999999999943e+00 1.489700000000000024e+01 1.097199999999999953e+01 2.269200000000000017e+01 1.533200000000000074e+01 7.511999999999999567e+00 1.013499999999999979e+01 4.612000000000000099e+00 9.096000000000000085e+00 1.523789999999999978e+01 1.436500000000000021e+01 3.262160000000000082e+01 3.412399999999999878e+00
5.240000000000000213e-01 1.632900000000000063e+01 1.651200000000000045e+01 6.168000000000000149e+00 1.557399999999999984e+01 1.147400000000000020e+01 2.306500000000000128e+01 1.600100000000000122e+01 7.967999999999999972e+00 1.032099999999999973e+01 4.921999999999999709e+00 9.617000000000000881e+00 1.529570000000000007e+01 1.446499999999999986e+01 3.275560000000000116e+01 3.407799999999999940e+00
5.260000000000000231e-01 1.703699999999999903e+01 1.724200000000000088e+01 6.386000000000000121e+00 1.621799999999999997e+01 1.191399999999999970e+01 2.336100000000000065e+01 1.664199999999999946e+01 8.407999999999999474e+00 1.054700000000000060e+01 5.227999999999999758e+00 1.014100000000000001e+01 1.541210000000000058e+01 1.477899999999999991e+01 3.324790000000000134e+01 3.407799999999999940e+00
5.280000000000000249e-01 1.767599999999999838e+01 1.789199999999999946e+01 6.594000000000000306e+00 1.679700000000000060e+01 1.229800000000000004e+01 2.370299999999999940e+01 1.724800000000000111e+01 8.718999999999999417e+00 1.076299999999999990e+01 5.514999999999999680e+00 1.063799999999999990e+01 1.576040000000000063e+01 1.478500000000000014e+01 3.382529999999999859e+01 3.684299999999999908e+00
5.300000000000000266e-01 1.821600000000000108e+01 1.846300000000000097e+01 6.785000000000000142e+00 1.731599999999999895e+01 1.260899999999999999e+01 2.394999999999999929e+01 1.781599999999999895e+01 9.069000000000000838e+00 1.097300000000000075e+01 5.780000000000000249e+00 1.104499999999999993e+01 1.580879999999999974e+01 1.492699999999999960e+01 3.403829999999999956e+01 3.630100000000000104e+00
5.320000000000000284e-01 1.868799999999999883e+01 1.894000000000000128e+01 6.950000000000000178e+00 1.776599999999999824e+01 1.287100000000000044e+01 2.416199999999999903e+01 1.831400000000000006e+01 9.316000000000000725e+00 1.113700000000000045e+01 6.004999999999999893e+00 1.142900000000000027e+01 1.643359999999999843e+01 1.530100000000000016e+01 3.485439999999999827e+01 3.825600000000000112e+00
5.340000000000000302e-01 1.907199999999999918e+01 1.931299999999999883e+01 7.091999999999999638e+00 1.807300000000000040e+01 1.307000000000000028e+01 2.434100000000000108e+01 1.876000000000000156e+01 9.537000000000000810e+00 1.126999999999999957e+01 6.193999999999999950e+00 1.171299999999999919e+01 1.632189999999999941e+01 1.561899999999999977e+01 3.493630000000000280e+01 4.039200000000000124e+00
5.360000000000000320e-01 1.938299999999999912e+01 1.961700000000000088e+01 7.219000000000000306e+00 1.834499999999999886e+01 1.321899999999999942e+01 2.451399999999999935e+01 1.915500000000000114e+01 9.699999999999999289e+00 1.140499999999999936e+01 6.349999999999999645e+00 1.194400000000000084e+01 1.706200000000000117e+01 1.548499999999999943e+01 3.556689999999999685e+01 4.025000000000000355e+00
5.380000000000000338e-01 1.962900000000000134e+01 1.985300000000000153e+01 7.347000000000000419e+00 1.855900000000000105e+01 1.333000000000000007e+01 2.463100000000000023e+01 1.949200000000000088e+01 9.835000000000000853e+00 1.145199999999999996e+01 6.483999999999999986e+00 1.218900000000000006e+01 1.701480000000000103e+01 1.616600000000000037e+01 3.553849999999999909e+01 4.443299999999999805e+00
5.400000000000000355e-01 1.982100000000000151e+01 2.003500000000000014e+01 7.450000000000000178e+00 1.867000000000000171e+01 1.341699999999999982e+01 2.482600000000000051e+01 1.979299999999999926e+01 9.999000000000000554e+00 1.151200000000000045e+01 6.652999999999999581e+00 1.241999999999999993e+01 1.723280000000000101e+01 1.624599999999999866e+01 3.585669999999999646e+01 4.602500000000000036e+00
5.420000000000000373e-01 1.996799999999999997e+01 2.018900000000000006e+01 7.543000000000000149e+00 1.879200000000000159e+01 1.349300000000000033e+01 2.514099999999999824e+01 2.005199999999999960e+01 1.013499999999999979e+01 1.150000000000000000e+01 6.881000000000000227e+00 1.260399999999999920e+01 1.738439999999999941e+01 1.619399999999999906e+01 3.606069999999999709e+01 4.749500000000000277e+00
5.440000000000000391e-01 2.009700000000000131e+01 2.032900000000000063e+01 7.647000000000000242e+00 1.887000000000000099e+01 1.356799999999999962e+01 2.524399999999999977e+01 2.029400000000000048e+01 1.032799999999999940e+01 1.147199999999999953e+01 7.006999999999999673e+00 1.277599999999999980e+01 1.781119999999999948e+01 1.671799999999999997e+01 3.672370000000000090e+01 5.043499999999999872e+00
5.460000000000000409e-01 2.025700000000000145e+01 2.046399999999999864e+01 7.743000000000000327e+00 1.900799999999999912e+01 1.363700000000000045e+01 2.519999999999999929e+01 2.051300000000000168e+01 1.031700000000000017e+01 1.159900000000000020e+01 6.980000000000000426e+00 1.285699999999999932e+01 1.826289999999999836e+01 1.671499999999999986e+01 3.709550000000000125e+01 5.062299999999999578e+00
5.480000000000000426e-01 2.039300000000000068e+01 2.056700000000000017e+01 7.823999999999999844e+00 1.905900000000000105e+01 1.368200000000000038e+01 2.505000000000000071e+01 2.068400000000000105e+01 1.029100000000000037e+01 1.170500000000000007e+01 6.878999999999999559e+00 1.287500000000000000e+01 1.824070000000000036e+01 1.713500000000000156e+01 3.758570000000000277e+01 5.401299999999999990e+00
5.500000000000000444e-01 2.049699999999999989e+01 2.065200000000000102e+01 7.900000000000000355e+00 1.915800000000000125e+01 1.371599999999999930e+01 2.501500000000000057e+01 2.082799999999999940e+01 1.030400000000000027e+01 1.177800000000000047e+01 6.841999999999999638e+00 1.290900000000000070e+01 1.872860000000000014e+01 1.746499999999999986e+01 3.792479999999999762e+01 5.612400000000000055e+00
5.520000000000000462e-01 2.052700000000000102e+01 2.069099999999999895e+01 7.990999999999999659e+00 1.916100000000000136e+01 1.373099999999999987e+01 2.495700000000000074e+01 2.091400000000000148e+01 1.028400000000000070e+01 1.175099999999999945e+01 6.815000000000000391e+00 1.295700000000000074e+01 1.897429999999999950e+01 1.746199999999999974e+01 3.811269999999999669e+01 5.608699999999999797e+00
5.540000000000000480e-01 2.052299999999999969e+01 2.067500000000000071e+01 8.038999999999999702e+00 1.912500000000000000e+01 1.369200000000000017e+01 2.493799999999999883e+01 2.094000000000000128e+01 1.025999999999999979e+01 1.175900000000000034e+01 6.740000000000000213e+00 1.293900000000000006e+01 1.927080000000000126e+01 1.807900000000000063e+01 3.847809999999999775e+01 5.876500000000000057e+00
5.560000000000000497e-01 2.044600000000000151e+01 2.057600000000000051e+01 8.060000000000000497e+00 1.902199999999999847e+01 1.359500000000000064e+01 2.482000000000000028e+01 2.087699999999999889e+01 1.015399999999999991e+01 1.171000000000000085e+01 6.639999999999999680e+00 1.284099999999999930e+01 1.927009999999999934e+01 1.794000000000000128e+01 3.851650000000000063e+01 6.024200000000000443e+00
5.580000000000000515e-01 2.030000000000000071e+01 2.040500000000000114e+01 8.060999999999999943e+00 1.884100000000000108e+01 1.343800000000000061e+01 2.474899999999999878e+01 2.073699999999999832e+01 1.001399999999999935e+01 1.161100000000000065e+01 6.522000000000000242e+00 1.272400000000000020e+01 1.938340000000000174e+01 1.794000000000000128e+01 3.870770000000000266e+01 6.024200000000000443e+00
5.600000000000000533e-01 2.005499999999999972e+01 2.016300000000000026e+01 8.053000000000000824e+00 1.857499999999999929e+01 1.323199999999999932e+01 2.456700000000000017e+01 2.052599999999999980e+01 9.817999999999999616e+00 1.150200000000000067e+01 6.392000000000000348e+00 1.255199999999999960e+01 2.049699999999999989e+01 1.845299999999999940e+01 4.052450000000000330e+01 5.842500000000000249e+00
5.620000000000000551e-01 1.978200000000000003e+01 1.984799999999999898e+01 8.019999999999999574e+00 1.826699999999999946e+01 1.299300000000000033e+01 2.443599999999999994e+01 2.025900000000000034e+01 9.630000000000000782e+00 1.137400000000000055e+01 6.243999999999999773e+00 1.232600000000000051e+01 2.074660000000000082e+01 1.896699999999999875e+01 4.080960000000000321e+01 6.319499999999999673e+00
5.639999999999999458e-01 1.945599999999999952e+01 1.948600000000000065e+01 7.972999999999999865e+00 1.795599999999999952e+01 1.271400000000000041e+01 2.421699999999999875e+01 1.993100000000000094e+01 9.406000000000000583e+00 1.123499999999999943e+01 6.072000000000000064e+00 1.209200000000000053e+01 2.104629999999999868e+01 1.911599999999999966e+01 4.102600000000000335e+01 6.501299999999999635e+00
5.659999999999999476e-01 1.911100000000000065e+01 1.909100000000000108e+01 7.924000000000000377e+00 1.755799999999999983e+01 1.241399999999999970e+01 2.405199999999999960e+01 1.956400000000000006e+01 9.137999999999999901e+00 1.106099999999999994e+01 5.881999999999999673e+00 1.179100000000000037e+01 2.110910000000000153e+01 1.942500000000000071e+01 4.085770000000000124e+01 6.809999999999999609e+00
5.679999999999999494e-01 1.870899999999999963e+01 1.866700000000000159e+01 7.862000000000000099e+00 1.713700000000000045e+01 1.209500000000000064e+01 2.388500000000000156e+01 1.917899999999999849e+01 8.877000000000000668e+00 1.094200000000000017e+01 5.671000000000000263e+00 1.149200000000000088e+01 2.167370000000000019e+01 1.926999999999999957e+01 4.130420000000000158e+01 6.623000000000000220e+00
5.699999999999999512e-01 1.826699999999999946e+01 1.819800000000000040e+01 7.775999999999999801e+00 1.669900000000000162e+01 1.175799999999999912e+01 2.368400000000000105e+01 1.875600000000000023e+01 8.599000000000000199e+00 1.073199999999999932e+01 5.455000000000000071e+00 1.116699999999999982e+01 2.177100000000000080e+01 1.962399999999999878e+01 4.171959999999999980e+01 6.892000000000000348e+00
5.719999999999999529e-01 1.780600000000000094e+01 1.774299999999999855e+01 7.706000000000000405e+00 1.627599999999999980e+01 1.143800000000000061e+01 2.349500000000000099e+01 1.835500000000000043e+01 8.303000000000000824e+00 1.058099999999999952e+01 5.248999999999999666e+00 1.081199999999999939e+01 2.210610000000000142e+01 1.992000000000000171e+01 4.186880000000000024e+01 7.048000000000000043e+00
5.739999999999999547e-01 1.737699999999999889e+01 1.731400000000000006e+01 7.655000000000000249e+00 1.586700000000000088e+01 1.114799999999999969e+01 2.328200000000000003e+01 1.798699999999999832e+01 8.070999999999999730e+00 1.049099999999999966e+01 5.064000000000000057e+00 1.050999999999999979e+01 2.219699999999999918e+01 2.059299999999999997e+01 4.239450000000000074e+01 7.464000000000000412e+00
5.759999999999999565e-01 1.701699999999999946e+01 1.692200000000000060e+01 7.604000000000000092e+00 1.553100000000000058e+01 1.089100000000000001e+01 2.307799999999999940e+01 1.763500000000000156e+01 7.858999999999999986e+00 1.035399999999999920e+01 4.905999999999999694e+00 1.025099999999999945e+01 2.264859999999999829e+01 2.071699999999999875e+01 4.269969999999999999e+01 7.517999999999999794e+00
5.779999999999999583e-01 1.667599999999999838e+01 1.658299999999999841e+01 7.583000000000000185e+00 1.519800000000000040e+01 1.065700000000000003e+01 2.293499999999999872e+01 1.733599999999999852e+01 7.663000000000000256e+00 1.025000000000000000e+01 4.777999999999999581e+00 1.003999999999999915e+01 2.284209999999999852e+01 2.049500000000000099e+01 4.303659999999999997e+01 7.612000000000000099e+00
5.799999999999999600e-01 1.636899999999999977e+01 1.628300000000000125e+01 7.567000000000000171e+00 1.494800000000000040e+01 1.045299999999999940e+01 2.277400000000000091e+01 1.706299999999999883e+01 7.559000000000000163e+00 1.016200000000000081e+01 4.679000000000000270e+00 9.791000000000000369e+00 2.287920000000000087e+01 2.058800000000000097e+01 4.290879999999999939e+01 7.759000000000000341e+00
5.819999999999999618e-01 1.609700000000000131e+01 1.600100000000000122e+01 7.551999999999999602e+00 1.473600000000000065e+01 1.026999999999999957e+01 2.264499999999999957e+01 1.682000000000000028e+01 7.400999999999999801e+00 1.011599999999999966e+01 4.576999999999999957e+00 9.614000000000000767e+00 2.317920000000000158e+01 2.093400000000000105e+01 4.296500000000000341e+01 8.019000000000000128e+00
5.839999999999999636e-01 1.587800000000000011e+01 1.575000000000000000e+01 7.551000000000000156e+00 1.451500000000000057e+01 1.010699999999999932e+01 2.260900000000000176e+01 1.658500000000000085e+01 7.243999999999999773e+00 1.002599999999999980e+01 4.487000000000000099e+00 9.461000000000000298e+00 2.327590000000000003e+01 2.105199999999999960e+01 4.373499999999999943e+01 8.189999999999999503e+00
5.859999999999999654e-01 1.568599999999999994e+01 1.552699999999999925e+01 7.548000000000000043e+00 1.433500000000000085e+01 9.958999999999999631e+00 2.255300000000000082e+01 1.638400000000000034e+01 7.142999999999999794e+00 9.980999999999999872e+00 4.397000000000000242e+00 9.310000000000000497e+00 2.359499999999999886e+01 2.186299999999999955e+01 4.365679999999999694e+01 8.644999999999999574e+00
5.879999999999999671e-01 1.542800000000000082e+01 1.533799999999999919e+01 7.541999999999999815e+00 1.414700000000000024e+01 9.826999999999999957e+00 2.245200000000000173e+01 1.620400000000000063e+01 7.073999999999999844e+00 9.960000000000000853e+00 4.318999999999999950e+00 9.182000000000000384e+00 2.392660000000000053e+01 2.180399999999999849e+01 4.410730000000000217e+01 8.836999999999999744e+00
5.899999999999999689e-01 1.525600000000000023e+01 1.517099999999999937e+01 7.562000000000000277e+00 1.399900000000000055e+01 9.708000000000000185e+00 2.231700000000000017e+01 1.605799999999999983e+01 6.948000000000000398e+00 9.919999999999999929e+00 4.225999999999999979e+00 9.090999999999999304e+00 2.403630000000000067e+01 2.168900000000000006e+01 4.414829999999999899e+01 8.896000000000000796e+00
5.919999999999999707e-01 1.510100000000000087e+01 1.502100000000000080e+01 7.597999999999999865e+00 1.386899999999999977e+01 9.611000000000000654e+00 2.220700000000000074e+01 1.591300000000000026e+01 6.913000000000000256e+00 9.898999999999999133e+00 4.176000000000000156e+00 8.974999999999999645e+00 2.440589999999999904e+01 2.154299999999999926e+01 4.442049999999999699e+01 8.980000000000000426e+00
5.939999999999999725e-01 1.499000000000000021e+01 1.489000000000000057e+01 7.649000000000000021e+00 1.377599999999999980e+01 9.541999999999999815e+00 2.214799999999999969e+01 1.580599999999999916e+01 6.865999999999999659e+00 9.897999999999999687e+00 4.113999999999999879e+00 8.910000000000000142e+00 2.454400000000000048e+01 2.164900000000000091e+01 4.488029999999999831e+01 8.980000000000000426e+00
5.959999999999999742e-01 1.490799999999999947e+01 1.478299999999999947e+01 7.701999999999999957e+00 1.371599999999999930e+01 9.486000000000000654e+00 2.212800000000000011e+01 1.571400000000000041e+01 6.761999999999999567e+00 9.897000000000000242e+00 4.052999999999999936e+00 8.823000000000000398e+00 2.413119999999999976e+01 2.212600000000000122e+01 4.411829999999999785e+01 9.317999999999999616e+00
5.979999999999999760e-01 1.481300000000000061e+01 1.470500000000000007e+01 7.759999999999999787e+00 1.360100000000000087e+01 9.428000000000000824e+00 2.206899999999999906e+01 1.562199999999999989e+01 6.682999999999999829e+00 9.817000000000000171e+00 4.011999999999999567e+00 8.811999999999999389e+00 2.484959999999999880e+01 2.207799999999999940e+01 4.453070000000000306e+01 9.180999999999999162e+00
5.999999999999999778e-01 1.470800000000000018e+01 1.459800000000000075e+01 7.828000000000000291e+00 1.352599999999999980e+01 9.362000000000000099e+00 2.204100000000000037e+01 1.552999999999999936e+01 6.657000000000000028e+00 9.839000000000000412e+00 3.974000000000000199e+00 8.737000000000000099e+00 2.507750000000000057e+01 2.199599999999999866e+01 4.420250000000000057e+01 9.255000000000000782e+00
6.019999999999999796e-01 1.459399999999999942e+01 1.446899999999999942e+01 7.900000000000000355e+00 1.343200000000000038e+01 9.289999999999999147e+00 2.196799999999999997e+01 1.540600000000000058e+01 6.615999999999999659e+00 9.830999999999999517e+00 3.916999999999999815e+00 8.640000000000000568e+00 2.504240000000000066e+01 2.233800000000000097e+01 4.401010000000000133e+01 9.490000000000000213e+00
6.039999999999999813e-01 1.445800000000000018e+01 1.432199999999999918e+01 7.961000000000000298e+00 1.330599999999999916e+01 9.196999999999999176e+00 2.190299999999999869e+01 1.524499999999999922e+01 6.533999999999999808e+00 9.779999999999999361e+00 3.866000000000000103e+00 8.563000000000000611e+00 2.511700000000000088e+01 2.216499999999999915e+01 4.437279999999999802e+01 9.297000000000000597e+00
6.059999999999999831e-01 1.429199999999999982e+01 1.414100000000000001e+01 7.996999999999999886e+00 1.315000000000000036e+01 9.083999999999999631e+00 2.179500000000000171e+01 1.506700000000000017e+01 6.466999999999999638e+00 9.746999999999999886e+00 3.814999999999999947e+00 8.454000000000000625e+00 2.540840000000000032e+01 2.249399999999999977e+01 4.459550000000000125e+01 9.573999999999999844e+00
6.079999999999999849e-01 1.409500000000000064e+01 1.393299999999999983e+01 8.031000000000000583e+00 1.298499999999999943e+01 8.960000000000000853e+00 2.165800000000000125e+01 1.485399999999999920e+01 6.379999999999999893e+00 9.701999999999999957e+00 3.765000000000000124e+00 8.272000000000000242e+00 2.544559999999999889e+01 2.197100000000000009e+01 4.447599999999999909e+01 9.413999999999999702e+00
6.099999999999999867e-01 1.385899999999999999e+01 1.370500000000000007e+01 8.054999999999999716e+00 1.275699999999999967e+01 8.823000000000000398e+00 2.160999999999999943e+01 1.463100000000000023e+01 6.333000000000000185e+00 9.618999999999999773e+00 3.798999999999999932e+00 8.132999999999999119e+00 2.553630000000000067e+01 2.224399999999999977e+01 4.442009999999999792e+01 9.653000000000000469e+00
6.119999999999999885e-01 1.360399999999999920e+01 1.346400000000000041e+01 8.086999999999999744e+00 1.250600000000000023e+01 8.680999999999999162e+00 2.162300000000000111e+01 1.440700000000000003e+01 6.285000000000000142e+00 9.510999999999999233e+00 3.830999999999999961e+00 8.028999999999999915e+00 2.571689999999999898e+01 2.233099999999999952e+01 4.461030000000000229e+01 9.910999999999999588e+00
6.139999999999999902e-01 1.339300000000000068e+01 1.323399999999999999e+01 8.111000000000000654e+00 1.238100000000000023e+01 8.528000000000000469e+00 2.134499999999999886e+01 1.418599999999999994e+01 6.128000000000000114e+00 9.523999999999999133e+00 3.646999999999999797e+00 7.812999999999999723e+00 2.595860000000000056e+01 2.233699999999999974e+01 4.480080000000000240e+01 9.759000000000000341e+00
6.159999999999999920e-01 1.317900000000000027e+01 1.301099999999999923e+01 8.157000000000000028e+00 1.217200000000000060e+01 8.382999999999999119e+00 2.116799999999999926e+01 1.397799999999999976e+01 6.043000000000000149e+00 9.528000000000000469e+00 3.537999999999999812e+00 7.637999999999999901e+00 2.601500000000000057e+01 2.237500000000000000e+01 4.488589999999999947e+01 9.830999999999999517e+00
6.179999999999999938e-01 1.298199999999999932e+01 1.280899999999999928e+01 8.191000000000000725e+00 1.200799999999999912e+01 8.259999999999999787e+00 2.101800000000000068e+01 1.378599999999999959e+01 5.958999999999999631e+00 9.503000000000000114e+00 3.459999999999999964e+00 7.480999999999999872e+00 2.644320000000000093e+01 2.221399999999999864e+01 4.527219999999999800e+01 9.855000000000000426e+00
6.199999999999999956e-01 1.281199999999999939e+01 1.264199999999999946e+01 8.246999999999999886e+00 1.187400000000000055e+01 8.162000000000000810e+00 2.094999999999999929e+01 1.363100000000000023e+01 5.886999999999999567e+00 9.446999999999999176e+00 3.418000000000000149e+00 7.405999999999999694e+00 2.663019999999999854e+01 2.235200000000000031e+01 4.535880000000000223e+01 9.977000000000000313e+00
6.219999999999999973e-01 1.268500000000000050e+01 1.251299999999999990e+01 8.313000000000000611e+00 1.177500000000000036e+01 8.079000000000000625e+00 2.087699999999999889e+01 1.350600000000000023e+01 5.818999999999999950e+00 9.489000000000000767e+00 3.378000000000000114e+00 7.267000000000000348e+00 2.725669999999999860e+01 2.236899999999999977e+01 4.520069999999999766e+01 9.721000000000000085e+00
6.239999999999999991e-01 1.258099999999999952e+01 1.241600000000000037e+01 8.387000000000000455e+00 1.169299999999999962e+01 8.023999999999999133e+00 2.079500000000000171e+01 1.342099999999999937e+01 5.802999999999999936e+00 9.438000000000000611e+00 3.338000000000000078e+00 7.205000000000000071e+00 2.729449999999999932e+01 2.245200000000000173e+01 4.512140000000000128e+01 1.017999999999999972e+01
6.260000000000000009e-01 1.251099999999999923e+01 1.235299999999999976e+01 8.474000000000000199e+00 1.165099999999999980e+01 7.985999999999999766e+00 2.074500000000000099e+01 1.336299999999999955e+01 5.772000000000000242e+00 9.465999999999999304e+00 3.306999999999999940e+00 7.158000000000000362e+00 2.686700000000000088e+01 2.289199999999999946e+01 4.514170000000000016e+01 1.034800000000000075e+01
6.280000000000000027e-01 1.246700000000000053e+01 1.231199999999999939e+01 8.560999999999999943e+00 1.163599999999999923e+01 7.950999999999999623e+00 2.073100000000000165e+01 1.333200000000000074e+01 5.759000000000000341e+00 9.438000000000000611e+00 3.291999999999999815e+00 7.145999999999999908e+00 2.675019999999999953e+01 2.248499999999999943e+01 4.512669999999999959e+01 1.014199999999999946e+01
6.300000000000000044e-01 1.243099999999999916e+01 1.227899999999999991e+01 8.657999999999999474e+00 1.161599999999999966e+01 7.931000000000000050e+00 2.069200000000000017e+01 1.330499999999999972e+01 5.799000000000000377e+00 9.449999999999999289e+00 3.287999999999999812e+00 7.155999999999999694e+00 2.750499999999999901e+01 2.309799999999999898e+01 4.525710000000000122e+01 1.045100000000000051e+01
6.320000000000000062e-01 1.238100000000000023e+01 1.223700000000000010e+01 8.744999999999999218e+00 1.154800000000000004e+01 7.908999999999999808e+00 2.068199999999999861e+01 1.326500000000000057e+01 5.722000000000000419e+00 9.439000000000000057e+00 3.265000000000000124e+00 7.084999999999999964e+00 2.731850000000000023e+01 2.290099999999999980e+01 4.467470000000000141e+01 1.035299999999999976e+01
6.340000000000000080e-01 1.230199999999999960e+01 1.216000000000000014e+01 8.820000000000000284e+00 1.152100000000000080e+01 7.854000000000000092e+00 2.061599999999999966e+01 1.319899999999999984e+01 5.713000000000000078e+00 9.439999999999999503e+00 3.217000000000000082e+00 7.081000000000000405e+00 2.724080000000000013e+01 2.310600000000000165e+01 4.507059999999999889e+01 1.045500000000000007e+01
6.360000000000000098e-01 1.214899999999999913e+01 1.202899999999999991e+01 8.872999999999999332e+00 1.140099999999999980e+01 7.767999999999999794e+00 2.053099999999999881e+01 1.308300000000000018e+01 5.628999999999999559e+00 9.454000000000000625e+00 3.169000000000000039e+00 7.014999999999999680e+00 2.752430000000000021e+01 2.313200000000000145e+01 4.542540000000000333e+01 1.057099999999999973e+01
6.380000000000000115e-01 1.193800000000000061e+01 1.182000000000000028e+01 8.903999999999999915e+00 1.127200000000000024e+01 7.644000000000000128e+00 2.050499999999999901e+01 1.290000000000000036e+01 5.551999999999999602e+00 9.410000000000000142e+00 3.104000000000000092e+00 6.894999999999999574e+00 2.753389999999999915e+01 2.233800000000000097e+01 4.538150000000000261e+01 1.037599999999999945e+01
6.400000000000000133e-01 1.166499999999999915e+01 1.157099999999999973e+01 8.919000000000000483e+00 1.105199999999999960e+01 7.500000000000000000e+00 2.039099999999999824e+01 1.266099999999999959e+01 5.448000000000000398e+00 9.439999999999999503e+00 3.027000000000000135e+00 6.780999999999999694e+00 2.791900000000000048e+01 2.324200000000000088e+01 4.601120000000000232e+01 1.088299999999999912e+01
6.420000000000000151e-01 1.136400000000000077e+01 1.127399999999999913e+01 8.914999999999999147e+00 1.088700000000000045e+01 7.331999999999999851e+00 2.028000000000000114e+01 1.238400000000000034e+01 5.341000000000000192e+00 9.380000000000000782e+00 2.948999999999999844e+00 6.636000000000000121e+00 2.777959999999999852e+01 2.340800000000000125e+01 4.593589999999999662e+01 1.086400000000000077e+01
6.440000000000000169e-01 1.105199999999999960e+01 1.097499999999999964e+01 8.914999999999999147e+00 1.067699999999999960e+01 7.165000000000000036e+00 2.016799999999999926e+01 1.209099999999999930e+01 5.261999999999999567e+00 9.377000000000000668e+00 2.878000000000000114e+00 6.487000000000000099e+00 2.791900000000000048e+01 2.287300000000000111e+01 4.613940000000000197e+01 1.054100000000000037e+01
6.460000000000000187e-01 1.074600000000000044e+01 1.068699999999999939e+01 8.898999999999999133e+00 1.049900000000000055e+01 7.009000000000000341e+00 2.002799999999999869e+01 1.181300000000000061e+01 5.168999999999999595e+00 9.400000000000000355e+00 2.810000000000000053e+00 6.304999999999999716e+00 2.888269999999999982e+01 2.307199999999999918e+01 4.605199999999999960e+01 1.069200000000000017e+01
6.480000000000000204e-01 1.046000000000000085e+01 1.041499999999999915e+01 8.896000000000000796e+00 1.031799999999999962e+01 6.865999999999999659e+00 1.992200000000000060e+01 1.154400000000000048e+01 5.128000000000000114e+00 9.333999999999999631e+00 2.757000000000000117e+00 6.181000000000000050e+00 2.834720000000000084e+01 2.321199999999999974e+01 4.561019999999999897e+01 1.091799999999999926e+01
6.500000000000000222e-01 1.023000000000000043e+01 1.019599999999999973e+01 8.919999999999999929e+00 1.022100000000000009e+01 6.764000000000000234e+00 1.983999999999999986e+01 1.134200000000000053e+01 5.057999999999999829e+00 9.365000000000000213e+00 2.722999999999999865e+00 6.083999999999999631e+00 2.863220000000000098e+01 2.357199999999999918e+01 4.600560000000000116e+01 1.099399999999999977e+01
6.520000000000000240e-01 1.005499999999999972e+01 1.003599999999999959e+01 8.958000000000000185e+00 1.015900000000000070e+01 6.695000000000000284e+00 1.977299999999999969e+01 1.117399999999999949e+01 5.038999999999999702e+00 9.380000000000000782e+00 2.701000000000000068e+00 5.975999999999999979e+00 2.881640000000000157e+01 2.340200000000000102e+01 4.652400000000000091e+01 1.096000000000000085e+01
6.540000000000000258e-01 9.904999999999999361e+00 9.891000000000000014e+00 8.996999999999999886e+00 1.010200000000000031e+01 6.634999999999999787e+00 1.971199999999999974e+01 1.103200000000000003e+01 4.996999999999999886e+00 9.361000000000000654e+00 2.682999999999999829e+00 5.889000000000000234e+00 2.892820000000000036e+01 2.330600000000000094e+01 4.657410000000000139e+01 1.116799999999999926e+01
6.560000000000000275e-01 9.762000000000000455e+00 9.756999999999999673e+00 9.035999999999999588e+00 1.003500000000000014e+01 6.568999999999999950e+00 1.963500000000000156e+01 1.088000000000000078e+01 5.022999999999999687e+00 9.374000000000000554e+00 2.664000000000000146e+00 5.844000000000000306e+00 2.899520000000000053e+01 2.377899999999999991e+01 4.637019999999999698e+01 1.130499999999999972e+01
6.580000000000000293e-01 9.574999999999999289e+00 9.582000000000000739e+00 9.055999999999999162e+00 9.951000000000000512e+00 6.490000000000000213e+00 1.953300000000000125e+01 1.068099999999999916e+01 4.990000000000000213e+00 9.396000000000000796e+00 2.642999999999999794e+00 5.738000000000000433e+00 2.958190000000000097e+01 2.389199999999999946e+01 4.713839999999999719e+01 1.151699999999999946e+01
6.600000000000000311e-01 9.351000000000000867e+00 9.391000000000000014e+00 9.057000000000000384e+00 9.856999999999999318e+00 6.392000000000000348e+00 1.939999999999999858e+01 1.046700000000000053e+01 4.963000000000000078e+00 9.390000000000000568e+00 2.615000000000000213e+00 5.642000000000000348e+00 2.900049999999999883e+01 2.398600000000000065e+01 4.657990000000000208e+01 1.140799999999999947e+01
6.620000000000000329e-01 9.121999999999999886e+00 9.175000000000000711e+00 9.057000000000000384e+00 9.744999999999999218e+00 6.293000000000000149e+00 1.930099999999999838e+01 1.022899999999999920e+01 4.926000000000000156e+00 9.409000000000000696e+00 2.588999999999999968e+00 5.509000000000000341e+00 2.929319999999999879e+01 2.384600000000000009e+01 4.662360000000000326e+01 1.154599999999999937e+01
6.640000000000000346e-01 8.897999999999999687e+00 8.987999999999999545e+00 9.051000000000000156e+00 9.672000000000000597e+00 6.208000000000000185e+00 1.915899999999999892e+01 9.996999999999999886e+00 4.918999999999999595e+00 9.433999999999999275e+00 2.571000000000000174e+00 5.421999999999999709e+00 2.882880000000000109e+01 2.409199999999999875e+01 4.622619999999999862e+01 1.151099999999999923e+01
6.660000000000000364e-01 8.708000000000000185e+00 8.833000000000000185e+00 9.047000000000000597e+00 9.634000000000000341e+00 6.131999999999999673e+00 1.905900000000000105e+01 9.805999999999999162e+00 4.924000000000000377e+00 9.455999999999999517e+00 2.560999999999999943e+00 5.328999999999999737e+00 2.947510000000000119e+01 2.395400000000000063e+01 4.711220000000000141e+01 1.154499999999999993e+01
6.680000000000000382e-01 8.560999999999999943e+00 8.717999999999999972e+00 9.066000000000000725e+00 9.589000000000000412e+00 6.089999999999999858e+00 1.899399999999999977e+01 9.653999999999999915e+00 4.913999999999999702e+00 9.454000000000000625e+00 2.564999999999999947e+00 5.296999999999999709e+00 2.957890000000000086e+01 2.415700000000000003e+01 4.738790000000000191e+01 1.196100000000000030e+01
6.700000000000000400e-01 8.470000000000000639e+00 8.654999999999999361e+00 9.103999999999999204e+00 9.634000000000000341e+00 6.073000000000000398e+00 1.894300000000000139e+01 9.548000000000000043e+00 4.967999999999999972e+00 9.490000000000000213e+00 2.588000000000000078e+00 5.259999999999999787e+00 2.983889999999999887e+01 2.378600000000000136e+01 4.690679999999999694e+01 1.166399999999999970e+01
6.720000000000000417e-01 8.432000000000000384e+00 8.635999999999999233e+00 9.157000000000000028e+00 9.679999999999999716e+00 6.078999999999999737e+00 1.891300000000000026e+01 9.487000000000000099e+00 5.001000000000000334e+00 9.535999999999999588e+00 2.625000000000000000e+00 5.243000000000000327e+00 2.983480000000000132e+01 2.395400000000000063e+01 4.751590000000000202e+01 1.185500000000000043e+01
6.740000000000000435e-01 8.429000000000000270e+00 8.659000000000000696e+00 9.224000000000000199e+00 9.784000000000000696e+00 6.099999999999999645e+00 1.891499999999999915e+01 9.467999999999999972e+00 5.091999999999999638e+00 9.582000000000000739e+00 2.678999999999999826e+00 5.261999999999999567e+00 2.996430000000000149e+01 2.446799999999999997e+01 4.733769999999999811e+01 1.216900000000000048e+01
6.760000000000000453e-01 8.471000000000000085e+00 8.714000000000000412e+00 9.310000000000000497e+00 9.891000000000000014e+00 6.145999999999999908e+00 1.889499999999999957e+01 9.474000000000000199e+00 5.168000000000000149e+00 9.641000000000000014e+00 2.745999999999999996e+00 5.299000000000000377e+00 2.973270000000000124e+01 2.436499999999999844e+01 4.719019999999999726e+01 1.211500000000000021e+01
6.780000000000000471e-01 8.538000000000000256e+00 8.797000000000000597e+00 9.419000000000000483e+00 1.006799999999999962e+01 6.217999999999999972e+00 1.894600000000000151e+01 9.525000000000000355e+00 5.259000000000000341e+00 9.699999999999999289e+00 2.834999999999999964e+00 5.336000000000000298e+00 2.996590000000000131e+01 2.450300000000000011e+01 4.741479999999999961e+01 1.212800000000000011e+01
6.800000000000000488e-01 8.669999999999999929e+00 8.926000000000000156e+00 9.538000000000000256e+00 1.025600000000000023e+01 6.309999999999999609e+00 1.898999999999999844e+01 9.615999999999999659e+00 5.394000000000000128e+00 9.788999999999999702e+00 2.935000000000000053e+00 5.413000000000000256e+00 3.078290000000000148e+01 2.412800000000000011e+01 4.825160000000000338e+01 1.203899999999999970e+01
6.820000000000000506e-01 8.865999999999999659e+00 9.109999999999999432e+00 9.698999999999999844e+00 1.046100000000000030e+01 6.429000000000000270e+00 1.907700000000000173e+01 9.781000000000000583e+00 5.527000000000000135e+00 9.821999999999999176e+00 3.048999999999999932e+00 5.511999999999999567e+00 3.086019999999999897e+01 2.423000000000000043e+01 4.808070000000000022e+01 1.229800000000000004e+01
6.840000000000000524e-01 9.147000000000000242e+00 9.365999999999999659e+00 9.916000000000000369e+00 1.071599999999999930e+01 6.589999999999999858e+00 1.920499999999999829e+01 1.005499999999999972e+01 5.671999999999999709e+00 9.884999999999999787e+00 3.170999999999999819e+00 5.650000000000000355e+00 3.049510000000000076e+01 2.470899999999999963e+01 4.795259999999999678e+01 1.253899999999999970e+01
6.860000000000000542e-01 9.585000000000000853e+00 9.744999999999999218e+00 1.020199999999999996e+01 1.100000000000000000e+01 6.810999999999999943e+00 1.942599999999999838e+01 1.047600000000000087e+01 5.847000000000000419e+00 9.967999999999999972e+00 3.306000000000000050e+00 5.849999999999999645e+00 3.030460000000000065e+01 2.477499999999999858e+01 4.786310000000000286e+01 1.251800000000000068e+01
6.879999999999999449e-01 1.023099999999999987e+01 1.031900000000000084e+01 1.056499999999999950e+01 1.140900000000000070e+01 7.136000000000000121e+00 1.967399999999999949e+01 1.112100000000000044e+01 6.030000000000000249e+00 1.001399999999999935e+01 3.471000000000000085e+00 6.113000000000000433e+00 3.070639999999999858e+01 2.488100000000000023e+01 4.789289999999999736e+01 1.267900000000000027e+01
6.899999999999999467e-01 1.116200000000000081e+01 1.116799999999999926e+01 1.106199999999999939e+01 1.202999999999999936e+01 7.631999999999999673e+00 2.007999999999999829e+01 1.203700000000000081e+01 6.365999999999999659e+00 1.006400000000000006e+01 3.697000000000000064e+00 6.552999999999999936e+00 3.072779999999999845e+01 2.473999999999999844e+01 4.792269999999999897e+01 1.244599999999999973e+01
6.919999999999999485e-01 1.240799999999999947e+01 1.234099999999999930e+01 1.167699999999999960e+01 1.296299999999999919e+01 8.385999999999999233e+00 2.059700000000000131e+01 1.327100000000000080e+01 6.878999999999999559e+00 1.018099999999999916e+01 4.054999999999999716e+00 7.198000000000000398e+00 3.077060000000000173e+01 2.498400000000000176e+01 4.849110000000000298e+01 1.267900000000000027e+01
6.939999999999999503e-01 1.398199999999999932e+01 1.386599999999999966e+01 1.243800000000000061e+01 1.431499999999999950e+01 9.413000000000000256e+00 2.125600000000000023e+01 1.486299999999999955e+01 7.668999999999999595e+00 1.045100000000000051e+01 4.605999999999999872e+00 8.063000000000000611e+00 3.121719999999999828e+01 2.498400000000000176e+01 4.858189999999999742e+01 1.298799999999999955e+01
6.959999999999999520e-01 1.586400000000000077e+01 1.573099999999999987e+01 1.332000000000000028e+01 1.607100000000000151e+01 1.073099999999999987e+01 2.209600000000000009e+01 1.678600000000000136e+01 8.788999999999999702e+00 1.085100000000000087e+01 5.402000000000000135e+00 9.259999999999999787e+00 3.130099999999999838e+01 2.512399999999999878e+01 4.852129999999999654e+01 1.316699999999999982e+01
6.979999999999999538e-01 1.797800000000000153e+01 1.786499999999999844e+01 1.434299999999999997e+01 1.816000000000000014e+01 1.229400000000000048e+01 2.302899999999999991e+01 1.901699999999999946e+01 1.022899999999999920e+01 1.148799999999999955e+01 6.469000000000000306e+00 1.061800000000000033e+01 3.107600000000000051e+01 2.540700000000000003e+01 4.897469999999999857e+01 1.321700000000000053e+01
6.999999999999999556e-01 2.026999999999999957e+01 2.018100000000000094e+01 1.544599999999999973e+01 2.052499999999999858e+01 1.405300000000000082e+01 2.412699999999999889e+01 2.149200000000000088e+01 1.197400000000000020e+01 1.240600000000000058e+01 7.809999999999999609e+00 1.214199999999999946e+01 3.119829999999999970e+01 2.504500000000000171e+01 4.875869999999999749e+01 1.325399999999999956e+01
7.019999999999999574e-01 2.263500000000000156e+01 2.256800000000000139e+01 1.662999999999999901e+01 2.304700000000000060e+01 1.596000000000000085e+01 2.523600000000000065e+01 2.410500000000000043e+01 1.392900000000000027e+01 1.357300000000000040e+01 9.365999999999999659e+00 1.378500000000000014e+01 3.147299999999999898e+01 2.504500000000000171e+01 4.896820000000000306e+01 1.330100000000000016e+01
7.039999999999999591e-01 2.498000000000000043e+01 2.493299999999999983e+01 1.784400000000000119e+01 2.565099999999999980e+01 1.794000000000000128e+01 2.643199999999999861e+01 2.676399999999999935e+01 1.594699999999999918e+01 1.493399999999999928e+01 1.107199999999999918e+01 1.537100000000000044e+01 3.144160000000000110e+01 2.514300000000000068e+01 4.893679999999999808e+01 1.339000000000000057e+01
7.059999999999999609e-01 2.729500000000000171e+01 2.721699999999999875e+01 1.907900000000000063e+01 2.830600000000000094e+01 1.997299999999999898e+01 2.766700000000000159e+01 2.940500000000000114e+01 1.807300000000000040e+01 1.648699999999999832e+01 1.286999999999999922e+01 1.693799999999999883e+01 3.144739999999999824e+01 2.507499999999999929e+01 4.900780000000000314e+01 1.350900000000000034e+01
7.079999999999999627e-01 2.950799999999999912e+01 2.939600000000000080e+01 2.032199999999999918e+01 3.097500000000000142e+01 2.203999999999999915e+01 2.892099999999999937e+01 3.196300000000000097e+01 2.021699999999999875e+01 1.813800000000000168e+01 1.472799999999999976e+01 1.842500000000000071e+01 3.171300000000000097e+01 2.544800000000000040e+01 4.910679999999999978e+01 1.344699999999999918e+01
7.099999999999999645e-01 3.163899999999999935e+01 3.146399999999999864e+01 2.158299999999999841e+01 3.364699999999999847e+01 2.413599999999999923e+01 3.021099999999999852e+01 3.442799999999999727e+01 2.233599999999999852e+01 1.993499999999999872e+01 1.662999999999999901e+01 1.985099999999999909e+01 3.179400000000000048e+01 2.531099999999999994e+01 4.917099999999999937e+01 1.362899999999999956e+01
7.119999999999999662e-01 3.371600000000000108e+01 3.344100000000000250e+01 2.285900000000000176e+01 3.634300000000000352e+01 2.627400000000000091e+01 3.151699999999999946e+01 3.678799999999999670e+01 2.456500000000000128e+01 2.185399999999999920e+01 1.858999999999999986e+01 2.126599999999999824e+01 3.185879999999999868e+01 2.527499999999999858e+01 4.938519999999999754e+01 1.355300000000000082e+01
7.139999999999999680e-01 3.569200000000000017e+01 3.532500000000000284e+01 2.414900000000000091e+01 3.904699999999999704e+01 2.843299999999999983e+01 3.289600000000000080e+01 3.900500000000000256e+01 2.673999999999999844e+01 2.384600000000000009e+01 2.058699999999999974e+01 2.262300000000000111e+01 3.193969999999999843e+01 2.555099999999999838e+01 4.944919999999999760e+01 1.380599999999999916e+01
7.159999999999999698e-01 3.762100000000000222e+01 3.710499999999999687e+01 2.545100000000000051e+01 4.173700000000000188e+01 3.062199999999999989e+01 3.428699999999999903e+01 4.112299999999999756e+01 2.898799999999999955e+01 2.590299999999999869e+01 2.262900000000000134e+01 2.393599999999999994e+01 3.220139999999999958e+01 2.575499999999999901e+01 4.923089999999999833e+01 1.401099999999999923e+01
7.179999999999999716e-01 3.943800000000000239e+01 3.880700000000000216e+01 2.675499999999999901e+01 4.440599999999999881e+01 3.283299999999999841e+01 3.567900000000000205e+01 4.310499999999999687e+01 3.124699999999999989e+01 2.800300000000000011e+01 2.469500000000000028e+01 2.524699999999999989e+01 3.239979999999999905e+01 2.554299999999999926e+01 4.994319999999999737e+01 1.383600000000000030e+01
7.199999999999999734e-01 4.119599999999999795e+01 4.040800000000000125e+01 2.803999999999999915e+01 4.701599999999999824e+01 3.503900000000000148e+01 3.710099999999999909e+01 4.497099999999999653e+01 3.352499999999999858e+01 3.015800000000000125e+01 2.676899999999999835e+01 2.650100000000000122e+01 3.264860000000000184e+01 2.516799999999999926e+01 5.006759999999999877e+01 1.382699999999999996e+01
7.219999999999999751e-01 4.282900000000000063e+01 4.190699999999999648e+01 2.932300000000000040e+01 4.951800000000000068e+01 3.723799999999999955e+01 3.852700000000000102e+01 4.669700000000000273e+01 3.579500000000000171e+01 3.232500000000000284e+01 2.882300000000000040e+01 2.776099999999999923e+01 3.238430000000000319e+01 2.540299999999999869e+01 4.988539999999999708e+01 1.410200000000000031e+01
7.239999999999999769e-01 4.439399999999999835e+01 4.330100000000000193e+01 3.056099999999999994e+01 5.186299999999999955e+01 3.939699999999999847e+01 3.992099999999999937e+01 4.828999999999999915e+01 3.798199999999999932e+01 3.441799999999999926e+01 3.082799999999999940e+01 2.895499999999999829e+01 3.239920000000000044e+01 2.536799999999999855e+01 4.961079999999999757e+01 1.392699999999999960e+01
7.259999999999999787e-01 4.581099999999999994e+01 4.458800000000000097e+01 3.173999999999999844e+01 5.401100000000000279e+01 4.149099999999999966e+01 4.123299999999999699e+01 4.974199999999999733e+01 4.009300000000000352e+01 3.647999999999999687e+01 3.275399999999999778e+01 3.005699999999999861e+01 3.276830000000000354e+01 2.530199999999999960e+01 4.967620000000000147e+01 1.394599999999999973e+01
7.279999999999999805e-01 4.713499999999999801e+01 4.576299999999999812e+01 3.287299999999999756e+01 5.606000000000000227e+01 4.350000000000000000e+01 4.248799999999999955e+01 5.107000000000000028e+01 4.214300000000000068e+01 3.840500000000000114e+01 3.458500000000000085e+01 3.114900000000000091e+01 3.285649999999999693e+01 2.563700000000000045e+01 5.016689999999999827e+01 1.412199999999999989e+01
7.299999999999999822e-01 4.831400000000000006e+01 4.682099999999999795e+01 3.392999999999999972e+01 5.782600000000000051e+01 4.540200000000000102e+01 4.367799999999999727e+01 5.225399999999999778e+01 4.402000000000000313e+01 4.026899999999999835e+01 3.629500000000000171e+01 3.214600000000000080e+01 3.311350000000000193e+01 2.610600000000000165e+01 5.047379999999999711e+01 1.436100000000000065e+01
7.319999999999999840e-01 4.940599999999999881e+01 4.778600000000000136e+01 3.490599999999999881e+01 5.936999999999999744e+01 4.717799999999999727e+01 4.472899999999999920e+01 5.333400000000000318e+01 4.576700000000000301e+01 4.194899999999999807e+01 3.787700000000000244e+01 3.305899999999999750e+01 3.287169999999999703e+01 2.617599999999999838e+01 5.019859999999999900e+01 1.450000000000000000e+01
7.339999999999999858e-01 5.035499999999999687e+01 4.861699999999999733e+01 3.580499999999999972e+01 6.073899999999999721e+01 4.883200000000000074e+01 4.569500000000000028e+01 5.430599999999999739e+01 4.739600000000000080e+01 4.351800000000000068e+01 3.931700000000000017e+01 3.392399999999999949e+01 3.286299999999999955e+01 2.607600000000000051e+01 5.026330000000000098e+01 1.450000000000000000e+01
7.359999999999999876e-01 5.121600000000000108e+01 4.937899999999999778e+01 3.663000000000000256e+01 6.195900000000000318e+01 5.034899999999999665e+01 4.652600000000000335e+01 5.513000000000000256e+01 4.884199999999999875e+01 4.493900000000000006e+01 4.061699999999999733e+01 3.469200000000000017e+01 3.318549999999999756e+01 2.614600000000000080e+01 5.053750000000000142e+01 1.474000000000000021e+01
7.379999999999999893e-01 5.195400000000000063e+01 5.004500000000000171e+01 3.737800000000000011e+01 6.301200000000000045e+01 5.172899999999999920e+01 4.732900000000000063e+01 5.589900000000000091e+01 5.011599999999999966e+01 4.620400000000000063e+01 4.177700000000000102e+01 3.536999999999999744e+01 3.380120000000000147e+01 2.577100000000000080e+01 5.093829999999999814e+01 1.454100000000000037e+01
7.399999999999999911e-01 5.260499999999999687e+01 5.059899999999999665e+01 3.806300000000000239e+01 6.388100000000000023e+01 5.297299999999999898e+01 4.796200000000000330e+01 5.654699999999999704e+01 5.126299999999999812e+01 4.732200000000000273e+01 4.279399999999999693e+01 3.597899999999999920e+01 3.355689999999999884e+01 2.617200000000000060e+01 5.090879999999999939e+01 1.474099999999999966e+01
7.419999999999999929e-01 5.316499999999999915e+01 5.109400000000000119e+01 3.867199999999999704e+01 6.463299999999999557e+01 5.407900000000000063e+01 4.856400000000000006e+01 5.710799999999999699e+01 5.225200000000000244e+01 4.832399999999999807e+01 4.367300000000000182e+01 3.650800000000000267e+01 3.332130000000000081e+01 2.650100000000000122e+01 5.087839999999999918e+01 1.460100000000000087e+01
7.439999999999999947e-01 5.363400000000000034e+01 5.150399999999999778e+01 3.925000000000000000e+01 6.526200000000000045e+01 5.504500000000000171e+01 4.907099999999999795e+01 5.761099999999999710e+01 5.310099999999999909e+01 4.914699999999999847e+01 4.442000000000000171e+01 3.698599999999999710e+01 3.352329999999999899e+01 2.633699999999999974e+01 5.094030000000000058e+01 1.462100000000000044e+01
7.459999999999999964e-01 5.403600000000000136e+01 5.184799999999999898e+01 3.972599999999999909e+01 6.576900000000000546e+01 5.588700000000000045e+01 4.948199999999999932e+01 5.803999999999999915e+01 5.380199999999999960e+01 4.990800000000000125e+01 4.504699999999999704e+01 3.735699999999999932e+01 3.337879999999999825e+01 2.610200000000000031e+01 5.094109999999999872e+01 1.460200000000000031e+01
7.479999999999999982e-01 5.434000000000000341e+01 5.212700000000000244e+01 4.016400000000000148e+01 6.612000000000000455e+01 5.660399999999999920e+01 4.983299999999999841e+01 5.841799999999999926e+01 5.440699999999999648e+01 5.052400000000000091e+01 4.556400000000000006e+01 3.771600000000000108e+01 3.362969999999999970e+01 2.626200000000000045e+01 5.042609999999999815e+01 1.462299999999999933e+01
7.500000000000000000e-01 5.458400000000000318e+01 5.235399999999999920e+01 4.058200000000000074e+01 6.638800000000000523e+01 5.720400000000000063e+01 5.011999999999999744e+01 5.871800000000000352e+01 5.485900000000000176e+01 5.101500000000000057e+01 4.598299999999999699e+01 3.798400000000000176e+01 3.370750000000000313e+01 2.640200000000000102e+01 5.094360000000000355e+01 1.490099999999999980e+01
7.520000000000000018e-01 5.480499999999999972e+01 5.251599999999999824e+01 4.092399999999999949e+01 6.657899999999999352e+01 5.770199999999999818e+01 5.035900000000000176e+01 5.897500000000000142e+01 5.526599999999999824e+01 5.144800000000000040e+01 4.632000000000000028e+01 3.820900000000000318e+01 3.385810000000000031e+01 2.630199999999999960e+01 5.109420000000000073e+01 1.490099999999999980e+01
7.540000000000000036e-01 5.498599999999999710e+01 5.266299999999999670e+01 4.125300000000000011e+01 6.673900000000000432e+01 5.812199999999999989e+01 5.056700000000000017e+01 5.918599999999999994e+01 5.554099999999999682e+01 5.182699999999999818e+01 4.659000000000000341e+01 3.839900000000000091e+01 3.376310000000000144e+01 2.657700000000000173e+01 5.085210000000000008e+01 1.500099999999999945e+01
7.560000000000000053e-01 5.509199999999999875e+01 5.276100000000000279e+01 4.154800000000000182e+01 6.682399999999999807e+01 5.847500000000000142e+01 5.069500000000000028e+01 5.935499999999999687e+01 5.577300000000000324e+01 5.209100000000000108e+01 4.680499999999999972e+01 3.854699999999999704e+01 3.411090000000000089e+01 2.686499999999999844e+01 5.152790000000000248e+01 1.498099999999999987e+01
7.580000000000000071e-01 5.518500000000000227e+01 5.285600000000000165e+01 4.181400000000000006e+01 6.690500000000000114e+01 5.875800000000000267e+01 5.081700000000000017e+01 5.949000000000000199e+01 5.596399999999999864e+01 5.232999999999999829e+01 4.697399999999999665e+01 3.867099999999999937e+01 3.394740000000000180e+01 2.632799999999999940e+01 5.106889999999999930e+01 1.490199999999999925e+01
7.600000000000000089e-01 5.525600000000000023e+01 5.291100000000000136e+01 4.207300000000000040e+01 6.695300000000000296e+01 5.899399999999999977e+01 5.092699999999999960e+01 5.961500000000000199e+01 5.607500000000000284e+01 5.256300000000000239e+01 4.710799999999999699e+01 3.879399999999999693e+01 3.438470000000000226e+01 2.666100000000000136e+01 5.106689999999999685e+01 1.492200000000000060e+01
7.620000000000000107e-01 5.531600000000000250e+01 5.294400000000000261e+01 4.230299999999999727e+01 6.700100000000000477e+01 5.919200000000000017e+01 5.099399999999999977e+01 5.968500000000000227e+01 5.620600000000000307e+01 5.266199999999999903e+01 4.720799999999999841e+01 3.886699999999999733e+01 3.443010000000000304e+01 2.690700000000000003e+01 5.125019999999999953e+01 1.516099999999999959e+01
7.640000000000000124e-01 5.532600000000000051e+01 5.297500000000000142e+01 4.250600000000000023e+01 6.696399999999999864e+01 5.934499999999999886e+01 5.103799999999999670e+01 5.977100000000000080e+01 5.624399999999999977e+01 5.280299999999999727e+01 4.727600000000000335e+01 3.893200000000000216e+01 3.473279999999999745e+01 2.679500000000000171e+01 5.201830000000000354e+01 1.504100000000000037e+01
7.660000000000000142e-01 5.535000000000000142e+01 5.297800000000000153e+01 4.272599999999999909e+01 6.695499999999999829e+01 5.947500000000000142e+01 5.109499999999999886e+01 5.982800000000000296e+01 5.631900000000000261e+01 5.291400000000000148e+01 4.732500000000000284e+01 3.898499999999999943e+01 3.420309999999999917e+01 2.682400000000000162e+01 5.140650000000000119e+01 1.529899999999999949e+01
7.680000000000000160e-01 5.537100000000000222e+01 5.298400000000000176e+01 4.292300000000000182e+01 6.692400000000000659e+01 5.957699999999999818e+01 5.113199999999999790e+01 5.985300000000000153e+01 5.637400000000000233e+01 5.297200000000000131e+01 4.735699999999999932e+01 3.900999999999999801e+01 3.428119999999999834e+01 2.671999999999999886e+01 5.124980000000000047e+01 1.523900000000000077e+01
7.700000000000000178e-01 5.535099999999999909e+01 5.298499999999999943e+01 4.309899999999999665e+01 6.693800000000000239e+01 5.966400000000000148e+01 5.117099999999999937e+01 5.989399999999999835e+01 5.636500000000000199e+01 5.306600000000000250e+01 4.737500000000000000e+01 3.903000000000000114e+01 3.471229999999999905e+01 2.688899999999999935e+01 5.195660000000000167e+01 1.527899999999999991e+01
7.720000000000000195e-01 5.536899999999999977e+01 5.296800000000000352e+01 4.329299999999999926e+01 6.689100000000000534e+01 5.973599999999999710e+01 5.117099999999999937e+01 5.992000000000000171e+01 5.637899999999999778e+01 5.310600000000000165e+01 4.738600000000000279e+01 3.907999999999999829e+01 3.478920000000000101e+01 2.701699999999999946e+01 5.189439999999999742e+01 1.523900000000000077e+01
7.740000000000000213e-01 5.535099999999999909e+01 5.295300000000000296e+01 4.345300000000000296e+01 6.685399999999999920e+01 5.978999999999999915e+01 5.119899999999999807e+01 5.994100000000000250e+01 5.637599999999999767e+01 5.314699999999999847e+01 4.739300000000000068e+01 3.907699999999999818e+01 3.485040000000000049e+01 2.733599999999999852e+01 5.201310000000000144e+01 1.542099999999999937e+01
7.760000000000000231e-01 5.533500000000000085e+01 5.295100000000000051e+01 4.362700000000000244e+01 6.685399999999999920e+01 5.985499999999999687e+01 5.121200000000000330e+01 5.995799999999999841e+01 5.637800000000000011e+01 5.317600000000000193e+01 4.739999999999999858e+01 3.909000000000000341e+01 3.490370000000000061e+01 2.700700000000000145e+01 5.155460000000000065e+01 1.526099999999999923e+01
7.780000000000000249e-01 5.536500000000000199e+01 5.292999999999999972e+01 4.378499999999999659e+01 6.681900000000000261e+01 5.991299999999999670e+01 5.122800000000000153e+01 5.996900000000000119e+01 5.636399999999999721e+01 5.320499999999999829e+01 4.740500000000000114e+01 3.909100000000000108e+01 3.457430000000000092e+01 2.721499999999999986e+01 5.128450000000000131e+01 1.533799999999999919e+01
7.800000000000000266e-01 5.534799999999999898e+01 5.292499999999999716e+01 4.394100000000000250e+01 6.685899999999999466e+01 5.995900000000000318e+01 5.122200000000000131e+01 5.997399999999999665e+01 5.636599999999999966e+01 5.324499999999999744e+01 4.740899999999999892e+01 3.911099999999999710e+01 3.505539999999999878e+01 2.722299999999999898e+01 5.155369999999999919e+01 1.530100000000000016e+01
7.820000000000000284e-01 5.531700000000000017e+01 5.291299999999999670e+01 4.410399999999999920e+01 6.685899999999999466e+01 6.000900000000000034e+01 5.122999999999999687e+01 5.996999999999999886e+01 5.636099999999999710e+01 5.327199999999999847e+01 4.741299999999999670e+01 3.908599999999999852e+01 3.468719999999999715e+01 2.763599999999999923e+01 5.192300000000000182e+01 1.562100000000000044e+01
7.840000000000000302e-01 5.532699999999999818e+01 5.290999999999999659e+01 4.425699999999999790e+01 6.684399999999999409e+01 6.005499999999999972e+01 5.127300000000000324e+01 5.999699999999999989e+01 5.636200000000000188e+01 5.330599999999999739e+01 4.741700000000000159e+01 3.908400000000000318e+01 3.533489999999999753e+01 2.719399999999999906e+01 5.189489999999999981e+01 1.524099999999999966e+01
7.860000000000000320e-01 5.532500000000000284e+01 5.288900000000000290e+01 4.442199999999999704e+01 6.688899999999999579e+01 6.010099999999999909e+01 5.124300000000000210e+01 5.999499999999999744e+01 5.636200000000000188e+01 5.331900000000000261e+01 4.741899999999999693e+01 3.909599999999999653e+01 3.542750000000000199e+01 2.750000000000000000e+01 5.226359999999999673e+01 1.530100000000000016e+01
7.880000000000000338e-01 5.531499999999999773e+01 5.288799999999999812e+01 4.456099999999999994e+01 6.686599999999999966e+01 6.014000000000000057e+01 5.125200000000000244e+01 6.000000000000000000e+01 5.636599999999999966e+01 5.332399999999999807e+01 4.742300000000000182e+01 3.907600000000000051e+01 3.506759999999999877e+01 2.729400000000000048e+01 5.198610000000000042e+01 1.543999999999999950e+01
7.900000000000000355e-01 5.531099999999999994e+01 5.289399999999999835e+01 4.471600000000000108e+01 6.687399999999999523e+01 6.017499999999999716e+01 5.128799999999999670e+01 6.001899999999999835e+01 5.634300000000000352e+01 5.335600000000000165e+01 4.742499999999999716e+01 3.908599999999999852e+01 3.521039999999999992e+01 2.749299999999999855e+01 5.152660000000000196e+01 1.543999999999999950e+01
7.920000000000000373e-01 5.533100000000000307e+01 5.288499999999999801e+01 4.485199999999999676e+01 6.691899999999999693e+01 6.020799999999999841e+01 5.125399999999999778e+01 6.001700000000000301e+01 5.635900000000000176e+01 5.336899999999999977e+01 4.742099999999999937e+01 3.905499999999999972e+01 3.502179999999999893e+01 2.745700000000000074e+01 5.192439999999999856e+01 1.541999999999999993e+01
7.940000000000000391e-01 5.531499999999999773e+01 5.288100000000000023e+01 4.497200000000000131e+01 6.690699999999999648e+01 6.023400000000000176e+01 5.129399999999999693e+01 6.002400000000000091e+01 5.634100000000000108e+01 5.338799999999999812e+01 4.742099999999999937e+01 3.904399999999999693e+01 3.513580000000000325e+01 2.789000000000000057e+01 5.168809999999999860e+01 1.563799999999999990e+01
7.960000000000000409e-01 5.533200000000000074e+01 5.287299999999999756e+01 4.510199999999999676e+01 6.692400000000000659e+01 6.027100000000000080e+01 5.128099999999999881e+01 6.001899999999999835e+01 5.632800000000000296e+01 5.337199999999999989e+01 4.741799999999999926e+01 3.903999999999999915e+01 3.536449999999999960e+01 2.799899999999999878e+01 5.189359999999999928e+01 1.579899999999999949e+01
7.980000000000000426e-01 5.533800000000000097e+01 5.288199999999999790e+01 4.526299999999999812e+01 6.695600000000000307e+01 6.029999999999999716e+01 5.127100000000000080e+01 6.003399999999999892e+01 5.633200000000000074e+01 5.338600000000000279e+01 4.741299999999999670e+01 3.899900000000000233e+01 3.551109999999999900e+01 2.767899999999999849e+01 5.202629999999999910e+01 1.550200000000000067e+01
8.000000000000000444e-01 5.532399999999999807e+01 5.287199999999999989e+01 4.538100000000000023e+01 6.694400000000000261e+01 6.031499999999999773e+01 5.126700000000000301e+01 6.003000000000000114e+01 5.631700000000000017e+01 5.336200000000000188e+01 4.740500000000000114e+01 3.899799999999999756e+01 3.551200000000000045e+01 2.767899999999999849e+01 5.153649999999999665e+01 1.550200000000000067e+01
8.080000000000000515e-01 5.531700000000000017e+01 5.288300000000000267e+01 4.586999999999999744e+01 6.691700000000000159e+01 6.037100000000000222e+01 5.120000000000000284e+01 6.004200000000000159e+01 5.627600000000000335e+01 5.335699999999999932e+01 4.737299999999999756e+01 3.888400000000000034e+01 3.535940000000000083e+01 2.791199999999999903e+01 5.121150000000000091e+01 1.568699999999999939e+01
8.159999999999999476e-01 5.533200000000000074e+01 5.292199999999999704e+01 4.627600000000000335e+01 6.674299999999999500e+01 6.039800000000000324e+01 5.112599999999999767e+01 6.007200000000000273e+01 5.625300000000000011e+01 5.331799999999999784e+01 4.734000000000000341e+01 3.882800000000000296e+01 3.576380000000000337e+01 2.813200000000000145e+01 5.141270000000000095e+01 1.583000000000000007e+01
8.239999999999999547e-01 5.534300000000000352e+01 5.296300000000000097e+01 4.667900000000000205e+01 6.644499999999999318e+01 6.041299999999999670e+01 5.097500000000000142e+01 6.013199999999999790e+01 5.620600000000000307e+01 5.328999999999999915e+01 4.731099999999999994e+01 3.871699999999999875e+01 3.551200000000000045e+01 2.806899999999999906e+01 5.092199999999999704e+01 1.613299999999999912e+01
8.319999999999999618e-01 5.532000000000000028e+01 5.301599999999999824e+01 4.699399999999999977e+01 6.581799999999999784e+01 6.040500000000000114e+01 5.070000000000000284e+01 6.014900000000000091e+01 5.620499999999999829e+01 5.323899999999999721e+01 4.727900000000000347e+01 3.862800000000000011e+01 3.552539999999999765e+01 2.796900000000000119e+01 5.077890000000000015e+01 1.603300000000000125e+01
8.399999999999999689e-01 5.532399999999999807e+01 5.308700000000000330e+01 4.732200000000000273e+01 6.547799999999999443e+01 6.043999999999999773e+01 5.052199999999999847e+01 6.020499999999999829e+01 5.620100000000000051e+01 5.325900000000000034e+01 4.728399999999999892e+01 3.860499999999999687e+01 3.560419999999999874e+01 2.791700000000000159e+01 5.059949999999999903e+01 1.618900000000000006e+01
8.479999999999999760e-01 5.536299999999999955e+01 5.314500000000000313e+01 4.766599999999999682e+01 6.530100000000000193e+01 6.052400000000000091e+01 5.051899999999999835e+01 6.025999999999999801e+01 5.628300000000000125e+01 5.330899999999999750e+01 4.732099999999999795e+01 3.862899999999999778e+01 3.582699999999999818e+01 2.764199999999999946e+01 5.057110000000000127e+01 1.613200000000000145e+01
8.559999999999999831e-01 5.540999999999999659e+01 5.321699999999999875e+01 4.796999999999999886e+01 6.521099999999999852e+01 6.061500000000000199e+01 5.047899999999999920e+01 6.029800000000000182e+01 5.635399999999999920e+01 5.341799999999999926e+01 4.736399999999999721e+01 3.865599999999999881e+01 3.562049999999999983e+01 2.761400000000000077e+01 5.019819999999999993e+01 1.648999999999999844e+01
8.639999999999999902e-01 5.545000000000000284e+01 5.324399999999999977e+01 4.822999999999999687e+01 6.517199999999999704e+01 6.069800000000000040e+01 5.053199999999999648e+01 6.034400000000000119e+01 5.636699999999999733e+01 5.359300000000000352e+01 4.739399999999999835e+01 3.868200000000000216e+01 3.543889999999999674e+01 2.748400000000000176e+01 4.992880000000000251e+01 1.642999999999999972e+01
8.719999999999999973e-01 5.546099999999999852e+01 5.324900000000000233e+01 4.851899999999999835e+01 6.503000000000000114e+01 6.077100000000000080e+01 5.045600000000000307e+01 6.036399999999999721e+01 5.644500000000000028e+01 5.370600000000000307e+01 4.742499999999999716e+01 3.875500000000000256e+01 3.575229999999999819e+01 2.753200000000000003e+01 4.995309999999999917e+01 1.661400000000000077e+01
8.800000000000000044e-01 5.541199999999999903e+01 5.324399999999999977e+01 4.874300000000000210e+01 6.487699999999999534e+01 6.085099999999999909e+01 5.046999999999999886e+01 6.033200000000000074e+01 5.647299999999999898e+01 5.387599999999999767e+01 4.743500000000000227e+01 3.883599999999999852e+01 3.553909999999999769e+01 2.733500000000000085e+01 4.979999999999999716e+01 1.654299999999999926e+01
8.880000000000000115e-01 5.539900000000000091e+01 5.322299999999999898e+01 4.888799999999999812e+01 6.468600000000000705e+01 6.088100000000000023e+01 5.040400000000000347e+01 6.029399999999999693e+01 5.646500000000000341e+01 5.406199999999999761e+01 4.743599999999999994e+01 3.887199999999999989e+01 3.598680000000000234e+01 2.749299999999999855e+01 4.961030000000000229e+01 1.671000000000000085e+01
8.960000000000000187e-01 5.532900000000000063e+01 5.317900000000000205e+01 4.904599999999999937e+01 6.442700000000000671e+01 6.088700000000000045e+01 5.031000000000000227e+01 6.025600000000000023e+01 5.643699999999999761e+01 5.424499999999999744e+01 4.741599999999999682e+01 3.894100000000000250e+01 3.587129999999999797e+01 2.738299999999999912e+01 4.943359999999999843e+01 1.681800000000000139e+01
9.040000000000000258e-01 5.532000000000000028e+01 5.313799999999999812e+01 4.913000000000000256e+01 6.421999999999999886e+01 6.087800000000000011e+01 5.016400000000000148e+01 6.021999999999999886e+01 5.633700000000000330e+01 5.442300000000000182e+01 4.739200000000000301e+01 3.894899999999999807e+01 3.605610000000000070e+01 2.756899999999999906e+01 4.946189999999999998e+01 1.700300000000000011e+01
9.120000000000000329e-01 5.524499999999999744e+01 5.308400000000000318e+01 4.921399999999999864e+01 6.381199999999999761e+01 6.085600000000000165e+01 4.999199999999999733e+01 6.015599999999999881e+01 5.631199999999999761e+01 5.446600000000000108e+01 4.735099999999999909e+01 3.897399999999999665e+01 3.620689999999999742e+01 2.782799999999999940e+01 4.947350000000000136e+01 1.721399999999999864e+01
9.200000000000000400e-01 5.516799999999999926e+01 5.301400000000000290e+01 4.926299999999999812e+01 6.310699999999999932e+01 6.079399999999999693e+01 4.968500000000000227e+01 6.011599999999999966e+01 5.611200000000000188e+01 5.463300000000000267e+01 4.728399999999999892e+01 3.893500000000000227e+01 3.616460000000000008e+01 2.775100000000000122e+01 4.930290000000000106e+01 1.706800000000000139e+01
9.280000000000000471e-01 5.499199999999999733e+01 5.289099999999999824e+01 4.920400000000000063e+01 6.166799999999999926e+01 6.064300000000000068e+01 4.895799999999999841e+01 6.001200000000000045e+01 5.586299999999999955e+01 5.456600000000000250e+01 4.713100000000000023e+01 3.896000000000000085e+01 3.617629999999999768e+01 2.791799999999999926e+01 4.940570000000000306e+01 1.718599999999999994e+01
9.360000000000000542e-01 5.475399999999999778e+01 5.273700000000000188e+01 4.907099999999999795e+01 5.954299999999999926e+01 6.036800000000000210e+01 4.791499999999999915e+01 5.992000000000000171e+01 5.553399999999999892e+01 5.454299999999999926e+01 4.688799999999999812e+01 3.884899999999999665e+01 3.647529999999999717e+01 2.783399999999999963e+01 4.949099999999999966e+01 1.721999999999999886e+01
9.439999999999999503e-01 5.438000000000000256e+01 5.256300000000000239e+01 4.874000000000000199e+01 5.695799999999999841e+01 5.992099999999999937e+01 4.647399999999999665e+01 5.970900000000000318e+01 5.498499999999999943e+01 5.432500000000000284e+01 4.652499999999999858e+01 3.873599999999999710e+01 3.641170000000000329e+01 2.788100000000000023e+01 4.952909999999999968e+01 1.760000000000000142e+01
9.519999999999999574e-01 5.380299999999999727e+01 5.228999999999999915e+01 4.813600000000000279e+01 5.344599999999999795e+01 5.910900000000000176e+01 4.443500000000000227e+01 5.940200000000000102e+01 5.419500000000000028e+01 5.410699999999999932e+01 4.594299999999999784e+01 3.857300000000000040e+01 3.690229999999999677e+01 2.796499999999999986e+01 4.990760000000000218e+01 1.766000000000000014e+01
9.599999999999999645e-01 5.316599999999999682e+01 5.195799999999999841e+01 4.728499999999999659e+01 5.029999999999999716e+01 5.810900000000000176e+01 4.233700000000000330e+01 5.901299999999999812e+01 5.332300000000000040e+01 5.370000000000000284e+01 4.530599999999999739e+01 3.848299999999999699e+01 3.697659999999999769e+01 2.805799999999999983e+01 5.008879999999999910e+01 1.775400000000000134e+01
9.679999999999999716e-01 5.298700000000000188e+01 5.181300000000000239e+01 4.679599999999999937e+01 4.908200000000000074e+01 5.757800000000000296e+01 4.157399999999999807e+01 5.882300000000000040e+01 5.285600000000000165e+01 5.358200000000000074e+01 4.497099999999999653e+01 3.838900000000000290e+01 3.698799999999999955e+01 2.812600000000000122e+01 4.972849999999999682e+01 1.771199999999999974e+01
9.759999999999999787e-01 5.291299999999999670e+01 5.181000000000000227e+01 4.660900000000000176e+01 4.879500000000000171e+01 5.735300000000000153e+01 4.138000000000000256e+01 5.875999999999999801e+01 5.271300000000000097e+01 5.354899999999999949e+01 4.481099999999999994e+01 3.823199999999999932e+01 3.716709999999999781e+01 2.802400000000000091e+01 4.998409999999999798e+01 1.775799999999999912e+01
9.839999999999999858e-01 5.299799999999999756e+01 5.185699999999999932e+01 4.668699999999999761e+01 4.895600000000000307e+01 5.734300000000000352e+01 4.159300000000000352e+01 5.875600000000000023e+01 5.275699999999999790e+01 5.371999999999999886e+01 4.479699999999999704e+01 3.821900000000000119e+01 3.724069999999999681e+01 2.779400000000000048e+01 5.028029999999999688e+01 1.773699999999999832e+01
9.919999999999999929e-01 5.319200000000000017e+01 5.194400000000000261e+01 4.692600000000000193e+01 4.962800000000000011e+01 5.756499999999999773e+01 4.197899999999999920e+01 5.896699999999999875e+01 5.288900000000000290e+01 5.370300000000000296e+01 4.489200000000000301e+01 3.817799999999999727e+01 3.743580000000000041e+01 2.803000000000000114e+01 5.043449999999999989e+01 1.804500000000000171e+01
1.000000000000000000e+00 5.336599999999999966e+01 5.187100000000000222e+01 4.761699999999999733e+01 5.047500000000000142e+01 5.808400000000000318e+01 4.262899999999999778e+01 5.942600000000000193e+01 5.334799999999999898e+01 5.366100000000000136e+01 4.506499999999999773e+01 3.810900000000000176e+01 3.767069999999999652e+01 2.833200000000000074e+01 5.032690000000000197e+01 1.833899999999999864e+01
1.008000000000000007e+00 5.345199999999999818e+01 5.148899999999999721e+01 4.830799999999999983e+01 5.221900000000000119e+01 5.900600000000000023e+01 4.446699999999999875e+01 5.988400000000000034e+01 5.339200000000000301e+01 5.393800000000000239e+01 4.515800000000000125e+01 3.836099999999999710e+01 3.777879999999999683e+01 2.834799999999999898e+01 5.080819999999999936e+01 1.811400000000000077e+01
1.016000000000000014e+00 5.368099999999999739e+01 5.162500000000000000e+01 4.875200000000000244e+01 5.358100000000000307e+01 5.945600000000000307e+01 4.532300000000000040e+01 6.003699999999999903e+01 5.379599999999999937e+01 5.416499999999999915e+01 4.541700000000000159e+01 3.830700000000000216e+01 3.778649999999999665e+01 2.849899999999999878e+01 5.067450000000000188e+01 1.843700000000000117e+01
1.024000000000000021e+00 5.391100000000000136e+01 5.173199999999999932e+01 4.925800000000000267e+01 5.507300000000000040e+01 5.990100000000000335e+01 4.623700000000000188e+01 6.018399999999999750e+01 5.406700000000000017e+01 5.430700000000000216e+01 4.564900000000000091e+01 3.837299999999999756e+01 3.788069999999999737e+01 2.855099999999999838e+01 5.099519999999999698e+01 1.866199999999999903e+01
1.032000000000000028e+00 5.412599999999999767e+01 5.182999999999999829e+01 4.970600000000000307e+01 5.656000000000000227e+01 6.032500000000000284e+01 4.703799999999999670e+01 6.029699999999999704e+01 5.435999999999999943e+01 5.442900000000000205e+01 4.589099999999999824e+01 3.842199999999999704e+01 3.777380000000000138e+01 2.820100000000000051e+01 5.101019999999999754e+01 1.866100000000000136e+01
1.040000000000000036e+00 5.425699999999999790e+01 5.188199999999999790e+01 5.012100000000000222e+01 5.781400000000000006e+01 6.070100000000000051e+01 4.779599999999999937e+01 6.039999999999999858e+01 5.465699999999999648e+01 5.452400000000000091e+01 4.609100000000000108e+01 3.841499999999999915e+01 3.838380000000000081e+01 2.843299999999999983e+01 5.085210000000000008e+01 1.873999999999999844e+01
1.048000000000000043e+00 5.435900000000000176e+01 5.191299999999999670e+01 5.044800000000000040e+01 5.890500000000000114e+01 6.103300000000000125e+01 4.838100000000000023e+01 6.046600000000000108e+01 5.490599999999999881e+01 5.456099999999999994e+01 4.624499999999999744e+01 3.847699999999999676e+01 3.894519999999999982e+01 2.855300000000000082e+01 5.160139999999999816e+01 1.873999999999999844e+01
1.056000000000000050e+00 5.442699999999999960e+01 5.193699999999999761e+01 5.071900000000000119e+01 5.973799999999999955e+01 6.128399999999999892e+01 4.877700000000000102e+01 6.051800000000000068e+01 5.506300000000000239e+01 5.470000000000000284e+01 4.637400000000000233e+01 3.849099999999999966e+01 3.822549999999999670e+01 2.884900000000000020e+01 5.091380000000000194e+01 1.900499999999999901e+01
1.064000000000000057e+00 5.450000000000000000e+01 5.195700000000000074e+01 5.096999999999999886e+01 6.028499999999999659e+01 6.149000000000000199e+01 4.899900000000000233e+01 6.051200000000000045e+01 5.515599999999999881e+01 5.463600000000000279e+01 4.644700000000000273e+01 3.844500000000000028e+01 3.857480000000000331e+01 2.873199999999999932e+01 5.109559999999999746e+01 1.908399999999999963e+01
1.072000000000000064e+00 5.450999999999999801e+01 5.197200000000000131e+01 5.111899999999999977e+01 6.047399999999999665e+01 6.159799999999999898e+01 4.904500000000000171e+01 6.047599999999999909e+01 5.518500000000000227e+01 5.475300000000000011e+01 4.647699999999999676e+01 3.845100000000000051e+01 3.876030000000000086e+01 2.883899999999999864e+01 5.095709999999999695e+01 1.913899999999999935e+01
1.080000000000000071e+00 5.451299999999999812e+01 5.197999999999999687e+01 5.119200000000000017e+01 6.018999999999999773e+01 6.162100000000000222e+01 4.888600000000000279e+01 6.043999999999999773e+01 5.517999999999999972e+01 5.478499999999999659e+01 4.646200000000000330e+01 3.848400000000000176e+01 3.834210000000000207e+01 2.905699999999999861e+01 5.058859999999999957e+01 1.925499999999999901e+01
1.088000000000000078e+00 5.446699999999999875e+01 5.195600000000000307e+01 5.120199999999999818e+01 5.952700000000000102e+01 6.159300000000000352e+01 4.851200000000000045e+01 6.039200000000000301e+01 5.516499999999999915e+01 5.479200000000000159e+01 4.639600000000000080e+01 3.848599999999999710e+01 3.914759999999999707e+01 2.933500000000000085e+01 5.112460000000000093e+01 1.924899999999999878e+01
1.096000000000000085e+00 5.441400000000000148e+01 5.189800000000000324e+01 5.113100000000000023e+01 5.868599999999999994e+01 6.144299999999999784e+01 4.806400000000000006e+01 6.028499999999999659e+01 5.504200000000000159e+01 5.484199999999999875e+01 4.629500000000000171e+01 3.843999999999999773e+01 3.930089999999999861e+01 2.923100000000000165e+01 5.151160000000000139e+01 1.922200000000000131e+01
1.104000000000000092e+00 5.427900000000000347e+01 5.184599999999999653e+01 5.094899999999999807e+01 5.773400000000000176e+01 6.127100000000000080e+01 4.756199999999999761e+01 6.017600000000000193e+01 5.485799999999999699e+01 5.477000000000000313e+01 4.614699999999999847e+01 3.839000000000000057e+01 3.960580000000000211e+01 2.882799999999999940e+01 5.128479999999999706e+01 1.948100000000000165e+01
1.112000000000000099e+00 5.411800000000000210e+01 5.174600000000000222e+01 5.071300000000000097e+01 5.670100000000000051e+01 6.102300000000000324e+01 4.700000000000000000e+01 6.004299999999999926e+01 5.465599999999999881e+01 5.475000000000000000e+01 4.597599999999999909e+01 3.833400000000000318e+01 3.888499999999999801e+01 2.929500000000000171e+01 5.143860000000000099e+01 1.931099999999999994e+01
1.120000000000000107e+00 5.382900000000000063e+01 5.160600000000000165e+01 5.023499999999999943e+01 5.537299999999999756e+01 6.062800000000000011e+01 4.616499999999999915e+01 5.983500000000000085e+01 5.422099999999999653e+01 5.456600000000000250e+01 4.572999999999999687e+01 3.831799999999999784e+01 3.949230000000000018e+01 2.982199999999999918e+01 5.151180000000000092e+01 1.970499999999999829e+01
1.127999999999999892e+00 5.333700000000000330e+01 5.134799999999999898e+01 4.937800000000000011e+01 5.285799999999999699e+01 5.980499999999999972e+01 4.453499999999999659e+01 5.947099999999999653e+01 5.361999999999999744e+01 5.429599999999999937e+01 4.523899999999999721e+01 3.818999999999999773e+01 3.930680000000000263e+01 2.963700000000000045e+01 5.181329999999999814e+01 1.963800000000000168e+01
1.135999999999999899e+00 5.232099999999999795e+01 5.081300000000000239e+01 4.788799999999999812e+01 4.836899999999999977e+01 5.814000000000000057e+01 4.152900000000000347e+01 5.876800000000000068e+01 5.216599999999999682e+01 5.373400000000000176e+01 4.420600000000000307e+01 3.803199999999999648e+01 3.947010000000000218e+01 3.001099999999999923e+01 5.216570000000000107e+01 2.017899999999999849e+01
1.143999999999999906e+00 5.081600000000000250e+01 5.004800000000000182e+01 4.587800000000000011e+01 4.302199999999999847e+01 5.579500000000000171e+01 3.765699999999999648e+01 5.767600000000000193e+01 5.013400000000000034e+01 5.286200000000000188e+01 4.267699999999999960e+01 3.767600000000000193e+01 3.981040000000000134e+01 2.964199999999999946e+01 5.103139999999999787e+01 1.985500000000000043e+01
1.151999999999999913e+00 4.950200000000000244e+01 4.935499999999999687e+01 4.394299999999999784e+01 3.919800000000000040e+01 5.361999999999999744e+01 3.467799999999999727e+01 5.667999999999999972e+01 4.827600000000000335e+01 5.210300000000000153e+01 4.124199999999999733e+01 3.739300000000000068e+01 3.998599999999999710e+01 2.975000000000000000e+01 5.194339999999999691e+01 1.965599999999999881e+01
1.159999999999999920e+00 4.890899999999999892e+01 4.903900000000000148e+01 4.266400000000000148e+01 3.739699999999999847e+01 5.230499999999999972e+01 3.328600000000000136e+01 5.614800000000000324e+01 4.727900000000000347e+01 5.164699999999999847e+01 4.036399999999999721e+01 3.719500000000000028e+01 4.007719999999999771e+01 2.996799999999999997e+01 5.216599999999999682e+01 1.982000000000000028e+01
1.167999999999999927e+00 4.876200000000000045e+01 4.896200000000000330e+01 4.203399999999999892e+01 3.671999999999999886e+01 5.164300000000000068e+01 3.279899999999999949e+01 5.589200000000000301e+01 4.685499999999999687e+01 5.149699999999999989e+01 3.991499999999999915e+01 3.713000000000000256e+01 4.025500000000000256e+01 3.033800000000000097e+01 5.242399999999999949e+01 2.016600000000000037e+01
1.175999999999999934e+00 4.875200000000000244e+01 4.894899999999999807e+01 4.165800000000000125e+01 3.638100000000000023e+01 5.118800000000000239e+01 3.260799999999999699e+01 5.570700000000000074e+01 4.669599999999999795e+01 5.140899999999999892e+01 3.964699999999999847e+01 3.703099999999999881e+01 4.014399999999999835e+01 3.052199999999999847e+01 5.253490000000000038e+01 2.014000000000000057e+01
1.183999999999999941e+00 4.873100000000000165e+01 4.892199999999999704e+01 4.130499999999999972e+01 3.604999999999999716e+01 5.070799999999999841e+01 3.237599999999999767e+01 5.547599999999999909e+01 4.648400000000000176e+01 5.134400000000000119e+01 3.939500000000000313e+01 3.696099999999999852e+01 4.046790000000000020e+01 3.070799999999999841e+01 5.298830000000000240e+01 2.020700000000000074e+01
1.191999999999999948e+00 4.867799999999999727e+01 4.890100000000000335e+01 4.102199999999999847e+01 3.576800000000000068e+01 5.027000000000000313e+01 3.221099999999999852e+01 5.528000000000000114e+01 4.622800000000000153e+01 5.128199999999999648e+01 3.919100000000000250e+01 3.685399999999999920e+01 4.060320000000000107e+01 3.092000000000000171e+01 5.292840000000000344e+01 2.038700000000000045e+01
1.199999999999999956e+00 4.872399999999999665e+01 4.892699999999999960e+01 4.091899999999999693e+01 3.569500000000000028e+01 5.004800000000000182e+01 3.218999999999999773e+01 5.525300000000000011e+01 4.623799999999999955e+01 5.129899999999999949e+01 3.912400000000000233e+01 3.681799999999999784e+01 4.089459999999999695e+01 3.101399999999999935e+01 5.323349999999999937e+01 2.019800000000000040e+01
1.207999999999999963e+00 4.885199999999999676e+01 4.899799999999999756e+01 4.104899999999999949e+01 3.585099999999999909e+01 5.017799999999999727e+01 3.232099999999999795e+01 5.539000000000000057e+01 4.639000000000000057e+01 5.145000000000000284e+01 3.921600000000000108e+01 3.683100000000000307e+01 4.111809999999999832e+01 3.119699999999999918e+01 5.289829999999999899e+01 2.021900000000000119e+01
1.215999999999999970e+00 4.905799999999999983e+01 4.909199999999999875e+01 4.145799999999999841e+01 3.612599999999999767e+01 5.067300000000000182e+01 3.258100000000000307e+01 5.564300000000000068e+01 4.667999999999999972e+01 5.151299999999999812e+01 3.941700000000000159e+01 3.684599999999999653e+01 4.181660000000000110e+01 3.132199999999999918e+01 5.362250000000000227e+01 2.042899999999999849e+01
1.223999999999999977e+00 4.927700000000000102e+01 4.921099999999999852e+01 4.205799999999999983e+01 3.648899999999999721e+01 5.137500000000000000e+01 3.291100000000000136e+01 5.600500000000000256e+01 4.702700000000000102e+01 5.166400000000000148e+01 3.968599999999999994e+01 3.688799999999999812e+01 4.165359999999999729e+01 3.128999999999999915e+01 5.387630000000000052e+01 2.040599999999999881e+01
1.231999999999999984e+00 4.949600000000000222e+01 4.933200000000000074e+01 4.263000000000000256e+01 3.684300000000000352e+01 5.206000000000000227e+01 3.326800000000000068e+01 5.631400000000000006e+01 4.739300000000000068e+01 5.181600000000000250e+01 3.994899999999999807e+01 3.693999999999999773e+01 4.221009999999999707e+01 3.170200000000000173e+01 5.471659999999999968e+01 2.082700000000000173e+01
1.239999999999999991e+00 4.968599999999999994e+01 4.942900000000000205e+01 4.309400000000000119e+01 3.722699999999999676e+01 5.257399999999999807e+01 3.360000000000000142e+01 5.655299999999999727e+01 4.769100000000000250e+01 5.195700000000000074e+01 4.017799999999999727e+01 3.696900000000000119e+01 4.229209999999999781e+01 3.169999999999999929e+01 5.477060000000000173e+01 2.075700000000000145e+01
1.247999999999999998e+00 4.983400000000000318e+01 4.952799999999999869e+01 4.345499999999999829e+01 3.757399999999999807e+01 5.298499999999999943e+01 3.389500000000000313e+01 5.670499999999999829e+01 4.793599999999999994e+01 5.203099999999999881e+01 4.037299999999999756e+01 3.701599999999999824e+01 4.201480000000000103e+01 3.214099999999999824e+01 5.457249999999999801e+01 2.096399999999999864e+01
1.256000000000000005e+00 4.995000000000000284e+01 4.957600000000000051e+01 4.371600000000000108e+01 3.782699999999999818e+01 5.327300000000000324e+01 3.411299999999999955e+01 5.678900000000000148e+01 4.809799999999999898e+01 5.212299999999999756e+01 4.052499999999999858e+01 3.701700000000000301e+01 4.216100000000000136e+01 3.175799999999999912e+01 5.479270000000000351e+01 2.044500000000000028e+01
1.264000000000000012e+00 4.996600000000000108e+01 4.959499999999999886e+01 4.388799999999999812e+01 3.795100000000000051e+01 5.344599999999999795e+01 3.421999999999999886e+01 5.683100000000000307e+01 4.817799999999999727e+01 5.212299999999999756e+01 4.059700000000000131e+01 3.702400000000000091e+01 4.227879999999999683e+01 3.166199999999999903e+01 5.526859999999999928e+01 2.056400000000000006e+01
1.272000000000000020e+00 4.991499999999999915e+01 4.953499999999999659e+01 4.395400000000000063e+01 3.787599999999999767e+01 5.348899999999999721e+01 3.415100000000000335e+01 5.678799999999999670e+01 4.818399999999999750e+01 5.208599999999999852e+01 4.058200000000000074e+01 3.696999999999999886e+01 4.300249999999999773e+01 3.200900000000000034e+01 5.604639999999999844e+01 2.070499999999999829e+01
1.280000000000000027e+00 4.971900000000000119e+01 4.943299999999999983e+01 4.389200000000000301e+01 3.750699999999999790e+01 5.341100000000000136e+01 3.382600000000000051e+01 5.669299999999999784e+01 4.794200000000000017e+01 5.191700000000000159e+01 4.046300000000000097e+01 3.692999999999999972e+01 4.299119999999999919e+01 3.196900000000000119e+01 5.616389999999999816e+01 2.066000000000000014e+01
1.288000000000000034e+00 4.943099999999999739e+01 4.929099999999999682e+01 4.368399999999999750e+01 3.677900000000000347e+01 5.316100000000000136e+01 3.325900000000000034e+01 5.649300000000000210e+01 4.760199999999999676e+01 5.177600000000000335e+01 4.022899999999999920e+01 3.688900000000000290e+01 4.305689999999999884e+01 3.255499999999999972e+01 5.610690000000000310e+01 2.063800000000000168e+01
1.296000000000000041e+00 4.905799999999999983e+01 4.911200000000000188e+01 4.328600000000000136e+01 3.575200000000000244e+01 5.268299999999999983e+01 3.241199999999999903e+01 5.621600000000000108e+01 4.712500000000000000e+01 5.155400000000000205e+01 3.983100000000000307e+01 3.679899999999999949e+01 4.322399999999999665e+01 3.290899999999999892e+01 5.619689999999999941e+01 2.092699999999999960e+01
1.304000000000000048e+00 4.854800000000000182e+01 4.886699999999999733e+01 4.268500000000000227e+01 3.434300000000000352e+01 5.192600000000000193e+01 3.123100000000000165e+01 5.579299999999999926e+01 4.638300000000000267e+01 5.125300000000000011e+01 3.923100000000000165e+01 3.665800000000000125e+01 4.305030000000000001e+01 3.256700000000000017e+01 5.618240000000000123e+01 2.059499999999999886e+01
1.312000000000000055e+00 4.777400000000000091e+01 4.846000000000000085e+01 4.178499999999999659e+01 3.263300000000000267e+01 5.086699999999999733e+01 2.980900000000000105e+01 5.522399999999999665e+01 4.533400000000000318e+01 5.068200000000000216e+01 3.838499999999999801e+01 3.649799999999999756e+01 4.339650000000000318e+01 3.280100000000000193e+01 5.629379999999999740e+01 2.080999999999999872e+01
1.320000000000000062e+00 4.671600000000000108e+01 4.791499999999999915e+01 4.061099999999999710e+01 3.063100000000000023e+01 4.949499999999999744e+01 2.818700000000000117e+01 5.447599999999999909e+01 4.394500000000000028e+01 5.011899999999999977e+01 3.728099999999999881e+01 3.624799999999999756e+01 4.297720000000000340e+01 3.271399999999999864e+01 5.581389999999999674e+01 2.087999999999999901e+01
1.328000000000000069e+00 4.538900000000000290e+01 4.720300000000000296e+01 3.917099999999999937e+01 2.853999999999999915e+01 4.785199999999999676e+01 2.643299999999999983e+01 5.353600000000000136e+01 4.228300000000000125e+01 4.928699999999999903e+01 3.592699999999999960e+01 3.595100000000000051e+01 4.317730000000000246e+01 3.258500000000000085e+01 5.592530000000000001e+01 2.078699999999999903e+01
1.336000000000000076e+00 4.390899999999999892e+01 4.632999999999999829e+01 3.757600000000000051e+01 2.650799999999999912e+01 4.608899999999999864e+01 2.478399999999999892e+01 5.244500000000000028e+01 4.040400000000000347e+01 4.835199999999999676e+01 3.442399999999999949e+01 3.559499999999999886e+01 4.346229999999999905e+01 3.278300000000000125e+01 5.654639999999999844e+01 2.075600000000000023e+01
1.344000000000000083e+00 4.241400000000000148e+01 4.543599999999999994e+01 3.599600000000000222e+01 2.480199999999999960e+01 4.437899999999999778e+01 2.341000000000000014e+01 5.128099999999999881e+01 3.860699999999999932e+01 4.742600000000000193e+01 3.292999999999999972e+01 3.522200000000000131e+01 4.406020000000000181e+01 3.276100000000000279e+01 5.666470000000000340e+01 2.132000000000000028e+01
1.352000000000000091e+00 4.099900000000000233e+01 4.456300000000000239e+01 3.459899999999999665e+01 2.337300000000000111e+01 4.285999999999999943e+01 2.225400000000000134e+01 5.018800000000000239e+01 3.697899999999999920e+01 4.654699999999999704e+01 3.157900000000000063e+01 3.483899999999999864e+01 4.325679999999999836e+01 3.264500000000000313e+01 5.658039999999999736e+01 2.142399999999999949e+01
1.360000000000000098e+00 3.960099999999999909e+01 4.368099999999999739e+01 3.335699999999999932e+01 2.212900000000000134e+01 4.141499999999999915e+01 2.125700000000000145e+01 4.904899999999999949e+01 3.539800000000000324e+01 4.568800000000000239e+01 3.026899999999999835e+01 3.447899999999999920e+01 4.343050000000000210e+01 3.290699999999999648e+01 5.683939999999999770e+01 2.130900000000000105e+01
1.368000000000000105e+00 3.781700000000000017e+01 4.250200000000000244e+01 3.196900000000000119e+01 2.058800000000000097e+01 3.972299999999999898e+01 2.009199999999999875e+01 4.763100000000000023e+01 3.343599999999999994e+01 4.445000000000000284e+01 2.864300000000000068e+01 3.400000000000000000e+01 4.352790000000000248e+01 3.257999999999999829e+01 5.653770000000000095e+01 2.161599999999999966e+01
1.375999999999999890e+00 3.506900000000000261e+01 4.057600000000000051e+01 3.001500000000000057e+01 1.840599999999999881e+01 3.728300000000000125e+01 1.850600000000000023e+01 4.544599999999999795e+01 3.039499999999999957e+01 4.245499999999999829e+01 2.614099999999999824e+01 3.324600000000000222e+01 4.260549999999999926e+01 3.279599999999999937e+01 5.554110000000000014e+01 2.061199999999999832e+01
1.383999999999999897e+00 3.078399999999999892e+01 3.734000000000000341e+01 2.707999999999999829e+01 1.552599999999999980e+01 3.357399999999999807e+01 1.661400000000000077e+01 4.186500000000000199e+01 2.577899999999999991e+01 3.914500000000000313e+01 2.212399999999999878e+01 3.187099999999999866e+01 4.210710000000000264e+01 3.287599999999999767e+01 5.487669999999999959e+01 2.046499999999999986e+01
1.391999999999999904e+00 2.550700000000000145e+01 3.290899999999999892e+01 2.351200000000000045e+01 1.275799999999999912e+01 2.898199999999999932e+01 1.503400000000000070e+01 3.705100000000000193e+01 2.034199999999999875e+01 3.458899999999999864e+01 1.705000000000000071e+01 2.976399999999999935e+01 4.157920000000000016e+01 3.208400000000000318e+01 5.310289999999999822e+01 1.949299999999999855e+01
1.399999999999999911e+00 2.064600000000000080e+01 2.835800000000000054e+01 2.013200000000000145e+01 1.084699999999999953e+01 2.455699999999999861e+01 1.409099999999999930e+01 3.204200000000000159e+01 1.564700000000000024e+01 2.996099999999999852e+01 1.239899999999999913e+01 2.724800000000000111e+01 4.063770000000000238e+01 3.173699999999999832e+01 5.156419999999999959e+01 1.913700000000000045e+01
1.407999999999999918e+00 1.729799999999999827e+01 2.488599999999999923e+01 1.755799999999999983e+01 9.820999999999999730e+00 2.116700000000000159e+01 1.364499999999999957e+01 2.808399999999999963e+01 1.257399999999999984e+01 2.643199999999999861e+01 9.204000000000000625e+00 2.498699999999999832e+01 4.149439999999999884e+01 3.166100000000000136e+01 5.001120000000000232e+01 1.891900000000000048e+01
1.415999999999999925e+00 1.543800000000000061e+01 2.284400000000000119e+01 1.589600000000000080e+01 9.317999999999999616e+00 1.897899999999999920e+01 1.338700000000000045e+01 2.560800000000000054e+01 1.084900000000000020e+01 2.429599999999999937e+01 7.355000000000000426e+00 2.338599999999999923e+01 4.264180000000000348e+01 3.221900000000000119e+01 5.046220000000000283e+01 1.941400000000000148e+01
1.423999999999999932e+00 1.453999999999999915e+01 2.184199999999999875e+01 1.496299999999999919e+01 9.054999999999999716e+00 1.769500000000000028e+01 1.326600000000000001e+01 2.434600000000000009e+01 9.960000000000000853e+00 2.310900000000000176e+01 6.336000000000000298e+00 2.240200000000000102e+01 4.330030000000000001e+01 3.244400000000000261e+01 5.197079999999999700e+01 1.969200000000000017e+01
1.431999999999999940e+00 1.417999999999999972e+01 2.144900000000000162e+01 1.446599999999999930e+01 8.907999999999999474e+00 1.700300000000000011e+01 1.317399999999999949e+01 2.383399999999999963e+01 9.506999999999999673e+00 2.253000000000000114e+01 5.769000000000000128e+00 2.188700000000000045e+01 4.354930000000000234e+01 3.262599999999999767e+01 5.298830000000000240e+01 1.990500000000000114e+01
1.439999999999999947e+00 1.413299999999999912e+01 2.142800000000000082e+01 1.426500000000000057e+01 8.829000000000000625e+00 1.669600000000000151e+01 1.313000000000000078e+01 2.374599999999999866e+01 9.303000000000000824e+00 2.231099999999999994e+01 5.479000000000000092e+00 2.168799999999999883e+01 4.391989999999999839e+01 3.266299999999999670e+01 5.390350000000000108e+01 2.001099999999999923e+01
1.447999999999999954e+00 1.423900000000000077e+01 2.159299999999999997e+01 1.423499999999999943e+01 8.800000000000000711e+00 1.663800000000000168e+01 1.310500000000000043e+01 2.389999999999999858e+01 9.278000000000000469e+00 2.232999999999999829e+01 5.363999999999999879e+00 2.165500000000000114e+01 4.410609999999999786e+01 3.298199999999999932e+01 5.436280000000000001e+01 1.997899999999999920e+01
1.455999999999999961e+00 1.445400000000000063e+01 2.185699999999999932e+01 1.429499999999999993e+01 8.789999999999999147e+00 1.672500000000000142e+01 1.309099999999999930e+01 2.418400000000000105e+01 9.330999999999999517e+00 2.247400000000000020e+01 5.368000000000000327e+00 2.175900000000000034e+01 4.400359999999999872e+01 3.382200000000000273e+01 5.510079999999999956e+01 2.047700000000000031e+01
1.463999999999999968e+00 1.486400000000000077e+01 2.235500000000000043e+01 1.446199999999999974e+01 8.821999999999999176e+00 1.698799999999999955e+01 1.310100000000000087e+01 2.466000000000000014e+01 9.547000000000000597e+00 2.287199999999999989e+01 5.514000000000000234e+00 2.199599999999999866e+01 4.424090000000000344e+01 3.394899999999999807e+01 5.576879999999999882e+01 2.068700000000000117e+01
1.471999999999999975e+00 1.558099999999999952e+01 2.318700000000000117e+01 1.480000000000000071e+01 8.932000000000000384e+00 1.750799999999999912e+01 1.313799999999999990e+01 2.547200000000000131e+01 9.974000000000000199e+00 2.358099999999999952e+01 5.868999999999999773e+00 2.245599999999999952e+01 4.429990000000000094e+01 3.416100000000000136e+01 5.645980000000000132e+01 2.073300000000000054e+01
1.479999999999999982e+00 1.653600000000000136e+01 2.427499999999999858e+01 1.528800000000000026e+01 9.074999999999999289e+00 1.824299999999999855e+01 1.318599999999999994e+01 2.654400000000000048e+01 1.061899999999999977e+01 2.453999999999999915e+01 6.405000000000000249e+00 2.308099999999999952e+01 4.443760000000000332e+01 3.416400000000000148e+01 5.702859999999999729e+01 2.089199999999999946e+01
1.487999999999999989e+00 1.762399999999999878e+01 2.546799999999999997e+01 1.586999999999999922e+01 9.266999999999999460e+00 1.909700000000000131e+01 1.325300000000000011e+01 2.773699999999999832e+01 1.136700000000000088e+01 2.565399999999999991e+01 7.072000000000000064e+00 2.377299999999999969e+01 4.471329999999999671e+01 3.436800000000000210e+01 5.744290000000000163e+01 2.078200000000000003e+01
1.495999999999999996e+00 1.879100000000000037e+01 2.670499999999999829e+01 1.648999999999999844e+01 9.499000000000000554e+00 2.001999999999999957e+01 1.333900000000000041e+01 2.897200000000000131e+01 1.224900000000000055e+01 2.679200000000000159e+01 7.841000000000000192e+00 2.447899999999999920e+01 4.469279999999999831e+01 3.414399999999999835e+01 5.767419999999999902e+01 2.074899999999999878e+01
1.504000000000000004e+00 2.001000000000000156e+01 2.794200000000000017e+01 1.713100000000000023e+01 9.773999999999999133e+00 2.095899999999999963e+01 1.343599999999999994e+01 3.019699999999999918e+01 1.318399999999999928e+01 2.799099999999999966e+01 8.685000000000000497e+00 2.517299999999999827e+01 4.500300000000000011e+01 3.457000000000000028e+01 5.826370000000000005e+01 2.084600000000000009e+01
1.512000000000000011e+00 2.123799999999999955e+01 2.914499999999999957e+01 1.776200000000000045e+01 1.008099999999999952e+01 2.188899999999999935e+01 1.355499999999999972e+01 3.138200000000000145e+01 1.416600000000000037e+01 2.916799999999999926e+01 9.582000000000000739e+00 2.584600000000000009e+01 4.522990000000000066e+01 3.456000000000000227e+01 5.868269999999999698e+01 2.086799999999999855e+01
1.520000000000000018e+00 2.245100000000000051e+01 3.030199999999999960e+01 1.838299999999999912e+01 1.042600000000000016e+01 2.278999999999999915e+01 1.369599999999999973e+01 3.250000000000000000e+01 1.520299999999999940e+01 3.034700000000000131e+01 1.050699999999999967e+01 2.645700000000000074e+01 4.544109999999999872e+01 3.452499999999999858e+01 5.868269999999999698e+01 2.121399999999999864e+01
1.528000000000000025e+00 2.361899999999999977e+01 3.139600000000000080e+01 1.896000000000000085e+01 1.077500000000000036e+01 2.363500000000000156e+01 1.386500000000000021e+01 3.353699999999999903e+01 1.624299999999999855e+01 3.149399999999999977e+01 1.143500000000000050e+01 2.703300000000000125e+01 4.518160000000000309e+01 3.470300000000000296e+01 5.894120000000000203e+01 2.129899999999999949e+01
1.536000000000000032e+00 2.475600000000000023e+01 3.240999999999999659e+01 1.950600000000000023e+01 1.116600000000000037e+01 2.442200000000000060e+01 1.402599999999999980e+01 3.449799999999999756e+01 1.728000000000000114e+01 3.256099999999999994e+01 1.234399999999999942e+01 2.756400000000000006e+01 4.544189999999999685e+01 3.470300000000000296e+01 5.957540000000000191e+01 2.139099999999999824e+01
1.544000000000000039e+00 2.582199999999999918e+01 3.334100000000000108e+01 2.002400000000000091e+01 1.158600000000000030e+01 2.516900000000000048e+01 1.420500000000000007e+01 3.538300000000000267e+01 1.829299999999999926e+01 3.355899999999999750e+01 1.323199999999999932e+01 2.802199999999999847e+01 4.579809999999999803e+01 3.523499999999999943e+01 5.942739999999999867e+01 2.144000000000000128e+01
1.552000000000000046e+00 2.681599999999999895e+01 3.419400000000000261e+01 2.051699999999999946e+01 1.201500000000000057e+01 2.587699999999999889e+01 1.439600000000000080e+01 3.620499999999999829e+01 1.930099999999999838e+01 3.448899999999999721e+01 1.409200000000000053e+01 2.843900000000000006e+01 4.541830000000000211e+01 3.554699999999999704e+01 5.964249999999999829e+01 2.155699999999999861e+01
1.560000000000000053e+00 2.776300000000000168e+01 3.497999999999999687e+01 2.095700000000000074e+01 1.245400000000000063e+01 2.654299999999999926e+01 1.461800000000000033e+01 3.696600000000000108e+01 2.020499999999999829e+01 3.533899999999999864e+01 1.491699999999999982e+01 2.881800000000000139e+01 4.553909999999999769e+01 3.509499999999999886e+01 6.031530000000000058e+01 2.125100000000000122e+01
1.568000000000000060e+00 2.862999999999999901e+01 3.565899999999999892e+01 2.139799999999999969e+01 1.288599999999999923e+01 2.717000000000000171e+01 1.486200000000000010e+01 3.766299999999999670e+01 2.107400000000000162e+01 3.610300000000000153e+01 1.569400000000000084e+01 2.912199999999999989e+01 4.563620000000000232e+01 3.519899999999999807e+01 6.032909999999999684e+01 2.150799999999999912e+01
1.576000000000000068e+00 2.941600000000000037e+01 3.628900000000000148e+01 2.182000000000000028e+01 1.329400000000000048e+01 2.777400000000000091e+01 1.507499999999999929e+01 3.830100000000000193e+01 2.189199999999999946e+01 3.685300000000000153e+01 1.642699999999999960e+01 2.944699999999999918e+01 4.591270000000000095e+01 3.493299999999999983e+01 6.085560000000000258e+01 2.147899999999999920e+01
1.584000000000000075e+00 3.015500000000000114e+01 3.685999999999999943e+01 2.222599999999999909e+01 1.369999999999999929e+01 2.836100000000000065e+01 1.529400000000000048e+01 3.890500000000000114e+01 2.267599999999999838e+01 3.746999999999999886e+01 1.712800000000000011e+01 2.971600000000000108e+01 4.623680000000000234e+01 3.518999999999999773e+01 6.105180000000000007e+01 2.162999999999999901e+01
1.592000000000000082e+00 3.085000000000000142e+01 3.738700000000000045e+01 2.260900000000000176e+01 1.409600000000000009e+01 2.894500000000000028e+01 1.553500000000000014e+01 3.950500000000000256e+01 2.338100000000000023e+01 3.805899999999999750e+01 1.779400000000000048e+01 2.995599999999999952e+01 4.578929999999999723e+01 3.529200000000000159e+01 6.063179999999999836e+01 2.141600000000000037e+01
1.600000000000000089e+00 3.150300000000000011e+01 3.788700000000000045e+01 2.300799999999999912e+01 1.445700000000000074e+01 2.953800000000000026e+01 1.576200000000000045e+01 4.004500000000000171e+01 2.405099999999999838e+01 3.860600000000000165e+01 1.842999999999999972e+01 3.023100000000000165e+01 4.608250000000000313e+01 3.593900000000000006e+01 6.115149999999999864e+01 2.150799999999999912e+01
1.608000000000000096e+00 3.209499999999999886e+01 3.833500000000000085e+01 2.337800000000000011e+01 1.481099999999999994e+01 3.011899999999999977e+01 1.598399999999999999e+01 4.053300000000000125e+01 2.468100000000000094e+01 3.906900000000000261e+01 1.902599999999999980e+01 3.045899999999999963e+01 4.651400000000000290e+01 3.561200000000000188e+01 6.132900000000000063e+01 2.141100000000000136e+01
1.616000000000000103e+00 3.264900000000000091e+01 3.872500000000000142e+01 2.371300000000000097e+01 1.509900000000000020e+01 3.066300000000000026e+01 1.620200000000000173e+01 4.097099999999999653e+01 2.525100000000000122e+01 3.953099999999999881e+01 1.955199999999999960e+01 3.068499999999999872e+01 4.622899999999999920e+01 3.597500000000000142e+01 6.079729999999999990e+01 2.162500000000000000e+01
1.624000000000000110e+00 3.314099999999999824e+01 3.907800000000000296e+01 2.400499999999999901e+01 1.538799999999999990e+01 3.113299999999999912e+01 1.639600000000000080e+01 4.127300000000000324e+01 2.573300000000000054e+01 3.990899999999999892e+01 2.000700000000000145e+01 3.086599999999999966e+01 4.657489999999999952e+01 3.615400000000000347e+01 6.104419999999999646e+01 2.211899999999999977e+01
1.631999999999999895e+00 3.357000000000000028e+01 3.936399999999999721e+01 2.426399999999999935e+01 1.564799999999999969e+01 3.154200000000000159e+01 1.655300000000000082e+01 4.142300000000000182e+01 2.618499999999999872e+01 4.023700000000000188e+01 2.043100000000000094e+01 3.100900000000000034e+01 4.669279999999999831e+01 3.592600000000000193e+01 6.131490000000000151e+01 2.208699999999999974e+01
1.639999999999999902e+00 3.390699999999999648e+01 3.963300000000000267e+01 2.443799999999999883e+01 1.590199999999999925e+01 3.192000000000000171e+01 1.671799999999999997e+01 4.157600000000000051e+01 2.655099999999999838e+01 4.054099999999999682e+01 2.082100000000000151e+01 3.108999999999999986e+01 4.660300000000000153e+01 3.602400000000000091e+01 6.164939999999999998e+01 2.223999999999999844e+01
1.647999999999999909e+00 3.421800000000000352e+01 3.980100000000000193e+01 2.447899999999999920e+01 1.609499999999999886e+01 3.217900000000000205e+01 1.685300000000000153e+01 4.176200000000000045e+01 2.682199999999999918e+01 4.070799999999999841e+01 2.113599999999999923e+01 3.116000000000000014e+01 4.669830000000000325e+01 3.642600000000000193e+01 6.140330000000000155e+01 2.220499999999999829e+01
1.655999999999999917e+00 3.440500000000000114e+01 3.991499999999999915e+01 2.436299999999999955e+01 1.625100000000000122e+01 3.227300000000000324e+01 1.694300000000000139e+01 4.173799999999999955e+01 2.700799999999999912e+01 4.084499999999999886e+01 2.131400000000000006e+01 3.117200000000000060e+01 4.658050000000000068e+01 3.631700000000000017e+01 6.186079999999999757e+01 2.212999999999999901e+01
1.663999999999999924e+00 3.451400000000000290e+01 3.995600000000000307e+01 2.419600000000000151e+01 1.637399999999999878e+01 3.223400000000000176e+01 1.698400000000000176e+01 4.156600000000000250e+01 2.708999999999999986e+01 4.088799999999999812e+01 2.135699999999999932e+01 3.111599999999999966e+01 4.715039999999999765e+01 3.613199999999999790e+01 6.171320000000000050e+01 2.212999999999999901e+01
1.671999999999999931e+00 3.452799999999999869e+01 3.993399999999999750e+01 2.407199999999999918e+01 1.645200000000000173e+01 3.214000000000000057e+01 1.698900000000000077e+01 4.120100000000000051e+01 2.713700000000000045e+01 4.083500000000000085e+01 2.129599999999999937e+01 3.105000000000000071e+01 4.698830000000000240e+01 3.620900000000000318e+01 6.143639999999999901e+01 2.196300000000000097e+01
1.679999999999999938e+00 3.439099999999999824e+01 3.980700000000000216e+01 2.396199999999999974e+01 1.644999999999999929e+01 3.193799999999999883e+01 1.697400000000000020e+01 4.059599999999999653e+01 2.710399999999999920e+01 4.067199999999999704e+01 2.112000000000000099e+01 3.088800000000000168e+01 4.709729999999999706e+01 3.650300000000000011e+01 6.152429999999999666e+01 2.259299999999999997e+01
1.687999999999999945e+00 3.412599999999999767e+01 3.959300000000000352e+01 2.370100000000000051e+01 1.640299999999999869e+01 3.148999999999999844e+01 1.690299999999999869e+01 3.989300000000000068e+01 2.684400000000000119e+01 4.047299999999999898e+01 2.082999999999999829e+01 3.064600000000000080e+01 4.684060000000000201e+01 3.628600000000000136e+01 6.177559999999999718e+01 2.216600000000000037e+01
1.695999999999999952e+00 3.380299999999999727e+01 3.935000000000000142e+01 2.331700000000000017e+01 1.629799999999999827e+01 3.085699999999999932e+01 1.681400000000000006e+01 3.926800000000000068e+01 2.646399999999999864e+01 4.019700000000000273e+01 2.053300000000000125e+01 3.037600000000000122e+01 4.698160000000000025e+01 3.617300000000000182e+01 6.210719999999999885e+01 2.221499999999999986e+01
1.703999999999999959e+00 3.346099999999999852e+01 3.907300000000000040e+01 2.287000000000000099e+01 1.612900000000000134e+01 3.015500000000000114e+01 1.665599999999999881e+01 3.870799999999999841e+01 2.596199999999999974e+01 3.992399999999999949e+01 2.019800000000000040e+01 3.016300000000000026e+01 4.705819999999999936e+01 3.642600000000000193e+01 6.163940000000000197e+01 2.229799999999999827e+01
1.711999999999999966e+00 3.305599999999999739e+01 3.874799999999999756e+01 2.242999999999999972e+01 1.593599999999999994e+01 2.951300000000000168e+01 1.647100000000000009e+01 3.825900000000000034e+01 2.546000000000000085e+01 3.960499999999999687e+01 1.980099999999999838e+01 2.992099999999999937e+01 4.721350000000000335e+01 3.660900000000000176e+01 6.193019999999999925e+01 2.251800000000000068e+01
1.719999999999999973e+00 3.256400000000000006e+01 3.837800000000000011e+01 2.209199999999999875e+01 1.564700000000000024e+01 2.903600000000000136e+01 1.623400000000000176e+01 3.786699999999999733e+01 2.495499999999999829e+01 3.921800000000000352e+01 1.939699999999999847e+01 2.967299999999999827e+01 4.705100000000000193e+01 3.662599999999999767e+01 6.169639999999999702e+01 2.250000000000000000e+01
1.727999999999999980e+00 3.204999999999999716e+01 3.795400000000000063e+01 2.187999999999999901e+01 1.531199999999999939e+01 2.870100000000000051e+01 1.598000000000000043e+01 3.753600000000000136e+01 2.439000000000000057e+01 3.882200000000000273e+01 1.899699999999999989e+01 2.951099999999999923e+01 4.695819999999999794e+01 3.622500000000000142e+01 6.152649999999999864e+01 2.212999999999999901e+01
1.735999999999999988e+00 3.148600000000000065e+01 3.757200000000000273e+01 2.183699999999999974e+01 1.499699999999999989e+01 2.856500000000000128e+01 1.581700000000000017e+01 3.739200000000000301e+01 2.396000000000000085e+01 3.844200000000000017e+01 1.863299999999999912e+01 2.945400000000000063e+01 4.734190000000000254e+01 3.642999999999999972e+01 6.154579999999999984e+01 2.217299999999999827e+01
1.743999999999999995e+00 3.086400000000000077e+01 3.712800000000000011e+01 2.167800000000000082e+01 1.463599999999999923e+01 2.826300000000000168e+01 1.559099999999999930e+01 3.713000000000000256e+01 2.340899999999999892e+01 3.801500000000000057e+01 1.818100000000000094e+01 2.932000000000000028e+01 4.718130000000000024e+01 3.666400000000000148e+01 6.158200000000000074e+01 2.223300000000000054e+01
1.752000000000000002e+00 3.008599999999999852e+01 3.653600000000000136e+01 2.135999999999999943e+01 1.422899999999999920e+01 2.774800000000000111e+01 1.534600000000000009e+01 3.664200000000000301e+01 2.268400000000000105e+01 3.749799999999999756e+01 1.762800000000000011e+01 2.911599999999999966e+01 4.714679999999999893e+01 3.677400000000000091e+01 6.137650000000000006e+01 2.184499999999999886e+01
1.760000000000000009e+00 2.930999999999999872e+01 3.593999999999999773e+01 2.112199999999999989e+01 1.379599999999999937e+01 2.731599999999999895e+01 1.507699999999999996e+01 3.621200000000000330e+01 2.203500000000000014e+01 3.696099999999999852e+01 1.708099999999999952e+01 2.882199999999999918e+01 4.730440000000000111e+01 3.658899999999999864e+01 6.156530000000000058e+01 2.184499999999999886e+01
1.768000000000000016e+00 2.863700000000000045e+01 3.538600000000000279e+01 2.101399999999999935e+01 1.345299999999999940e+01 2.704799999999999827e+01 1.485299999999999976e+01 3.594899999999999807e+01 2.145899999999999963e+01 3.643999999999999773e+01 1.662500000000000000e+01 2.861299999999999955e+01 4.722590000000000288e+01 3.670100000000000051e+01 6.113889999999999958e+01 2.207300000000000040e+01
1.776000000000000023e+00 2.809499999999999886e+01 3.497699999999999676e+01 2.092000000000000171e+01 1.321400000000000041e+01 2.686700000000000088e+01 1.470700000000000074e+01 3.582000000000000028e+01 2.103399999999999892e+01 3.610099999999999909e+01 1.630399999999999849e+01 2.846799999999999997e+01 4.762429999999999808e+01 3.658899999999999864e+01 6.132459999999999667e+01 2.277199999999999847e+01
1.784000000000000030e+00 2.770200000000000173e+01 3.465899999999999892e+01 2.087399999999999878e+01 1.307000000000000028e+01 2.678900000000000148e+01 1.462899999999999956e+01 3.575200000000000244e+01 2.076200000000000045e+01 3.581799999999999784e+01 1.611799999999999855e+01 2.839399999999999835e+01 4.730960000000000321e+01 3.655199999999999960e+01 6.078309999999999746e+01 2.265399999999999991e+01
1.792000000000000037e+00 2.750000000000000000e+01 3.447599999999999909e+01 2.087600000000000122e+01 1.300099999999999945e+01 2.683500000000000085e+01 1.459800000000000075e+01 3.576200000000000045e+01 2.062199999999999989e+01 3.573899999999999721e+01 1.607600000000000051e+01 2.840099999999999980e+01 4.768489999999999895e+01 3.660499999999999687e+01 6.050990000000000180e+01 2.275600000000000023e+01
1.800000000000000044e+00 2.741499999999999915e+01 3.439999999999999858e+01 2.092699999999999960e+01 1.301500000000000057e+01 2.695799999999999841e+01 1.458500000000000085e+01 3.582300000000000040e+01 2.059199999999999875e+01 3.570499999999999829e+01 1.613800000000000168e+01 2.843799999999999883e+01 4.753549999999999898e+01 3.686699999999999733e+01 6.053979999999999961e+01 2.258699999999999974e+01
1.808000000000000052e+00 2.737500000000000000e+01 3.436299999999999955e+01 2.101500000000000057e+01 1.304299999999999926e+01 2.710699999999999932e+01 1.462100000000000044e+01 3.593500000000000227e+01 2.062900000000000134e+01 3.573700000000000188e+01 1.623199999999999932e+01 2.849200000000000088e+01 4.762839999999999918e+01 3.701400000000000290e+01 6.054769999999999897e+01 2.250300000000000011e+01
1.816000000000000059e+00 2.732999999999999829e+01 3.431300000000000239e+01 2.110999999999999943e+01 1.304899999999999949e+01 2.722500000000000142e+01 1.459600000000000009e+01 3.597500000000000142e+01 2.065299999999999869e+01 3.577000000000000313e+01 1.630099999999999838e+01 2.848799999999999955e+01 4.776319999999999766e+01 3.697699999999999676e+01 6.079019999999999868e+01 2.266300000000000026e+01
1.824000000000000066e+00 2.717000000000000171e+01 3.421800000000000352e+01 2.115899999999999892e+01 1.301299999999999990e+01 2.729400000000000048e+01 1.455400000000000027e+01 3.595400000000000063e+01 2.060399999999999920e+01 3.570499999999999829e+01 1.630499999999999972e+01 2.851099999999999923e+01 4.753920000000000101e+01 3.684700000000000131e+01 6.052550000000000097e+01 2.273000000000000043e+01
1.832000000000000073e+00 2.740200000000000102e+01 3.356900000000000261e+01 2.075400000000000134e+01 1.319899999999999984e+01 2.728999999999999915e+01 1.491799999999999926e+01 3.578199999999999648e+01 2.021199999999999974e+01 3.534599999999999653e+01 1.610999999999999943e+01 2.871499999999999986e+01 4.747999999999999687e+01 3.622899999999999920e+01 6.041790000000000305e+01 2.223100000000000165e+01
1.840000000000000080e+00 2.677400000000000091e+01 3.308299999999999841e+01 2.052400000000000091e+01 1.296299999999999919e+01 2.704100000000000037e+01 1.486899999999999977e+01 3.547699999999999676e+01 1.980399999999999849e+01 3.496000000000000085e+01 1.573000000000000043e+01 2.861499999999999844e+01 4.784929999999999950e+01 3.631600000000000250e+01 6.037760000000000105e+01 2.231800000000000139e+01
1.848000000000000087e+00 2.568299999999999983e+01 3.214999999999999858e+01 2.015899999999999892e+01 1.248300000000000054e+01 2.645299999999999940e+01 1.458600000000000030e+01 3.467699999999999960e+01 1.889000000000000057e+01 3.411599999999999966e+01 1.494200000000000017e+01 2.833099999999999952e+01 4.778490000000000038e+01 3.687899999999999778e+01 5.979979999999999762e+01 2.276899999999999835e+01
1.856000000000000094e+00 2.385099999999999909e+01 3.051800000000000068e+01 1.940700000000000003e+01 1.183200000000000074e+01 2.525100000000000122e+01 1.431799999999999962e+01 3.317399999999999949e+01 1.734600000000000009e+01 3.265299999999999869e+01 1.351900000000000013e+01 2.747200000000000131e+01 4.743639999999999901e+01 3.734700000000000131e+01 5.826389999999999958e+01 2.325400000000000134e+01
1.864000000000000101e+00 2.097700000000000031e+01 2.784799999999999898e+01 1.811400000000000077e+01 1.090600000000000058e+01 2.321300000000000097e+01 1.387700000000000067e+01 3.071600000000000108e+01 1.504400000000000048e+01 3.003600000000000136e+01 1.131499999999999950e+01 2.609799999999999898e+01 4.697699999999999676e+01 3.615299999999999869e+01 5.595380000000000109e+01 2.197299999999999898e+01
1.872000000000000108e+00 1.715099999999999980e+01 2.386700000000000088e+01 1.615899999999999892e+01 9.890000000000000568e+00 2.014499999999999957e+01 1.347499999999999964e+01 2.685800000000000054e+01 1.202999999999999936e+01 2.634799999999999898e+01 8.371999999999999886e+00 2.391100000000000136e+01 4.596000000000000085e+01 3.513000000000000256e+01 5.231179999999999808e+01 2.078300000000000125e+01
1.879999999999999893e+00 1.290300000000000047e+01 1.893400000000000105e+01 1.371499999999999986e+01 9.022999999999999687e+00 1.628699999999999903e+01 1.303899999999999970e+01 2.198999999999999844e+01 8.962999999999999190e+00 2.170700000000000074e+01 5.293000000000000149e+00 2.072100000000000009e+01 4.477689999999999770e+01 3.465500000000000114e+01 4.759000000000000341e+01 2.024899999999999878e+01
1.887999999999999901e+00 9.218999999999999417e+00 1.418699999999999939e+01 1.121899999999999942e+01 8.509000000000000341e+00 1.237899999999999956e+01 1.282300000000000040e+01 1.711799999999999855e+01 6.647999999999999687e+00 1.735099999999999909e+01 2.962000000000000188e+00 1.676399999999999935e+01 4.296909999999999741e+01 3.369700000000000273e+01 4.251160000000000139e+01 1.885500000000000043e+01
1.895999999999999908e+00 6.746000000000000441e+00 1.063700000000000045e+01 9.080999999999999517e+00 8.207000000000000739e+00 9.273999999999999133e+00 1.260699999999999932e+01 1.345400000000000063e+01 5.304000000000000270e+00 1.423700000000000010e+01 1.685000000000000053e+00 1.309999999999999964e+01 4.083449999999999847e+01 3.218099999999999739e+01 3.818330000000000268e+01 1.757499999999999929e+01
1.903999999999999915e+00 5.500000000000000000e+00 8.679999999999999716e+00 7.674999999999999822e+00 8.013999999999999346e+00 7.418999999999999595e+00 1.235999999999999943e+01 1.137800000000000011e+01 4.716999999999999638e+00 1.258699999999999974e+01 1.205999999999999961e+00 1.065399999999999991e+01 4.032849999999999824e+01 3.028600000000000136e+01 3.673140000000000072e+01 1.666199999999999903e+01
1.911999999999999922e+00 4.974000000000000199e+00 7.842999999999999972e+00 6.911999999999999922e+00 7.972999999999999865e+00 6.520999999999999908e+00 1.230700000000000038e+01 1.044800000000000040e+01 4.508000000000000007e+00 1.190700000000000003e+01 1.044999999999999929e+00 9.387999999999999901e+00 4.052120000000000033e+01 2.980000000000000071e+01 3.786990000000000123e+01 1.692000000000000171e+01
1.919999999999999929e+00 4.804999999999999716e+00 7.562999999999999723e+00 6.583999999999999631e+00 7.916999999999999815e+00 6.134000000000000341e+00 1.216600000000000037e+01 1.012400000000000055e+01 4.389999999999999680e+00 1.171000000000000085e+01 9.849999999999999867e-01 8.823999999999999844e+00 4.093010000000000304e+01 3.041600000000000037e+01 3.933879999999999910e+01 1.755699999999999861e+01
1.927999999999999936e+00 4.798000000000000043e+00 7.583000000000000185e+00 6.501999999999999780e+00 7.935999999999999943e+00 6.030000000000000249e+00 1.213700000000000045e+01 1.012500000000000000e+01 4.399000000000000021e+00 1.167900000000000027e+01 9.709999999999999742e-01 8.794000000000000483e+00 4.172469999999999857e+01 3.131700000000000017e+01 4.073190000000000310e+01 1.802799999999999869e+01
1.935999999999999943e+00 4.918000000000000149e+00 7.793000000000000149e+00 6.594999999999999751e+00 7.895999999999999908e+00 6.092999999999999972e+00 1.216300000000000026e+01 1.031300000000000061e+01 4.347999999999999865e+00 1.168399999999999928e+01 9.689999999999999725e-01 8.920999999999999375e+00 4.179249999999999687e+01 3.210600000000000165e+01 4.197480000000000189e+01 1.877499999999999858e+01
1.943999999999999950e+00 5.123999999999999666e+00 8.148999999999999133e+00 6.788000000000000256e+00 7.937999999999999723e+00 6.304000000000000270e+00 1.223300000000000054e+01 1.065199999999999925e+01 4.440999999999999837e+00 1.186700000000000088e+01 9.889999999999999902e-01 9.231999999999999318e+00 4.223219999999999885e+01 3.216499999999999915e+01 4.265959999999999752e+01 1.900499999999999901e+01
1.951999999999999957e+00 5.405000000000000249e+00 8.608999999999999986e+00 7.059999999999999609e+00 8.003999999999999559e+00 6.594999999999999751e+00 1.230499999999999972e+01 1.108600000000000030e+01 4.450999999999999623e+00 1.210599999999999987e+01 1.020000000000000018e+00 9.653000000000000469e+00 4.263649999999999807e+01 3.254099999999999682e+01 4.358740000000000236e+01 1.912699999999999889e+01
1.959999999999999964e+00 5.735999999999999766e+00 9.162000000000000810e+00 7.384999999999999787e+00 8.000999999999999446e+00 6.975999999999999979e+00 1.232499999999999929e+01 1.162599999999999945e+01 4.570000000000000284e+00 1.242900000000000027e+01 1.056000000000000050e+00 1.026399999999999935e+01 4.321390000000000242e+01 3.275900000000000034e+01 4.458990000000000009e+01 1.936700000000000088e+01
1.967999999999999972e+00 6.131000000000000227e+00 9.771000000000000796e+00 7.727000000000000313e+00 8.034000000000000696e+00 7.415000000000000036e+00 1.232399999999999984e+01 1.221299999999999919e+01 4.679000000000000270e+00 1.274099999999999966e+01 1.116000000000000103e+00 1.092699999999999960e+01 4.344019999999999726e+01 3.314800000000000324e+01 4.575099999999999767e+01 2.000900000000000034e+01
1.975999999999999979e+00 6.557000000000000384e+00 1.045700000000000074e+01 8.089999999999999858e+00 8.085000000000000853e+00 7.916999999999999815e+00 1.235899999999999999e+01 1.291000000000000014e+01 4.818999999999999950e+00 1.318299999999999983e+01 1.205000000000000071e+00 1.163100000000000023e+01 4.366579999999999728e+01 3.372999999999999687e+01 4.648859999999999815e+01 2.027299999999999969e+01
1.983999999999999986e+00 7.054000000000000270e+00 1.121499999999999986e+01 8.493999999999999773e+00 8.124000000000000554e+00 8.455000000000000071e+00 1.245100000000000051e+01 1.366399999999999970e+01 4.942999999999999616e+00 1.368500000000000050e+01 1.294000000000000039e+00 1.237700000000000067e+01 4.426530000000000342e+01 3.429099999999999682e+01 4.789840000000000231e+01 2.068199999999999861e+01
1.991999999999999993e+00 7.560999999999999943e+00 1.200300000000000011e+01 8.859999999999999432e+00 8.201000000000000512e+00 9.018000000000000682e+00 1.259399999999999942e+01 1.442800000000000082e+01 5.123000000000000220e+00 1.430700000000000038e+01 1.415000000000000036e+00 1.315700000000000003e+01 4.448669999999999902e+01 3.428399999999999892e+01 4.862749999999999773e+01 2.089999999999999858e+01
2.000000000000000000e+00 8.121000000000000441e+00 1.281600000000000072e+01 9.246000000000000441e+00 8.247999999999999332e+00 9.585000000000000853e+00 1.259099999999999930e+01 1.522300000000000075e+01 5.387999999999999901e+00 1.486400000000000077e+01 1.552000000000000046e+00 1.390700000000000003e+01 4.519360000000000355e+01 3.463100000000000023e+01 4.943379999999999797e+01 2.125900000000000034e+01
2.008000000000000007e+00 8.680999999999999162e+00 1.362199999999999989e+01 9.618999999999999773e+00 8.307999999999999829e+00 1.014899999999999913e+01 1.263000000000000078e+01 1.597400000000000020e+01 5.546999999999999709e+00 1.550200000000000067e+01 1.713000000000000078e+00 1.458300000000000018e+01 4.506150000000000233e+01 3.548100000000000165e+01 5.020499999999999829e+01 2.186199999999999832e+01
2.016000000000000014e+00 9.226000000000000867e+00 1.441699999999999982e+01 9.955999999999999517e+00 8.416999999999999815e+00 1.067900000000000027e+01 1.271799999999999997e+01 1.666499999999999915e+01 5.802999999999999936e+00 1.614900000000000091e+01 1.891999999999999904e+00 1.524699999999999989e+01 4.551939999999999742e+01 3.603699999999999903e+01 5.096309999999999718e+01 2.201000000000000156e+01
2.024000000000000021e+00 9.784000000000000696e+00 1.516799999999999926e+01 1.026900000000000013e+01 8.435999999999999943e+00 1.116699999999999982e+01 1.275999999999999979e+01 1.730999999999999872e+01 6.075999999999999623e+00 1.672400000000000020e+01 2.081999999999999851e+00 1.589499999999999957e+01 4.575769999999999982e+01 3.639800000000000324e+01 5.149640000000000128e+01 2.248300000000000054e+01
2.032000000000000028e+00 1.031600000000000072e+01 1.587199999999999989e+01 1.052999999999999936e+01 8.548000000000000043e+00 1.158699999999999974e+01 1.283300000000000018e+01 1.785000000000000142e+01 6.362000000000000099e+00 1.734100000000000108e+01 2.266999999999999904e+00 1.637500000000000000e+01 4.644669999999999987e+01 3.643599999999999994e+01 5.187749999999999773e+01 2.260699999999999932e+01
2.040000000000000036e+00 1.082799999999999940e+01 1.651099999999999923e+01 1.072000000000000064e+01 8.548999999999999488e+00 1.194400000000000084e+01 1.288299999999999912e+01 1.833699999999999974e+01 6.618999999999999773e+00 1.789900000000000091e+01 2.451000000000000068e+00 1.682999999999999829e+01 4.645230000000000103e+01 3.692199999999999704e+01 5.178020000000000067e+01 2.270400000000000063e+01
2.048000000000000043e+00 1.128899999999999970e+01 1.711199999999999832e+01 1.088499999999999979e+01 8.699999999999999289e+00 1.223499999999999943e+01 1.291200000000000081e+01 1.873300000000000054e+01 6.905999999999999694e+00 1.848799999999999955e+01 2.657999999999999918e+00 1.721699999999999875e+01 4.598640000000000327e+01 3.713499999999999801e+01 5.189139999999999731e+01 2.278399999999999892e+01
2.056000000000000050e+00 1.174799999999999933e+01 1.770299999999999940e+01 1.101299999999999990e+01 8.782000000000000028e+00 1.251800000000000068e+01 1.289700000000000024e+01 1.910399999999999920e+01 7.157000000000000028e+00 1.905000000000000071e+01 2.858000000000000096e+00 1.756200000000000117e+01 4.653900000000000148e+01 3.723299999999999699e+01 5.186030000000000229e+01 2.301699999999999946e+01
2.064000000000000057e+00 1.219899999999999984e+01 1.828800000000000026e+01 1.111299999999999955e+01 8.817999999999999616e+00 1.277800000000000047e+01 1.286200000000000010e+01 1.952599999999999980e+01 7.378000000000000114e+00 1.962500000000000000e+01 3.068000000000000060e+00 1.787099999999999866e+01 4.644539999999999935e+01 3.758500000000000085e+01 5.206060000000000088e+01 2.318499999999999872e+01
2.072000000000000064e+00 1.266999999999999993e+01 1.887900000000000134e+01 1.126800000000000068e+01 8.913999999999999702e+00 1.304199999999999982e+01 1.295199999999999996e+01 1.996499999999999986e+01 7.746000000000000441e+00 2.018100000000000094e+01 3.301000000000000156e+00 1.821099999999999852e+01 4.613739999999999952e+01 3.748599999999999710e+01 5.154760000000000275e+01 2.304899999999999949e+01
2.081999999999999851e+00 1.324000000000000021e+01 1.960600000000000165e+01 1.148399999999999999e+01 9.053000000000000824e+00 1.337100000000000044e+01 1.304400000000000048e+01 2.043700000000000117e+01 8.112999999999999545e+00 2.091499999999999915e+01 3.604000000000000092e+00 1.864000000000000057e+01 4.631360000000000099e+01 3.822099999999999653e+01 5.170640000000000214e+01 2.319500000000000028e+01
2.097999999999999865e+00 1.420400000000000063e+01 2.069300000000000139e+01 1.175000000000000000e+01 9.227000000000000313e+00 1.393099999999999916e+01 1.315000000000000036e+01 2.114799999999999969e+01 8.723000000000000753e+00 2.204899999999999949e+01 4.110000000000000320e+00 1.935300000000000153e+01 4.632520000000000238e+01 3.797399999999999665e+01 5.173360000000000269e+01 2.333099999999999952e+01
2.109999999999999876e+00 1.488700000000000045e+01 2.148900000000000077e+01 1.196899999999999942e+01 9.362999999999999545e+00 1.438199999999999967e+01 1.316600000000000037e+01 2.177499999999999858e+01 9.202999999999999403e+00 2.281200000000000117e+01 4.514000000000000234e+00 1.989999999999999858e+01 4.608700000000000330e+01 3.779200000000000159e+01 5.098479999999999990e+01 2.341799999999999926e+01
2.121999999999999886e+00 1.556799999999999962e+01 2.225199999999999889e+01 1.212899999999999956e+01 9.614000000000000767e+00 1.485299999999999976e+01 1.327100000000000080e+01 2.234199999999999875e+01 9.637999999999999901e+00 2.352799999999999869e+01 4.924000000000000377e+00 2.035699999999999932e+01 4.599439999999999884e+01 3.789800000000000324e+01 5.130729999999999791e+01 2.344000000000000128e+01
2.136000000000000121e+00 1.625900000000000034e+01 2.299800000000000111e+01 1.230100000000000016e+01 9.708000000000000185e+00 1.535399999999999920e+01 1.331900000000000084e+01 2.281800000000000139e+01 1.002299999999999969e+01 2.415099999999999980e+01 5.387999999999999901e+00 2.084700000000000131e+01 4.588870000000000005e+01 3.791100000000000136e+01 5.222140000000000271e+01 2.351300000000000168e+01
2.152000000000000135e+00 1.685800000000000054e+01 2.358200000000000074e+01 1.259500000000000064e+01 9.882999999999999119e+00 1.590799999999999947e+01 1.341300000000000026e+01 2.331099999999999994e+01 1.046799999999999997e+01 2.470799999999999841e+01 5.844999999999999751e+00 2.117000000000000171e+01 4.499810000000000088e+01 3.782999999999999829e+01 5.257930000000000348e+01 2.338500000000000156e+01
2.169999999999999929e+00 1.728000000000000114e+01 2.393299999999999983e+01 1.297199999999999953e+01 1.001600000000000001e+01 1.649500000000000099e+01 1.335500000000000043e+01 2.373499999999999943e+01 1.089899999999999913e+01 2.499599999999999866e+01 6.283999999999999808e+00 2.131400000000000006e+01 4.362980000000000302e+01 3.763799999999999812e+01 5.152089999999999748e+01 2.295899999999999963e+01
2.181000000000000050e+00 1.749299999999999855e+01 2.412099999999999866e+01 1.319100000000000072e+01 9.928000000000000824e+00 1.682700000000000173e+01 1.329800000000000004e+01 2.401099999999999923e+01 1.106900000000000084e+01 2.520400000000000063e+01 6.543999999999999595e+00 2.168299999999999983e+01 4.262660000000000338e+01 3.745199999999999818e+01 5.097820000000000107e+01 2.279599999999999937e+01
2.193000000000000060e+00 1.769600000000000151e+01 2.430499999999999972e+01 1.341399999999999970e+01 1.005000000000000071e+01 1.714499999999999957e+01 1.343599999999999994e+01 2.428600000000000136e+01 1.134800000000000075e+01 2.544300000000000139e+01 6.799999999999999822e+00 2.173400000000000176e+01 4.101080000000000325e+01 3.703499999999999659e+01 5.048980000000000246e+01 2.228600000000000136e+01
2.206999999999999851e+00 1.777299999999999969e+01 2.435999999999999943e+01 1.363199999999999967e+01 9.971000000000000085e+00 1.743299999999999983e+01 1.342600000000000016e+01 2.444699999999999918e+01 1.161100000000000065e+01 2.565399999999999991e+01 7.033999999999999808e+00 2.183500000000000085e+01 3.950280000000000058e+01 3.624799999999999756e+01 4.877360000000000184e+01 2.172899999999999920e+01
2.225000000000000089e+00 1.766600000000000037e+01 2.426300000000000168e+01 1.369400000000000084e+01 9.907999999999999474e+00 1.742999999999999972e+01 1.326999999999999957e+01 2.405300000000000082e+01 1.168399999999999928e+01 2.574599999999999866e+01 7.046000000000000263e+00 2.155499999999999972e+01 4.189509999999999934e+01 3.641400000000000148e+01 4.892260000000000275e+01 2.224500000000000099e+01
2.251999999999999780e+00 1.657799999999999940e+01 2.308699999999999974e+01 1.261899999999999977e+01 9.775999999999999801e+00 1.592200000000000060e+01 1.302100000000000080e+01 2.228200000000000003e+01 1.093800000000000061e+01 2.464099999999999824e+01 6.176000000000000156e+00 2.008200000000000074e+01 4.238360000000000127e+01 3.578199999999999648e+01 4.900480000000000302e+01 2.234600000000000009e+01
2.254000000000000004e+00 1.646099999999999852e+01 2.296999999999999886e+01 1.247600000000000087e+01 9.798999999999999488e+00 1.574900000000000055e+01 1.306199999999999939e+01 2.210300000000000153e+01 1.082099999999999973e+01 2.457400000000000162e+01 6.067999999999999616e+00 1.994500000000000028e+01 4.236140000000000327e+01 3.578799999999999670e+01 4.902960000000000207e+01 2.233599999999999852e+01
2.298999999999999932e+00 1.421000000000000085e+01 2.039900000000000091e+01 1.056900000000000084e+01 9.358999999999999986e+00 1.261899999999999977e+01 1.269500000000000028e+01 1.851899999999999835e+01 9.022000000000000242e+00 2.200700000000000145e+01 4.474999999999999645e+00 1.799299999999999855e+01 4.135849999999999937e+01 3.426500000000000057e+01 4.535020000000000095e+01 2.207799999999999940e+01
2.301000000000000156e+00 1.412400000000000055e+01 2.023799999999999955e+01 1.050000000000000000e+01 9.352000000000000313e+00 1.250399999999999956e+01 1.263799999999999990e+01 1.835500000000000043e+01 8.929000000000000270e+00 2.184499999999999886e+01 4.407000000000000028e+00 1.798999999999999844e+01 4.121849999999999881e+01 3.419899999999999807e+01 4.516599999999999682e+01 2.207400000000000162e+01
2.302999999999999936e+00 1.401200000000000045e+01 2.010399999999999920e+01 1.043200000000000038e+01 9.262000000000000455e+00 1.239600000000000080e+01 1.262299999999999933e+01 1.821399999999999864e+01 8.833999999999999631e+00 2.163800000000000168e+01 4.331999999999999851e+00 1.785900000000000176e+01 4.109490000000000265e+01 3.410499999999999687e+01 4.499329999999999785e+01 2.205000000000000071e+01
2.330999999999999961e+00 1.264000000000000057e+01 1.862300000000000111e+01 1.021700000000000053e+01 9.230000000000000426e+00 1.188799999999999990e+01 1.280499999999999972e+01 1.780900000000000105e+01 8.130000000000000782e+00 2.068100000000000094e+01 3.658999999999999808e+00 1.707999999999999829e+01 3.860669999999999646e+01 3.299099999999999966e+01 4.503009999999999735e+01 2.157499999999999929e+01
2.350000000000000089e+00 1.171599999999999930e+01 1.745200000000000173e+01 9.798999999999999488e+00 9.073999999999999844e+00 1.115900000000000070e+01 1.258799999999999919e+01 1.694200000000000017e+01 7.522000000000000242e+00 1.951599999999999824e+01 3.129999999999999893e+00 1.612000000000000099e+01 3.761580000000000013e+01 3.298400000000000176e+01 4.385849999999999937e+01 2.107799999999999940e+01
2.365000000000000213e+00 1.102399999999999913e+01 1.663299999999999912e+01 9.650999999999999801e+00 8.853999999999999204e+00 1.084600000000000009e+01 1.281700000000000017e+01 1.657100000000000151e+01 7.299999999999999822e+00 1.901000000000000156e+01 2.851999999999999869e+00 1.585800000000000054e+01 3.832979999999999876e+01 3.313499999999999801e+01 4.316819999999999879e+01 2.091499999999999915e+01
2.388999999999999790e+00 9.897000000000000242e+00 1.509500000000000064e+01 9.195000000000000284e+00 8.714000000000000412e+00 1.006300000000000061e+01 1.250000000000000000e+01 1.565900000000000070e+01 6.525000000000000355e+00 1.751000000000000156e+01 2.367999999999999883e+00 1.485500000000000043e+01 3.860549999999999926e+01 3.272399999999999665e+01 4.186500000000000199e+01 2.027499999999999858e+01
2.408999999999999808e+00 8.939999999999999503e+00 1.384399999999999942e+01 8.654999999999999361e+00 8.651999999999999247e+00 9.368999999999999773e+00 1.260800000000000054e+01 1.470199999999999996e+01 6.043999999999999595e+00 1.653300000000000125e+01 2.007000000000000117e+00 1.416200000000000081e+01 3.852989999999999782e+01 3.228399999999999892e+01 4.024000000000000199e+01 1.999500000000000099e+01
2.427000000000000046e+00 8.134999999999999787e+00 1.271499999999999986e+01 8.188000000000000611e+00 8.587999999999999190e+00 8.587999999999999190e+00 1.242500000000000071e+01 1.383200000000000074e+01 5.884999999999999787e+00 1.557900000000000063e+01 1.699000000000000066e+00 1.343699999999999939e+01 3.768900000000000006e+01 3.165099999999999980e+01 3.776219999999999999e+01 1.951599999999999824e+01
2.450000000000000178e+00 7.115999999999999659e+00 1.119599999999999973e+01 7.419999999999999929e+00 8.336999999999999744e+00 7.530999999999999694e+00 1.269699999999999918e+01 1.257399999999999984e+01 5.551000000000000156e+00 1.452200000000000024e+01 1.413000000000000034e+00 1.168699999999999939e+01 3.684550000000000125e+01 3.065099999999999980e+01 3.570850000000000080e+01 1.889199999999999946e+01
2.471000000000000085e+00 6.387999999999999901e+00 9.888999999999999346e+00 6.887999999999999901e+00 8.410000000000000142e+00 6.814000000000000057e+00 1.213599999999999923e+01 1.159500000000000064e+01 5.254999999999999893e+00 1.377899999999999991e+01 1.258999999999999897e+00 1.053299999999999947e+01 3.639690000000000225e+01 2.987800000000000011e+01 3.369420000000000215e+01 1.849399999999999977e+01
2.490000000000000213e+00 5.790000000000000036e+00 9.099999999999999645e+00 6.625000000000000000e+00 8.089999999999999858e+00 6.357999999999999652e+00 1.182699999999999996e+01 1.118500000000000050e+01 5.179999999999999716e+00 1.272700000000000031e+01 1.125000000000000000e+00 9.992000000000000881e+00 3.597659999999999769e+01 2.919699999999999918e+01 3.232750000000000057e+01 1.801300000000000168e+01


==> Fig/subcat_mean.txt <==
# legum., forest, fallow treat. last year treated, fallow treat. llast year treatment, fallow wth shrubs, maize, meadow, millet, pasture, rape, reed, sunflowers, water, winter barley, winter wheat, oat
1.4259e-02 1.4827e-02 1.3342e-02 1.5698e-02 1.5103e-02 1.5407e-02 1.4763e-02 1.4712e-02 1.5132e-02 1.5000e-02 1.3665e-02 1.5981e-02 1.5548e-02 1.4935e-02 1.3865e-02 1.4168e-02
1.7288e-02 1.7572e-02 1.6119e-02 1.8429e-02 1.8000e-02 1.8450e-02 1.7518e-02 1.7468e-02 1.8107e-02 1.7881e-02 1.6272e-02 1.9183e-02 1.8368e-02 1.7877e-02 1.6757e-02 1.6991e-02
2.2563e-02 2.2934e-02 2.0964e-02 2.3885e-02 2.3353e-02 2.4140e-02 2.2897e-02 2.2840e-02 2.3514e-02 2.3136e-02 2.1198e-02 2.5223e-02 2.4048e-02 2.3397e-02 2.1884e-02 2.2157e-02
2.5065e-02 2.5260e-02 2.3248e-02 2.6558e-02 2.5932e-02 2.6798e-02 2.5246e-02 2.5165e-02 2.5852e-02 2.5777e-02 2.3526e-02 2.7896e-02 2.6574e-02 2.6001e-02 2.4198e-02 2.4534e-02
2.5981e-02 2.6020e-02 2.4056e-02 2.7376e-02 2.6904e-02 2.7710e-02 2.5929e-02 2.5858e-02 2.6694e-02 2.6776e-02 2.4272e-02 2.8818e-02 2.7371e-02 2.6778e-02 2.4989e-02 2.5430e-02
2.6479e-02 2.6240e-02 2.4456e-02 2.7742e-02 2.7382e-02 2.8137e-02 2.6184e-02 2.6087e-02 2.7042e-02 2.7308e-02 2.4596e-02 2.9160e-02 2.7456e-02 2.7237e-02 2.5312e-02 2.5976e-02
2.8193e-02 2.7678e-02 2.5966e-02 2.9240e-02 2.9221e-02 2.9871e-02 2.7567e-02 2.7375e-02 2.8540e-02 2.9112e-02 2.6090e-02 3.0845e-02 2.8998e-02 2.8748e-02 2.6764e-02 2.7654e-02
2.8992e-02 2.8235e-02 2.6593e-02 2.9901e-02 2.9984e-02 3.0546e-02 2.8170e-02 2.7933e-02 2.9188e-02 2.9839e-02 2.6801e-02 3.1581e-02 2.9588e-02 2.9517e-02 2.7380e-02 2.8337e-02
3.0721e-02 2.9750e-02 2.8147e-02 3.1620e-02 3.1776e-02 3.2410e-02 2.9727e-02 2.9489e-02 3.0675e-02 3.1614e-02 2.8368e-02 3.3374e-02 3.1128e-02 3.1236e-02 2.8952e-02 2.9921e-02
3.1380e-02 3.0144e-02 2.8727e-02 3.2135e-02 3.2396e-02 3.2950e-02 3.0260e-02 3.0033e-02 3.1318e-02 3.2192e-02 2.8868e-02 3.3947e-02 3.1633e-02 3.1782e-02 2.9487e-02 3.0494e-02
3.1925e-02 3.0507e-02 2.9156e-02 3.2461e-02 3.2951e-02 3.3422e-02 3.0583e-02 3.0380e-02 3.1628e-02 3.2768e-02 2.9285e-02 3.4391e-02 3.2003e-02 3.2192e-02 2.9890e-02 3.0913e-02
3.2277e-02 3.0673e-02 2.9494e-02 3.2751e-02 3.3330e-02 3.3700e-02 3.0756e-02 3.0493e-02 3.1886e-02 3.3164e-02 2.9589e-02 3.4666e-02 3.2077e-02 3.2534e-02 3.0115e-02 3.1275e-02
3.3562e-02 3.1640e-02 3.0612e-02 3.3833e-02 3.4568e-02 3.4942e-02 3.1819e-02 3.1538e-02 3.3059e-02 3.4433e-02 3.0716e-02 3.5866e-02 3.3091e-02 3.3682e-02 3.1205e-02 3.2411e-02
3.3227e-02 3.1268e-02 3.0256e-02 3.3350e-02 3.4231e-02 3.4513e-02 3.1425e-02 3.1117e-02 3.2645e-02 3.4123e-02 3.0361e-02 3.5438e-02 3.2717e-02 3.3292e-02 3.0838e-02 3.1965e-02
3.3289e-02 3.1104e-02 3.0287e-02 3.3300e-02 3.4326e-02 3.4513e-02 3.1306e-02 3.1003e-02 3.2530e-02 3.4302e-02 3.0366e-02 3.5386e-02 3.2536e-02 3.3346e-02 3.0769e-02 3.1958e-02
3.2436e-02 3.0275e-02 2.9512e-02 3.2385e-02 3.3524e-02 3.3675e-02 3.0468e-02 3.0127e-02 3.1727e-02 3.3549e-02 2.9548e-02 3.4475e-02 3.1613e-02 3.2490e-02 2.9917e-02 3.1178e-02
2.9659e-02 2.7814e-02 2.6918e-02 2.9740e-02 3.0632e-02 3.0751e-02 2.7996e-02 2.7719e-02 2.9239e-02 3.0728e-02 2.6963e-02 3.1668e-02 2.9111e-02 2.9969e-02 2.7378e-02 2.8406e-02
3.2354e-02 2.9645e-02 2.9315e-02 3.1768e-02 3.3219e-02 3.3203e-02 2.9946e-02 2.9522e-02 3.1212e-02 3.3421e-02 2.9237e-02 3.4042e-02 3.0953e-02 3.2099e-02 2.9557e-02 3.0776e-02
3.4817e-02 3.2134e-02 3.1435e-02 3.4429e-02 3.5895e-02 3.5893e-02 3.2459e-02 3.2029e-02 3.3852e-02 3.6104e-02 3.1434e-02 3.6871e-02 3.3592e-02 3.4941e-02 3.1838e-02 3.3212e-02
3.6637e-02 3.3549e-02 3.3055e-02 3.5975e-02 3.7725e-02 3.7670e-02 3.3928e-02 3.3402e-02 3.5354e-02 3.8000e-02 3.3067e-02 3.8616e-02 3.5052e-02 3.6570e-02 3.3326e-02 3.4823e-02
3.5649e-02 3.2835e-02 3.2083e-02 3.5127e-02 3.6771e-02 3.6682e-02 3.3189e-02 3.2686e-02 3.4730e-02 3.7070e-02 3.2129e-02 3.7777e-02 3.4305e-02 3.5943e-02 3.2456e-02 3.3853e-02
3.7138e-02 3.3798e-02 3.3356e-02 3.6191e-02 3.8232e-02 3.7965e-02 3.4237e-02 3.3663e-02 3.5753e-02 3.8565e-02 3.3302e-02 3.9086e-02 3.5296e-02 3.7108e-02 3.3616e-02 3.5030e-02
3.9118e-02 3.5502e-02 3.5070e-02 3.8048e-02 4.0363e-02 4.0025e-02 3.5971e-02 3.5328e-02 3.7670e-02 4.0738e-02 3.5042e-02 4.1186e-02 3.7077e-02 3.9172e-02 3.5292e-02 3.6879e-02
3.9171e-02 3.5597e-02 3.5043e-02 3.8119e-02 4.0523e-02 4.0094e-02 3.6092e-02 3.5438e-02 3.7814e-02 4.0873e-02 3.5033e-02 4.1355e-02 3.7187e-02 3.9462e-02 3.5305e-02 3.6886e-02
4.0131e-02 3.6248e-02 3.5799e-02 3.8812e-02 4.1490e-02 4.0931e-02 3.6789e-02 3.6071e-02 3.8532e-02 4.1871e-02 3.5760e-02 4.2211e-02 3.7843e-02 4.0312e-02 3.5997e-02 3.7666e-02
4.2024e-02 3.7783e-02 3.7397e-02 4.0487e-02 4.3524e-02 4.2803e-02 3.8389e-02 3.7618e-02 4.0225e-02 4.3918e-02 3.7330e-02 4.4135e-02 3.9513e-02 4.2190e-02 3.7555e-02 3.9301e-02
4.2328e-02 3.8084e-02 3.7590e-02 4.0756e-02 4.4038e-02 4.3218e-02 3.8735e-02 3.7898e-02 4.0655e-02 4.4391e-02 3.7580e-02 4.4572e-02 3.9845e-02 4.2736e-02 3.7751e-02 3.9609e-02
4.1142e-02 3.7001e-02 3.6430e-02 3.9577e-02 4.2820e-02 4.1912e-02 3.7630e-02 3.6833e-02 3.9566e-02 4.3132e-02 3.6368e-02 4.3378e-02 3.8720e-02 4.1673e-02 3.6621e-02 3.8341e-02
4.2149e-02 3.7587e-02 3.7228e-02 4.0235e-02 4.3858e-02 4.2842e-02 3.8312e-02 3.7425e-02 4.0319e-02 4.4147e-02 3.7124e-02 4.4261e-02 3.9373e-02 4.2533e-02 3.7315e-02 3.9154e-02
4.2182e-02 3.7673e-02 3.7171e-02 4.0263e-02 4.3982e-02 4.2910e-02 3.8419e-02 3.7495e-02 4.0444e-02 4.4222e-02 3.7102e-02 4.4404e-02 3.9502e-02 4.2786e-02 3.7284e-02 3.9184e-02
4.2249e-02 3.7546e-02 3.7118e-02 4.0127e-02 4.3989e-02 4.2846e-02 3.8335e-02 3.7375e-02 4.0375e-02 4.4199e-02 3.7016e-02 4.4381e-02 3.9368e-02 4.2769e-02 3.7185e-02 3.9067e-02
4.2668e-02 3.7758e-02 3.7389e-02 4.0329e-02 4.4442e-02 4.3256e-02 3.8621e-02 3.7606e-02 4.0653e-02 4.4606e-02 3.7286e-02 4.4763e-02 3.9633e-02 4.3137e-02 3.7416e-02 3.9342e-02
4.1667e-02 3.6850e-02 3.6419e-02 3.9331e-02 4.3406e-02 4.2209e-02 3.7703e-02 3.6690e-02 3.9754e-02 4.3527e-02 3.6324e-02 4.3773e-02 3.8725e-02 4.2283e-02 3.6456e-02 3.8291e-02
4.1097e-02 3.6154e-02 3.5808e-02 3.8568e-02 4.2725e-02 4.1516e-02 3.7044e-02 3.6023e-02 3.9063e-02 4.2831e-02 3.5675e-02 4.3074e-02 3.8003e-02 4.1653e-02 3.5811e-02 3.7640e-02
4.0943e-02 3.5879e-02 3.5593e-02 3.8256e-02 4.2565e-02 4.1300e-02 3.6822e-02 3.5768e-02 3.8863e-02 4.2627e-02 3.5434e-02 4.2878e-02 3.7740e-02 4.1529e-02 3.5561e-02 3.7378e-02
4.1125e-02 3.5869e-02 3.5667e-02 3.8244e-02 4.2698e-02 4.1390e-02 3.6844e-02 3.5742e-02 3.8927e-02 4.2732e-02 3.5468e-02 4.2980e-02 3.7758e-02 4.1640e-02 3.5600e-02 3.7411e-02
4.1627e-02 3.6205e-02 3.6016e-02 3.8575e-02 4.3247e-02 4.1874e-02 3.7235e-02 3.6091e-02 3.9335e-02 4.3229e-02 3.5791e-02 4.3476e-02 3.8113e-02 4.2185e-02 3.5907e-02 3.7721e-02
4.1412e-02 3.5981e-02 3.5727e-02 3.8329e-02 4.3055e-02 4.1623e-02 3.7021e-02 3.5862e-02 3.9137e-02 4.2967e-02 3.5501e-02 4.3280e-02 3.7907e-02 4.2051e-02 3.5632e-02 3.7405e-02
4.1741e-02 3.6125e-02 3.5909e-02 3.8471e-02 4.3404e-02 4.1896e-02 3.7210e-02 3.5989e-02 3.9339e-02 4.3239e-02 3.5670e-02 4.3567e-02 3.8079e-02 4.2376e-02 3.5780e-02 3.7571e-02
4.2053e-02 3.6304e-02 3.6073e-02 3.8663e-02 4.3779e-02 4.2189e-02 3.7442e-02 3.6175e-02 3.9619e-02 4.3526e-02 3.5813e-02 4.3895e-02 3.8299e-02 4.2750e-02 3.5926e-02 3.7756e-02
4.1765e-02 3.5956e-02 3.5740e-02 3.8259e-02 4.3536e-02 4.1885e-02 3.7114e-02 3.5849e-02 3.9289e-02 4.3189e-02 3.5500e-02 4.3572e-02 3.7955e-02 4.2448e-02 3.5547e-02 3.7391e-02
3.9219e-02 3.3855e-02 3.3470e-02 3.6045e-02 4.1002e-02 3.9398e-02 3.4979e-02 3.3751e-02 3.7077e-02 4.0568e-02 3.3268e-02 4.1059e-02 3.5805e-02 4.0129e-02 3.3337e-02 3.5085e-02
3.7519e-02 3.2187e-02 3.1904e-02 3.4222e-02 3.9091e-02 3.7462e-02 3.3268e-02 3.2074e-02 3.5295e-02 3.8631e-02 3.1621e-02 3.9140e-02 3.4021e-02 3.8274e-02 3.1752e-02 3.3379e-02
3.9801e-02 3.3756e-02 3.3782e-02 3.5929e-02 4.1468e-02 3.9630e-02 3.4983e-02 3.3649e-02 3.7081e-02 4.0931e-02 3.3474e-02 4.1230e-02 3.5695e-02 4.0304e-02 3.3449e-02 3.5295e-02
3.9869e-02 3.3954e-02 3.3765e-02 3.6122e-02 4.1675e-02 3.9743e-02 3.5180e-02 3.3849e-02 3.7344e-02 4.1072e-02 3.3448e-02 4.1447e-02 3.5956e-02 4.0712e-02 3.3485e-02 3.5355e-02
4.0124e-02 3.4003e-02 3.3913e-02 3.6183e-02 4.1968e-02 3.9873e-02 3.5274e-02 3.3888e-02 3.7453e-02 4.1338e-02 3.3575e-02 4.1574e-02 3.5985e-02 4.0979e-02 3.3555e-02 3.5523e-02
4.0570e-02 3.4353e-02 3.4243e-02 3.6555e-02 4.2585e-02 4.0294e-02 3.5666e-02 3.4224e-02 3.7912e-02 4.1915e-02 3.3883e-02 4.1995e-02 3.6361e-02 4.1610e-02 3.3832e-02 3.5930e-02
3.9869e-02 3.3750e-02 3.3620e-02 3.5941e-02 4.1983e-02 3.9551e-02 3.5054e-02 3.3612e-02 3.7296e-02 4.1339e-02 3.3248e-02 4.1221e-02 3.5720e-02 4.1089e-02 3.3168e-02 3.5324e-02
3.8850e-02 3.2895e-02 3.2743e-02 3.5036e-02 4.1057e-02 3.8492e-02 3.4176e-02 3.2720e-02 3.6418e-02 4.0474e-02 3.2365e-02 4.0099e-02 3.4794e-02 4.0287e-02 3.2265e-02 3.4474e-02
3.8672e-02 3.2690e-02 3.2601e-02 3.4816e-02 4.0986e-02 3.8172e-02 3.3962e-02 3.2486e-02 3.6189e-02 4.0496e-02 3.2175e-02 3.9745e-02 3.4553e-02 4.0244e-02 3.2034e-02 3.4325e-02
3.9660e-02 3.3456e-02 3.3464e-02 3.5693e-02 4.2212e-02 3.9035e-02 3.4772e-02 3.3226e-02 3.7095e-02 4.1832e-02 3.3000e-02 4.0560e-02 3.5352e-02 4.1492e-02 3.2764e-02 3.5236e-02
4.0133e-02 3.4045e-02 3.3929e-02 3.6326e-02 4.3028e-02 3.9500e-02 3.5353e-02 3.3757e-02 3.7776e-02 4.2775e-02 3.3434e-02 4.1021e-02 3.5927e-02 4.2522e-02 3.3160e-02 3.5798e-02
4.0625e-02 3.4513e-02 3.4431e-02 3.6875e-02 4.3817e-02 3.9853e-02 3.5826e-02 3.4178e-02 3.8342e-02 4.3744e-02 3.3908e-02 4.1331e-02 3.6379e-02 4.3419e-02 3.3522e-02 3.6319e-02
4.1044e-02 3.5072e-02 3.4927e-02 3.7502e-02 4.4646e-02 4.0232e-02 3.6366e-02 3.4685e-02 3.8978e-02 4.4800e-02 3.4420e-02 4.1624e-02 3.6913e-02 4.4430e-02 3.3884e-02 3.6899e-02
4.0480e-02 3.4898e-02 3.4631e-02 3.7308e-02 4.4406e-02 3.9625e-02 3.6105e-02 3.4438e-02 3.8784e-02 4.4835e-02 3.4134e-02 4.0950e-02 3.6642e-02 4.4471e-02 3.3492e-02 3.6616e-02
3.8927e-02 3.3999e-02 3.3516e-02 3.6384e-02 4.3121e-02 3.8101e-02 3.5072e-02 3.3503e-02 3.7752e-02 4.3807e-02 3.3060e-02 3.9360e-02 3.5642e-02 4.3544e-02 3.2353e-02 3.5523e-02
3.9314e-02 3.4437e-02 3.4093e-02 3.6880e-02 4.3721e-02 3.8189e-02 3.5428e-02 3.3870e-02 3.8172e-02 4.4826e-02 3.3570e-02 3.9373e-02 3.5984e-02 4.4296e-02 3.2721e-02 3.6068e-02
4.2225e-02 3.7299e-02 3.6926e-02 3.9987e-02 4.7359e-02 4.0961e-02 3.8280e-02 3.6630e-02 4.1294e-02 4.8927e-02 3.6390e-02 4.2091e-02 3.8887e-02 4.8161e-02 3.5250e-02 3.9126e-02
4.3631e-02 3.9048e-02 3.8471e-02 4.1883e-02 4.9333e-02 4.2278e-02 3.9929e-02 3.8306e-02 4.3169e-02 5.1331e-02 3.7916e-02 4.3428e-02 4.0638e-02 5.0586e-02 3.6619e-02 4.0834e-02
4.4092e-02 3.9966e-02 3.9182e-02 4.2872e-02 5.0226e-02 4.2725e-02 4.0730e-02 3.9140e-02 4.4071e-02 5.2584e-02 3.8640e-02 4.3849e-02 4.1533e-02 5.1907e-02 3.7203e-02 4.1698e-02
4.4394e-02 4.0500e-02 3.9709e-02 4.3425e-02 5.0680e-02 4.2781e-02 4.1121e-02 3.9573e-02 4.4562e-02 5.3406e-02 3.9115e-02 4.3940e-02 4.1990e-02 5.2745e-02 3.7584e-02 4.2213e-02
4.7110e-02 4.3241e-02 4.2403e-02 4.6394e-02 5.4096e-02 4.5400e-02 4.3832e-02 4.2200e-02 4.7541e-02 5.7229e-02 4.1804e-02 4.6477e-02 4.4745e-02 5.6463e-02 3.9965e-02 4.5184e-02
4.6993e-02 4.3654e-02 4.2473e-02 4.6831e-02 5.4214e-02 4.5298e-02 4.4124e-02 4.2547e-02 4.7956e-02 5.7519e-02 4.1889e-02 4.6473e-02 4.5138e-02 5.7234e-02 4.0026e-02 4.5307e-02
4.7668e-02 4.4296e-02 4.3226e-02 4.7472e-02 5.5039e-02 4.5792e-02 4.4718e-02 4.3098e-02 4.8596e-02 5.8579e-02 4.2625e-02 4.6908e-02 4.5730e-02 5.8254e-02 4.0585e-02 4.6092e-02
4.8094e-02 4.4989e-02 4.3711e-02 4.8233e-02 5.5754e-02 4.6256e-02 4.5388e-02 4.3740e-02 4.9389e-02 5.9402e-02 4.3122e-02 4.7395e-02 4.6420e-02 5.9477e-02 4.1006e-02 4.6667e-02
4.7352e-02 4.4484e-02 4.3083e-02 4.7649e-02 5.5013e-02 4.5519e-02 4.4831e-02 4.3174e-02 4.8820e-02 5.8642e-02 4.2517e-02 4.6664e-02 4.5871e-02 5.9073e-02 4.0377e-02 4.5996e-02
4.6925e-02 4.4089e-02 4.2712e-02 4.7196e-02 5.4537e-02 4.4988e-02 4.4420e-02 4.2718e-02 4.8379e-02 5.8156e-02 4.2145e-02 4.6143e-02 4.5413e-02 5.8796e-02 3.9950e-02 4.5532e-02
4.7987e-02 4.5062e-02 4.3713e-02 4.8270e-02 5.5847e-02 4.5947e-02 4.5420e-02 4.3614e-02 4.9472e-02 5.9569e-02 4.3139e-02 4.7088e-02 4.6414e-02 6.0329e-02 4.0784e-02 4.6540e-02
4.8332e-02 4.5512e-02 4.4027e-02 4.8703e-02 5.6371e-02 4.6271e-02 4.5853e-02 4.3976e-02 4.9984e-02 6.0096e-02 4.3480e-02 4.7435e-02 4.6843e-02 6.1209e-02 4.1035e-02 4.6915e-02
4.8445e-02 4.5611e-02 4.4128e-02 4.8803e-02 5.6542e-02 4.6285e-02 4.5957e-02 4.3996e-02 5.0096e-02 6.0262e-02 4.3562e-02 4.7463e-02 4.6949e-02 6.1582e-02 4.1058e-02 4.6969e-02
4.8858e-02 4.6027e-02 4.4498e-02 4.9229e-02 5.7101e-02 4.6629e-02 4.6383e-02 4.4343e-02 5.0572e-02 6.0818e-02 4.3939e-02 4.7825e-02 4.7358e-02 6.2288e-02 4.1332e-02 4.7360e-02
4.8972e-02 4.6152e-02 4.4576e-02 4.9412e-02 5.7326e-02 4.6716e-02 4.6549e-02 4.4406e-02 5.0798e-02 6.0982e-02 4.4029e-02 4.7929e-02 4.7473e-02 6.2713e-02 4.1348e-02 4.7409e-02
4.9118e-02 4.6221e-02 4.4630e-02 4.9477e-02 5.7553e-02 4.6832e-02 4.6663e-02 4.4406e-02 5.0922e-02 6.1098e-02 4.4080e-02 4.8024e-02 4.7538e-02 6.3058e-02 4.1327e-02 4.7431e-02
4.7953e-02 4.5089e-02 4.3437e-02 4.8285e-02 5.6247e-02 4.5757e-02 4.5601e-02 4.3290e-02 4.9816e-02 5.9539e-02 4.2903e-02 4.6941e-02 4.6354e-02 6.1793e-02 4.0214e-02 4.6138e-02
4.7323e-02 4.4189e-02 4.2690e-02 4.7346e-02 5.5414e-02 4.5054e-02 4.4797e-02 4.2358e-02 4.8924e-02 5.8501e-02 4.2128e-02 4.6210e-02 4.5457e-02 6.0881e-02 3.9447e-02 4.5241e-02
4.7576e-02 4.4179e-02 4.2738e-02 4.7341e-02 5.5644e-02 4.5277e-02 4.4874e-02 4.2273e-02 4.9005e-02 5.8628e-02 4.2150e-02 4.6428e-02 4.5460e-02 6.1212e-02 3.9414e-02 4.5160e-02
4.7063e-02 4.3458e-02 4.2053e-02 4.6595e-02 5.4947e-02 4.4793e-02 4.4255e-02 4.1519e-02 4.8346e-02 5.7786e-02 4.1465e-02 4.5961e-02 4.4713e-02 6.0616e-02 3.8745e-02 4.4359e-02
4.6188e-02 4.2275e-02 4.1017e-02 4.5361e-02 5.3748e-02 4.3913e-02 4.3197e-02 4.0327e-02 4.7198e-02 5.6400e-02 4.0385e-02 4.5085e-02 4.3558e-02 5.9349e-02 3.7720e-02 4.3102e-02
4.4905e-02 4.0791e-02 3.9586e-02 4.3836e-02 5.2120e-02 4.2709e-02 4.1835e-02 3.8877e-02 4.5725e-02 5.4488e-02 3.8932e-02 4.3902e-02 4.2071e-02 5.7691e-02 3.6400e-02 4.1509e-02
4.4089e-02 3.9542e-02 3.8555e-02 4.2563e-02 5.0902e-02 4.1798e-02 4.0758e-02 3.7655e-02 4.4530e-02 5.2988e-02 3.7795e-02 4.3050e-02 4.0903e-02 5.6325e-02 3.5402e-02 4.0205e-02
4.4115e-02 3.9179e-02 3.8277e-02 4.2284e-02 5.0770e-02 4.1788e-02 4.0579e-02 3.7315e-02 4.4343e-02 5.2560e-02 3.7450e-02 4.3104e-02 4.0556e-02 5.6204e-02 3.5122e-02 3.9775e-02
4.3137e-02 3.8030e-02 3.7175e-02 4.1075e-02 4.9501e-02 4.0844e-02 3.9507e-02 3.6170e-02 4.3177e-02 5.0995e-02 3.6307e-02 4.2209e-02 3.9401e-02 5.4837e-02 3.4077e-02 3.8495e-02
4.2652e-02 3.7220e-02 3.6514e-02 4.0208e-02 4.8731e-02 4.0295e-02 3.8785e-02 3.5342e-02 4.2361e-02 4.9986e-02 3.5583e-02 4.1666e-02 3.8585e-02 5.3895e-02 3.3401e-02 3.7673e-02
4.2973e-02 3.7028e-02 3.6574e-02 4.0068e-02 4.8883e-02 4.0493e-02 3.8745e-02 3.5124e-02 4.2322e-02 4.9942e-02 3.5576e-02 4.1841e-02 3.8401e-02 5.3853e-02 3.3346e-02 3.7594e-02
4.3397e-02 3.7127e-02 3.6724e-02 4.0161e-02 4.9229e-02 4.0867e-02 3.8961e-02 3.5152e-02 4.2555e-02 5.0094e-02 3.5663e-02 4.2248e-02 3.8538e-02 5.4217e-02 3.3428e-02 3.7666e-02
4.2564e-02 3.6221e-02 3.5849e-02 3.9274e-02 4.8200e-02 4.0087e-02 3.8141e-02 3.4289e-02 4.1620e-02 4.8837e-02 3.4750e-02 4.1502e-02 3.7668e-02 5.3119e-02 3.2592e-02 3.6652e-02
4.0370e-02 3.4330e-02 3.3841e-02 3.7275e-02 4.5685e-02 3.8114e-02 3.6228e-02 3.2492e-02 3.9575e-02 4.6115e-02 3.2788e-02 3.9514e-02 3.5738e-02 5.0471e-02 3.0799e-02 3.4599e-02
3.7432e-02 3.1569e-02 3.1232e-02 3.4296e-02 4.2089e-02 3.5227e-02 3.3337e-02 2.9822e-02 3.6441e-02 4.2437e-02 3.0268e-02 3.6533e-02 3.2853e-02 4.6410e-02 2.8380e-02 3.1830e-02
3.8664e-02 3.2230e-02 3.2124e-02 3.5116e-02 4.3313e-02 3.6269e-02 3.4200e-02 3.0457e-02 3.7350e-02 4.3574e-02 3.1051e-02 3.7590e-02 3.3616e-02 4.7554e-02 2.9086e-02 3.2601e-02
3.8831e-02 3.2348e-02 3.2153e-02 3.5266e-02 4.3476e-02 3.6452e-02 3.4351e-02 3.0496e-02 3.7540e-02 4.3628e-02 3.1050e-02 3.7840e-02 3.3723e-02 4.7846e-02 2.9086e-02 3.2593e-02
3.9393e-02 3.2558e-02 3.2517e-02 3.5579e-02 4.3981e-02 3.6895e-02 3.4690e-02 3.0677e-02 3.7896e-02 4.4086e-02 3.1315e-02 3.8306e-02 3.3987e-02 4.8331e-02 2.9327e-02 3.2846e-02
3.9753e-02 3.2750e-02 3.2708e-02 3.5797e-02 4.4329e-02 3.7220e-02 3.4964e-02 3.0816e-02 3.8200e-02 4.4347e-02 3.1444e-02 3.8662e-02 3.4198e-02 4.8740e-02 2.9440e-02 3.2959e-02
3.9877e-02 3.2699e-02 3.2710e-02 3.5743e-02 4.4361e-02 3.7279e-02 3.4978e-02 3.0700e-02 3.8257e-02 4.4308e-02 3.1372e-02 3.8757e-02 3.4094e-02 4.8799e-02 2.9375e-02 3.2915e-02
4.0518e-02 3.2999e-02 3.3104e-02 3.6132e-02 4.4967e-02 3.7791e-02 3.5402e-02 3.0941e-02 3.8710e-02 4.4777e-02 3.1702e-02 3.9308e-02 3.4464e-02 4.9378e-02 2.9646e-02 3.3184e-02
4.0583e-02 3.2955e-02 3.3033e-02 3.6105e-02 4.4985e-02 3.7863e-02 3.5434e-02 3.0853e-02 3.8749e-02 4.4614e-02 3.1560e-02 3.9432e-02 3.4427e-02 4.9418e-02 2.9544e-02 3.3043e-02
4.0162e-02 3.2418e-02 3.2541e-02 3.5512e-02 4.4393e-02 3.7438e-02 3.4949e-02 3.0300e-02 3.8242e-02 4.3861e-02 3.1039e-02 3.9006e-02 3.3843e-02 4.8680e-02 2.9038e-02 3.2446e-02
3.9684e-02 3.1755e-02 3.2000e-02 3.4833e-02 4.3717e-02 3.6949e-02 3.4374e-02 2.9669e-02 3.7597e-02 4.2991e-02 3.0438e-02 3.8501e-02 3.3175e-02 4.7798e-02 2.8475e-02 3.1800e-02
3.9185e-02 3.1125e-02 3.1427e-02 3.4185e-02 4.3054e-02 3.6464e-02 3.3822e-02 2.9047e-02 3.7015e-02 4.2124e-02 2.9828e-02 3.8017e-02 3.2550e-02 4.6933e-02 2.7906e-02 3.1128e-02
3.8524e-02 3.0399e-02 3.0740e-02 3.3349e-02 4.2189e-02 3.5837e-02 3.3118e-02 2.8327e-02 3.6243e-02 4.1077e-02 2.9098e-02 3.7381e-02 3.1780e-02 4.5890e-02 2.7232e-02 3.0364e-02
3.8382e-02 2.9990e-02 3.0461e-02 3.2867e-02 4.1820e-02 3.5622e-02 3.2784e-02 2.7894e-02 3.5859e-02 4.0562e-02 2.8753e-02 3.7164e-02 3.1375e-02 4.5316e-02 2.6910e-02 2.9991e-02
3.8695e-02 3.0040e-02 3.0570e-02 3.2919e-02 4.2049e-02 3.5895e-02 3.2943e-02 2.7914e-02 3.6016e-02 4.0620e-02 2.8795e-02 3.7467e-02 3.1435e-02 4.5459e-02 2.6938e-02 3.0007e-02
3.8151e-02 2.9481e-02 3.0016e-02 3.2295e-02 4.1345e-02 3.5365e-02 3.2406e-02 2.7346e-02 3.5439e-02 3.9817e-02 2.8238e-02 3.6955e-02 3.0854e-02 4.4629e-02 2.6395e-02 2.9410e-02
3.7312e-02 2.8686e-02 2.9266e-02 3.1451e-02 4.0328e-02 3.4534e-02 3.1623e-02 2.6576e-02 3.4604e-02 3.8760e-02 2.7468e-02 3.6121e-02 3.0037e-02 4.3487e-02 2.5677e-02 2.8596e-02
3.6648e-02 2.8092e-02 2.8670e-02 3.0763e-02 3.9532e-02 3.3899e-02 3.1014e-02 2.5962e-02 3.3946e-02 3.7953e-02 2.6891e-02 3.5465e-02 2.9398e-02 4.2571e-02 2.5094e-02 2.7959e-02
3.6134e-02 2.7571e-02 2.8197e-02 3.0195e-02 3.8849e-02 3.3337e-02 3.0485e-02 2.5419e-02 3.3361e-02 3.7296e-02 2.6381e-02 3.4903e-02 2.8826e-02 4.1800e-02 2.4609e-02 2.7396e-02
3.6236e-02 2.7537e-02 2.8209e-02 3.0149e-02 3.8878e-02 3.3387e-02 3.0511e-02 2.5348e-02 3.3400e-02 3.7310e-02 2.6347e-02 3.4956e-02 2.8788e-02 4.1788e-02 2.4550e-02 2.7338e-02
3.6501e-02 2.7569e-02 2.8324e-02 3.0260e-02 3.9036e-02 3.3560e-02 3.0632e-02 2.5353e-02 3.3513e-02 3.7431e-02 2.6397e-02 3.5179e-02 2.8878e-02 4.1896e-02 2.4583e-02 2.7350e-02
3.6648e-02 2.7489e-02 2.8311e-02 3.0187e-02 3.9003e-02 3.3649e-02 3.0636e-02 2.5259e-02 3.3511e-02 3.7350e-02 2.6313e-02 3.5323e-02 2.8799e-02 4.1846e-02 2.4516e-02 2.7256e-02
3.6694e-02 2.7292e-02 2.8176e-02 3.0028e-02 3.8792e-02 3.3671e-02 3.0505e-02 2.5068e-02 3.3355e-02 3.7064e-02 2.6126e-02 3.5412e-02 2.8648e-02 4.1633e-02 2.4370e-02 2.7037e-02
3.6151e-02 2.6615e-02 2.7582e-02 2.9318e-02 3.7927e-02 3.3183e-02 2.9838e-02 2.4442e-02 3.2642e-02 3.6097e-02 2.5525e-02 3.4939e-02 2.7997e-02 4.0641e-02 2.3820e-02 2.6453e-02
3.5957e-02 2.6158e-02 2.7235e-02 2.8909e-02 3.7371e-02 3.2980e-02 2.9431e-02 2.4051e-02 3.2135e-02 3.5407e-02 2.5144e-02 3.4807e-02 2.7625e-02 3.9996e-02 2.3481e-02 2.6041e-02
3.4829e-02 2.5150e-02 2.6196e-02 2.7897e-02 3.5937e-02 3.2013e-02 2.8357e-02 2.3147e-02 3.0979e-02 3.3837e-02 2.4160e-02 3.3874e-02 2.6621e-02 3.8431e-02 2.2589e-02 2.5050e-02
3.3338e-02 2.3800e-02 2.4897e-02 2.6476e-02 3.4058e-02 3.0611e-02 2.6889e-02 2.1914e-02 2.9375e-02 3.1883e-02 2.2913e-02 3.2445e-02 2.5287e-02 3.6325e-02 2.1453e-02 2.3761e-02
3.3500e-02 2.3592e-02 2.4857e-02 2.6359e-02 3.3941e-02 3.0676e-02 2.6759e-02 2.1738e-02 2.9221e-02 3.1553e-02 2.2799e-02 3.2571e-02 2.5127e-02 3.6011e-02 2.1356e-02 2.3623e-02
3.3841e-02 2.3670e-02 2.4971e-02 2.6527e-02 3.4113e-02 3.0987e-02 2.6916e-02 2.1803e-02 2.9377e-02 3.1500e-02 2.2843e-02 3.2943e-02 2.5242e-02 3.6102e-02 2.1422e-02 2.3680e-02
3.2305e-02 2.2583e-02 2.3725e-02 2.5409e-02 3.2527e-02 2.9673e-02 2.5730e-02 2.0803e-02 2.8100e-02 2.9803e-02 2.1678e-02 3.1614e-02 2.4142e-02 3.4443e-02 2.0357e-02 2.2507e-02
3.1864e-02 2.1825e-02 2.3232e-02 2.4635e-02 3.1692e-02 2.9051e-02 2.4921e-02 2.0087e-02 2.7201e-02 2.8820e-02 2.1150e-02 3.0916e-02 2.3323e-02 3.3136e-02 1.9833e-02 2.1911e-02
3.4197e-02 2.3141e-02 2.4723e-02 2.6246e-02 3.3760e-02 3.1192e-02 2.6534e-02 2.1303e-02 2.8936e-02 3.0320e-02 2.2435e-02 3.3217e-02 2.4797e-02 3.5083e-02 2.1069e-02 2.3271e-02
3.4731e-02 2.3263e-02 2.4874e-02 2.6537e-02 3.3986e-02 3.1682e-02 2.6768e-02 2.1466e-02 2.9193e-02 3.0115e-02 2.2507e-02 3.3871e-02 2.5041e-02 3.5182e-02 2.1213e-02 2.3363e-02
3.4552e-02 2.2947e-02 2.4524e-02 2.6273e-02 3.3526e-02 3.1565e-02 2.6448e-02 2.1228e-02 2.8838e-02 2.9336e-02 2.2155e-02 3.3856e-02 2.4774e-02 3.4532e-02 2.0945e-02 2.3055e-02
3.4422e-02 2.2636e-02 2.4225e-02 2.6024e-02 3.3077e-02 3.1451e-02 2.6124e-02 2.0971e-02 2.8495e-02 2.8640e-02 2.1845e-02 3.3826e-02 2.4532e-02 3.3874e-02 2.0700e-02 2.2750e-02
3.4345e-02 2.2344e-02 2.4000e-02 2.5840e-02 3.2732e-02 3.1367e-02 2.5842e-02 2.0748e-02 2.8144e-02 2.8107e-02 2.1626e-02 3.3777e-02 2.4294e-02 3.3282e-02 2.0507e-02 2.2541e-02
3.4070e-02 2.2014e-02 2.3682e-02 2.5544e-02 3.2239e-02 3.1084e-02 2.5458e-02 2.0451e-02 2.7741e-02 2.7550e-02 2.1319e-02 3.3520e-02 2.3985e-02 3.2616e-02 2.0231e-02 2.2226e-02
3.4101e-02 2.1900e-02 2.3628e-02 2.5506e-02 3.2130e-02 3.1087e-02 2.5347e-02 2.0361e-02 2.7634e-02 2.7368e-02 2.1253e-02 3.3532e-02 2.3869e-02 3.2332e-02 2.0161e-02 2.2158e-02
3.4171e-02 2.1866e-02 2.3621e-02 2.5573e-02 3.2105e-02 3.1121e-02 2.5307e-02 2.0323e-02 2.7582e-02 2.7281e-02 2.1236e-02 3.3567e-02 2.3870e-02 3.2199e-02 2.0141e-02 2.2164e-02
3.4288e-02 2.1923e-02 2.3691e-02 2.5717e-02 3.2199e-02 3.1199e-02 2.5358e-02 2.0354e-02 2.7663e-02 2.7333e-02 2.1310e-02 3.3656e-02 2.3881e-02 3.2215e-02 2.0167e-02 2.2216e-02
3.4316e-02 2.1978e-02 2.3751e-02 2.5860e-02 3.2299e-02 3.1182e-02 2.5424e-02 2.0375e-02 2.7721e-02 2.7433e-02 2.1322e-02 3.3624e-02 2.3915e-02 3.2315e-02 2.0181e-02 2.2249e-02
3.4315e-02 2.2114e-02 2.3878e-02 2.6089e-02 3.2553e-02 3.1123e-02 2.5568e-02 2.0437e-02 2.7900e-02 2.7778e-02 2.1443e-02 3.3517e-02 2.3971e-02 3.2656e-02 2.0225e-02 2.2356e-02
3.2744e-02 2.1657e-02 2.3060e-02 2.5592e-02 3.1698e-02 2.9807e-02 2.4986e-02 1.9898e-02 2.7312e-02 2.7313e-02 2.0747e-02 3.2106e-02 2.3341e-02 3.2213e-02 1.9513e-02 2.1605e-02
2.9058e-02 1.9675e-02 2.0907e-02 2.3148e-02 2.8671e-02 2.6254e-02 2.2514e-02 1.7890e-02 2.4673e-02 2.5364e-02 1.8865e-02 2.8073e-02 2.0934e-02 2.9266e-02 1.7583e-02 1.9537e-02
3.1314e-02 2.1614e-02 2.2993e-02 2.5434e-02 3.1603e-02 2.8023e-02 2.4694e-02 1.9428e-02 2.7067e-02 2.8742e-02 2.0763e-02 2.9715e-02 2.2680e-02 3.2474e-02 1.9117e-02 2.1378e-02
3.2757e-02 2.3722e-02 2.4732e-02 2.7779e-02 3.4107e-02 2.9234e-02 2.6863e-02 2.1112e-02 2.9565e-02 3.2000e-02 2.2455e-02 3.0910e-02 2.4557e-02 3.5710e-02 2.0472e-02 2.3044e-02
3.3889e-02 2.5625e-02 2.6488e-02 2.9719e-02 3.6209e-02 2.9901e-02 2.8642e-02 2.2534e-02 3.1565e-02 3.5308e-02 2.4180e-02 3.1383e-02 2.6046e-02 3.8201e-02 2.1751e-02 2.4747e-02
3.7620e-02 2.9952e-02 3.0452e-02 3.4537e-02 4.1390e-02 3.2966e-02 3.3119e-02 2.6128e-02 3.6538e-02 4.1681e-02 2.7917e-02 3.4530e-02 3.0054e-02 4.4216e-02 2.4893e-02 2.8577e-02
3.8289e-02 3.2363e-02 3.2163e-02 3.6986e-02 4.3295e-02 3.3476e-02 3.5230e-02 2.8087e-02 3.8967e-02 4.4942e-02 2.9741e-02 3.5012e-02 3.2084e-02 4.6831e-02 2.6345e-02 3.0577e-02
3.9996e-02 3.5314e-02 3.4904e-02 4.0032e-02 4.6076e-02 3.4615e-02 3.7890e-02 3.0544e-02 4.1934e-02 4.9267e-02 3.2410e-02 3.6075e-02 3.4567e-02 4.9817e-02 2.8520e-02 3.3429e-02
4.3722e-02 4.0402e-02 3.9511e-02 4.5506e-02 5.1321e-02 3.7618e-02 4.2814e-02 3.4873e-02 4.7369e-02 5.6176e-02 3.6769e-02 3.9202e-02 3.9238e-02 5.5647e-02 3.2290e-02 3.8144e-02
4.6760e-02 4.5044e-02 4.3673e-02 5.0531e-02 5.5746e-02 4.0034e-02 4.7173e-02 3.8876e-02 5.2228e-02 6.2319e-02 4.0661e-02 4.1763e-02 4.3447e-02 6.0525e-02 3.5717e-02 4.2472e-02
4.9858e-02 4.9876e-02 4.8084e-02 5.5735e-02 6.0208e-02 4.2488e-02 5.1665e-02 4.3058e-02 5.7200e-02 6.8598e-02 4.4757e-02 4.4370e-02 4.7812e-02 6.5294e-02 3.9332e-02 4.7079e-02
5.2672e-02 5.4618e-02 5.2387e-02 6.0839e-02 6.4246e-02 4.4704e-02 5.5949e-02 4.7217e-02 6.1902e-02 7.4540e-02 4.8731e-02 4.6733e-02 5.2096e-02 6.9613e-02 4.2888e-02 5.1609e-02
5.4353e-02 5.8505e-02 5.5682e-02 6.4991e-02 6.6963e-02 4.6123e-02 5.9290e-02 5.0745e-02 6.5628e-02 7.9023e-02 5.1795e-02 4.8234e-02 5.5657e-02 7.2704e-02 4.5776e-02 5.5364e-02
4.9683e-02 5.6293e-02 5.2222e-02 6.2334e-02 6.2077e-02 4.2623e-02 5.6355e-02 4.9161e-02 6.2515e-02 7.4219e-02 4.8937e-02 4.4673e-02 5.3472e-02 6.8218e-02 4.3565e-02 5.2861e-02
4.0121e-02 4.6637e-02 4.3280e-02 5.1333e-02 4.9981e-02 3.4303e-02 4.6004e-02 4.0983e-02 5.1071e-02 6.0936e-02 4.0896e-02 3.5761e-02 4.4027e-02 5.4605e-02 3.6516e-02 4.4475e-02
4.5751e-02 5.3052e-02 5.0814e-02 5.8364e-02 5.6384e-02 3.8354e-02 5.1929e-02 4.6957e-02 5.7341e-02 7.0402e-02 4.7862e-02 3.9550e-02 4.9910e-02 6.0365e-02 4.2851e-02 5.2376e-02
5.0869e-02 6.2605e-02 5.7875e-02 6.8712e-02 6.3981e-02 4.3435e-02 6.0753e-02 5.5962e-02 6.7261e-02 8.0460e-02 5.4970e-02 4.4913e-02 5.8955e-02 7.0115e-02 4.9807e-02 6.0951e-02
4.8579e-02 6.1149e-02 5.6561e-02 6.6663e-02 6.0982e-02 4.1475e-02 5.8642e-02 5.5161e-02 6.4880e-02 7.7909e-02 5.4252e-02 4.2479e-02 5.7322e-02 6.6672e-02 4.9530e-02 6.0693e-02
5.1133e-02 6.6097e-02 6.0840e-02 7.1790e-02 6.4295e-02 4.3745e-02 6.2852e-02 6.0327e-02 6.9481e-02 8.3207e-02 5.8868e-02 4.4503e-02 6.1830e-02 7.0609e-02 5.4343e-02 6.6639e-02
5.4347e-02 7.1967e-02 6.5990e-02 7.7734e-02 6.8456e-02 4.6634e-02 6.7842e-02 6.6446e-02 7.4861e-02 8.9539e-02 6.4562e-02 4.7032e-02 6.7152e-02 7.5371e-02 6.0221e-02 7.3848e-02
6.3551e-02 8.5774e-02 7.8750e-02 9.2153e-02 8.0119e-02 5.4597e-02 8.0362e-02 8.0159e-02 8.8310e-02 1.0577e-01 7.7727e-02 5.4512e-02 7.9922e-02 8.8227e-02 7.3422e-02 8.9910e-02
7.0860e-02 9.9224e-02 8.9238e-02 1.0597e-01 9.0201e-02 6.1629e-02 9.2314e-02 9.3972e-02 1.0156e-01 1.1946e-01 8.9248e-02 6.1228e-02 9.2441e-02 1.0091e-01 8.5643e-02 1.0465e-01
7.3616e-02 1.0535e-01 9.3975e-02 1.1166e-01 9.3897e-02 6.4440e-02 9.7298e-02 1.0091e-01 1.0686e-01 1.2506e-01 9.5290e-02 6.3442e-02 9.7963e-02 1.0562e-01 9.2711e-02 1.1300e-01
7.7490e-02 1.1303e-01 1.0013e-01 1.1915e-01 9.9095e-02 6.8243e-02 1.0386e-01 1.0956e-01 1.1388e-01 1.3248e-01 1.0280e-01 6.6663e-02 1.0501e-01 1.1205e-01 1.0145e-01 1.2322e-01
8.1494e-02 1.2088e-01 1.0638e-01 1.2689e-01 1.0448e-01 7.2224e-02 1.1061e-01 1.1854e-01 1.2105e-01 1.4008e-01 1.1055e-01 7.0022e-02 1.1231e-01 1.1871e-01 1.1063e-01 1.3388e-01
8.4932e-02 1.2819e-01 1.1182e-01 1.3381e-01 1.0925e-01 7.5828e-02 1.1677e-01 1.2688e-01 1.2773e-01 1.4675e-01 1.1756e-01 7.3031e-02 1.1896e-01 1.2492e-01 1.1924e-01 1.4381e-01
8.6852e-02 1.3280e-01 1.1510e-01 1.3804e-01 1.1195e-01 7.7963e-02 1.2056e-01 1.3258e-01 1.3172e-01 1.5062e-01 1.2235e-01 7.4631e-02 1.2320e-01 1.2850e-01 1.2556e-01 1.5089e-01
8.7578e-02 1.3552e-01 1.1671e-01 1.4034e-01 1.1316e-01 7.9049e-02 1.2269e-01 1.3630e-01 1.3405e-01 1.5241e-01 1.2534e-01 7.5300e-02 1.2569e-01 1.3040e-01 1.2993e-01 1.5562e-01
8.7883e-02 1.3713e-01 1.1763e-01 1.4156e-01 1.1368e-01 7.9598e-02 1.2383e-01 1.3870e-01 1.3521e-01 1.5321e-01 1.2734e-01 7.5495e-02 1.2716e-01 1.3138e-01 1.3323e-01 1.5905e-01
8.8729e-02 1.3940e-01 1.1919e-01 1.4356e-01 1.1491e-01 8.0613e-02 1.2567e-01 1.4166e-01 1.3706e-01 1.5494e-01 1.2989e-01 7.6154e-02 1.2925e-01 1.3293e-01 1.3699e-01 1.6309e-01
8.8578e-02 1.4028e-01 1.1930e-01 1.4406e-01 1.1495e-01 8.0751e-02 1.2622e-01 1.4300e-01 1.3767e-01 1.5494e-01 1.3085e-01 7.6098e-02 1.2994e-01 1.3344e-01 1.3891e-01 1.6493e-01
7.3304e-02 1.2246e-01 9.8794e-02 1.2556e-01 9.7405e-02 6.8907e-02 1.0995e-01 1.2573e-01 1.2053e-01 1.3019e-01 1.0976e-01 6.5403e-02 1.1399e-01 1.1689e-01 1.1823e-01 1.3952e-01
3.6414e-02 6.0911e-02 4.8840e-02 6.1787e-02 4.8146e-02 3.4352e-02 5.4050e-02 6.1762e-02 5.9584e-02 6.4411e-02 5.4898e-02 3.2586e-02 5.6091e-02 5.7425e-02 5.8742e-02 6.9257e-02
4.0263e-02 6.2590e-02 5.4067e-02 6.4258e-02 5.1516e-02 3.6523e-02 5.6031e-02 6.3589e-02 6.1322e-02 7.0030e-02 6.0332e-02 3.4137e-02 5.7849e-02 5.8489e-02 6.4198e-02 7.5668e-02
5.8224e-02 8.9319e-02 7.8507e-02 9.1519e-02 7.4112e-02 5.2290e-02 8.0107e-02 9.1004e-02 8.7208e-02 1.0080e-01 8.7286e-02 4.8555e-02 8.2412e-02 8.3472e-02 9.3108e-02 1.0995e-01
7.8821e-02 1.2416e-01 1.0667e-01 1.2699e-01 1.0171e-01 7.1624e-02 1.1151e-01 1.2728e-01 1.2140e-01 1.3731e-01 1.1881e-01 6.6742e-02 1.1480e-01 1.1682e-01 1.2779e-01 1.5057e-01
8.6299e-02 1.3795e-01 1.1688e-01 1.4092e-01 1.1221e-01 7.9065e-02 1.2398e-01 1.4174e-01 1.3497e-01 1.5080e-01 1.3050e-01 7.3811e-02 1.2760e-01 1.3015e-01 1.4090e-01 1.6603e-01
8.7722e-02 1.4073e-01 1.1870e-01 1.4348e-01 1.1422e-01 8.0594e-02 1.2644e-01 1.4456e-01 1.3761e-01 1.5312e-01 1.3271e-01 7.5232e-02 1.3017e-01 1.3267e-01 1.4358e-01 1.6924e-01
8.7881e-02 1.4124e-01 1.1892e-01 1.4364e-01 1.1425e-01 8.0584e-02 1.2677e-01 1.4497e-01 1.3798e-01 1.5310e-01 1.3292e-01 7.5348e-02 1.3042e-01 1.3308e-01 1.4425e-01 1.6939e-01
8.8134e-02 1.4202e-01 1.1943e-01 1.4457e-01 1.1477e-01 8.0798e-02 1.2757e-01 1.4592e-01 1.3895e-01 1.5375e-01 1.3360e-01 7.5529e-02 1.3127e-01 1.3404e-01 1.4523e-01 1.7022e-01
8.8047e-02 1.4211e-01 1.1945e-01 1.4470e-01 1.1489e-01 8.0749e-02 1.2768e-01 1.4601e-01 1.3913e-01 1.5378e-01 1.3377e-01 7.5427e-02 1.3126e-01 1.3414e-01 1.4540e-01 1.7034e-01
8.8088e-02 1.4230e-01 1.1951e-01 1.4482e-01 1.1500e-01 8.0798e-02 1.2789e-01 1.4616e-01 1.3945e-01 1.5382e-01 1.3399e-01 7.5441e-02 1.3138e-01 1.3439e-01 1.4564e-01 1.7055e-01
8.7053e-02 1.4086e-01 1.1811e-01 1.4332e-01 1.1378e-01 7.9921e-02 1.2663e-01 1.4461e-01 1.3806e-01 1.5209e-01 1.3256e-01 7.4592e-02 1.3007e-01 1.3304e-01 1.4413e-01 1.6878e-01
8.4591e-02 1.3736e-01 1.1472e-01 1.3977e-01 1.1071e-01 7.7770e-02 1.2348e-01 1.4104e-01 1.3470e-01 1.4789e-01 1.2892e-01 7.2657e-02 1.2673e-01 1.2976e-01 1.4033e-01 1.6425e-01
8.0949e-02 1.3133e-01 1.0969e-01 1.3350e-01 1.0585e-01 7.4336e-02 1.1801e-01 1.3470e-01 1.2881e-01 1.4143e-01 1.2338e-01 6.9430e-02 1.2111e-01 1.2399e-01 1.3427e-01 1.5704e-01
8.0094e-02 1.2943e-01 1.0851e-01 1.3161e-01 1.0458e-01 7.3417e-02 1.1641e-01 1.3268e-01 1.2698e-01 1.3972e-01 1.2203e-01 6.8495e-02 1.1933e-01 1.2219e-01 1.3273e-01 1.5529e-01
8.0977e-02 1.3093e-01 1.0972e-01 1.3324e-01 1.0585e-01 7.4250e-02 1.1794e-01 1.3430e-01 1.2862e-01 1.4121e-01 1.2332e-01 6.9302e-02 1.2077e-01 1.2376e-01 1.3424e-01 1.5688e-01
7.9739e-02 1.2920e-01 1.0800e-01 1.3126e-01 1.0427e-01 7.3125e-02 1.1626e-01 1.3231e-01 1.2694e-01 1.3907e-01 1.2157e-01 6.8277e-02 1.1903e-01 1.2214e-01 1.3229e-01 1.5459e-01
8.0208e-02 1.2990e-01 1.0860e-01 1.3214e-01 1.0490e-01 7.3498e-02 1.1702e-01 1.3306e-01 1.2769e-01 1.3980e-01 1.2224e-01 6.8660e-02 1.1971e-01 1.2278e-01 1.3309e-01 1.5543e-01
7.8358e-02 1.2702e-01 1.0604e-01 1.2900e-01 1.0247e-01 7.1790e-02 1.1437e-01 1.2997e-01 1.2492e-01 1.3648e-01 1.1941e-01 6.7076e-02 1.1694e-01 1.2010e-01 1.2999e-01 1.5174e-01
7.8145e-02 1.2612e-01 1.0574e-01 1.2819e-01 1.0202e-01 7.1448e-02 1.1366e-01 1.2896e-01 1.2410e-01 1.3590e-01 1.1904e-01 6.6691e-02 1.1616e-01 1.1920e-01 1.2946e-01 1.5105e-01
8.0513e-02 1.2972e-01 1.0893e-01 1.3197e-01 1.0510e-01 7.3547e-02 1.1707e-01 1.3265e-01 1.2771e-01 1.3980e-01 1.2249e-01 6.8645e-02 1.1943e-01 1.2271e-01 1.3325e-01 1.5536e-01
7.9538e-02 1.2911e-01 1.0758e-01 1.3120e-01 1.0419e-01 7.2902e-02 1.1651e-01 1.3201e-01 1.2720e-01 1.3827e-01 1.2108e-01 6.8175e-02 1.1903e-01 1.2223e-01 1.3196e-01 1.5360e-01
7.4575e-02 1.2179e-01 1.0074e-01 1.2365e-01 9.7882e-02 6.8533e-02 1.0981e-01 1.2439e-01 1.2008e-01 1.2976e-01 1.1368e-01 6.4173e-02 1.1222e-01 1.1526e-01 1.2391e-01 1.4415e-01
6.5045e-02 1.0733e-01 8.7679e-02 1.0895e-01 8.5734e-02 6.0117e-02 9.6717e-02 1.0966e-01 1.0600e-01 1.1336e-01 9.9229e-02 5.6463e-02 9.8861e-02 1.0171e-01 1.0835e-01 1.2595e-01
5.4572e-02 8.9348e-02 7.3302e-02 9.0585e-02 7.1553e-02 5.0275e-02 8.0445e-02 9.1038e-02 8.8241e-02 9.4702e-02 8.3149e-02 4.7182e-02 8.2181e-02 8.4502e-02 9.0425e-02 1.0502e-01
5.3186e-02 8.5258e-02 7.1373e-02 8.6653e-02 6.9106e-02 4.8445e-02 7.6873e-02 8.6704e-02 8.4213e-02 9.1695e-02 8.0727e-02 4.5331e-02 7.8324e-02 8.0488e-02 8.7430e-02 1.0159e-01
6.0116e-02 9.5651e-02 8.0867e-02 9.7327e-02 7.8065e-02 5.4558e-02 8.6529e-02 9.7301e-02 9.4547e-02 1.0342e-01 9.1195e-02 5.0912e-02 8.7969e-02 9.0391e-02 9.8682e-02 1.1467e-01
5.7289e-02 9.3690e-02 7.6946e-02 9.4890e-02 7.5171e-02 5.2686e-02 8.4476e-02 9.5224e-02 9.2608e-02 9.9012e-02 8.7142e-02 4.9465e-02 8.6073e-02 8.8748e-02 9.4770e-02 1.0989e-01
6.2382e-02 9.8368e-02 8.3856e-02 1.0006e-01 8.0697e-02 5.6285e-02 8.9097e-02 9.9749e-02 9.7161e-02 1.0668e-01 9.4365e-02 5.2478e-02 9.0374e-02 9.2823e-02 1.0190e-01 1.1830e-01
6.4113e-02 1.0419e-01 8.6182e-02 1.0569e-01 8.4106e-02 5.8774e-02 9.4298e-02 1.0580e-01 1.0320e-01 1.1032e-01 9.7387e-02 5.5124e-02 9.5827e-02 9.8724e-02 1.0576e-01 1.2246e-01
6.2564e-02 1.0036e-01 8.3957e-02 1.0166e-01 8.1505e-02 5.6923e-02 9.0762e-02 1.0151e-01 9.9306e-02 1.0695e-01 9.4726e-02 5.3292e-02 9.2026e-02 9.4762e-02 1.0253e-01 1.1878e-01
6.4678e-02 1.0378e-01 8.6772e-02 1.0514e-01 8.4360e-02 5.8874e-02 9.4010e-02 1.0488e-01 1.0277e-01 1.1028e-01 9.7846e-02 5.5120e-02 9.5361e-02 9.8062e-02 1.0593e-01 1.2256e-01
6.8163e-02 1.0863e-01 9.1504e-02 1.1010e-01 8.8773e-02 6.1863e-02 9.8566e-02 1.0970e-01 1.0759e-01 1.1583e-01 1.0308e-01 5.7817e-02 9.9855e-02 1.0260e-01 1.1128e-01 1.2876e-01
7.2481e-02 1.1605e-01 9.7340e-02 1.1743e-01 9.4647e-02 6.5868e-02 1.0533e-01 1.1706e-01 1.1489e-01 1.2305e-01 1.0951e-01 6.1657e-02 1.0660e-01 1.0960e-01 1.1843e-01 1.3695e-01
7.5294e-02 1.2055e-01 1.0108e-01 1.2197e-01 9.8371e-02 6.8447e-02 1.0955e-01 1.2151e-01 1.1948e-01 1.2763e-01 1.1364e-01 6.4074e-02 1.1083e-01 1.1397e-01 1.2294e-01 1.4205e-01
7.7007e-02 1.2352e-01 1.0336e-01 1.2482e-01 1.0071e-01 7.0030e-02 1.1225e-01 1.2442e-01 1.2242e-01 1.3038e-01 1.1617e-01 6.5594e-02 1.1342e-01 1.1680e-01 1.2574e-01 1.4525e-01
7.8065e-02 1.2512e-01 1.0481e-01 1.2634e-01 1.0210e-01 7.0970e-02 1.1374e-01 1.2582e-01 1.2397e-01 1.3193e-01 1.1768e-01 6.6449e-02 1.1485e-01 1.1828e-01 1.2734e-01 1.4694e-01
7.9534e-02 1.2745e-01 1.0673e-01 1.2879e-01 1.0407e-01 7.2322e-02 1.1599e-01 1.2821e-01 1.2647e-01 1.3422e-01 1.1982e-01 6.7746e-02 1.1720e-01 1.2057e-01 1.2969e-01 1.4956e-01
7.8105e-02 1.2582e-01 1.0472e-01 1.2704e-01 1.0247e-01 7.1204e-02 1.1451e-01 1.2653e-01 1.2482e-01 1.3178e-01 1.1768e-01 6.6801e-02 1.1565e-01 1.1912e-01 1.2749e-01 1.4699e-01
7.6318e-02 1.2230e-01 1.0221e-01 1.2351e-01 9.9869e-02 6.9395e-02 1.1133e-01 1.2280e-01 1.2129e-01 1.2845e-01 1.1485e-01 6.5078e-02 1.1236e-01 1.1573e-01 1.2421e-01 1.4310e-01
7.3698e-02 1.1907e-01 9.8581e-02 1.2012e-01 9.6778e-02 6.7363e-02 1.0839e-01 1.1950e-01 1.1821e-01 1.2412e-01 1.1090e-01 6.3276e-02 1.0943e-01 1.1271e-01 1.2019e-01 1.3842e-01
7.4754e-02 1.1834e-01 9.9985e-02 1.1939e-01 9.7331e-02 6.7592e-02 1.0783e-01 1.1848e-01 1.1752e-01 1.2510e-01 1.1217e-01 6.3251e-02 1.0856e-01 1.1175e-01 1.2098e-01 1.3948e-01
7.9179e-02 1.2664e-01 1.0592e-01 1.2769e-01 1.0363e-01 7.1959e-02 1.1540e-01 1.2683e-01 1.2582e-01 1.3271e-01 1.1896e-01 6.7464e-02 1.1621e-01 1.1977e-01 1.2863e-01 1.4816e-01
7.9280e-02 1.2679e-01 1.0600e-01 1.2785e-01 1.0372e-01 7.1997e-02 1.1556e-01 1.2687e-01 1.2598e-01 1.3265e-01 1.1899e-01 6.7568e-02 1.1641e-01 1.1988e-01 1.2866e-01 1.4807e-01
7.9585e-02 1.2734e-01 1.0636e-01 1.2829e-01 1.0417e-01 7.2326e-02 1.1610e-01 1.2732e-01 1.2647e-01 1.3304e-01 1.1945e-01 6.7864e-02 1.1697e-01 1.2038e-01 1.2912e-01 1.4857e-01
7.6078e-02 1.2263e-01 1.0145e-01 1.2342e-01 9.9848e-02 6.9430e-02 1.1185e-01 1.2261e-01 1.2203e-01 1.2707e-01 1.1402e-01 6.5311e-02 1.1265e-01 1.1612e-01 1.2357e-01 1.4202e-01
7.5069e-02 1.1913e-01 1.0004e-01 1.1994e-01 9.7839e-02 6.7951e-02 1.0870e-01 1.1888e-01 1.1840e-01 1.2471e-01 1.1219e-01 6.3769e-02 1.0927e-01 1.1248e-01 1.2110e-01 1.3932e-01
7.8375e-02 1.2483e-01 1.0447e-01 1.2562e-01 1.0240e-01 7.1076e-02 1.1394e-01 1.2455e-01 1.2415e-01 1.3023e-01 1.1725e-01 6.6741e-02 1.1457e-01 1.1794e-01 1.2659e-01 1.4565e-01
7.8458e-02 1.2516e-01 1.0447e-01 1.2598e-01 1.0258e-01 7.1220e-02 1.1428e-01 1.2473e-01 1.2470e-01 1.3015e-01 1.1722e-01 6.6936e-02 1.1477e-01 1.1832e-01 1.2666e-01 1.4562e-01
7.7784e-02 1.2407e-01 1.0348e-01 1.2465e-01 1.0163e-01 7.0588e-02 1.1326e-01 1.2349e-01 1.2351e-01 1.2875e-01 1.1607e-01 6.6382e-02 1.1375e-01 1.1709e-01 1.2542e-01 1.4405e-01
7.7702e-02 1.2383e-01 1.0335e-01 1.2448e-01 1.0160e-01 7.0522e-02 1.1315e-01 1.2322e-01 1.2342e-01 1.2847e-01 1.1583e-01 6.6313e-02 1.1350e-01 1.1688e-01 1.2516e-01 1.4377e-01
7.6935e-02 1.2267e-01 1.0220e-01 1.2331e-01 1.0060e-01 6.9822e-02 1.1216e-01 1.2200e-01 1.2229e-01 1.2691e-01 1.1459e-01 6.5743e-02 1.1245e-01 1.1581e-01 1.2376e-01 1.4208e-01
7.6360e-02 1.2136e-01 1.0137e-01 1.2188e-01 9.9673e-02 6.9161e-02 1.1097e-01 1.2051e-01 1.2095e-01 1.2560e-01 1.1360e-01 6.5130e-02 1.1124e-01 1.1449e-01 1.2257e-01 1.4077e-01
7.6579e-02 1.2175e-01 1.0156e-01 1.2238e-01 1.0001e-01 6.9397e-02 1.1147e-01 1.2092e-01 1.2155e-01 1.2569e-01 1.1373e-01 6.5420e-02 1.1168e-01 1.1480e-01 1.2277e-01 1.4085e-01
7.5077e-02 1.1923e-01 9.9425e-02 1.1962e-01 9.7994e-02 6.8012e-02 1.0914e-01 1.1819e-01 1.1899e-01 1.2281e-01 1.1138e-01 6.4125e-02 1.0920e-01 1.1239e-01 1.2008e-01 1.3775e-01
7.5210e-02 1.1922e-01 9.9563e-02 1.1970e-01 9.8163e-02 6.8108e-02 1.0925e-01 1.1808e-01 1.1902e-01 1.2280e-01 1.1147e-01 6.4233e-02 1.0930e-01 1.1231e-01 1.2007e-01 1.3780e-01
7.2810e-02 1.1619e-01 9.6200e-02 1.1653e-01 9.5270e-02 6.6146e-02 1.0649e-01 1.1511e-01 1.1625e-01 1.1876e-01 1.0788e-01 6.2593e-02 1.0664e-01 1.0952e-01 1.1632e-01 1.3321e-01
6.4338e-02 1.0373e-01 8.4694e-02 1.0396e-01 8.4439e-02 5.8876e-02 9.4945e-02 1.0265e-01 1.0397e-01 1.0486e-01 9.5170e-02 5.5888e-02 9.5144e-02 9.7820e-02 1.0283e-01 1.1750e-01
5.2418e-02 8.4587e-02 6.8597e-02 8.4718e-02 6.8649e-02 4.8056e-02 7.7361e-02 8.3610e-02 8.4887e-02 8.5069e-02 7.7348e-02 4.5745e-02 7.7492e-02 7.9593e-02 8.3466e-02 9.5084e-02
4.5031e-02 7.1644e-02 5.8722e-02 7.1890e-02 5.8666e-02 4.1121e-02 6.5612e-02 7.0694e-02 7.1919e-02 7.2582e-02 6.6154e-02 3.9112e-02 6.5623e-02 6.7386e-02 7.1046e-02 8.1098e-02
4.3619e-02 6.7914e-02 5.6736e-02 6.8165e-02 5.6263e-02 3.9455e-02 6.2217e-02 6.6832e-02 6.8023e-02 6.9705e-02 6.3777e-02 3.7380e-02 6.2153e-02 6.3567e-02 6.8128e-02 7.7722e-02
5.2233e-02 7.9471e-02 6.8217e-02 8.0023e-02 6.6931e-02 4.6633e-02 7.3068e-02 7.8116e-02 7.9719e-02 8.3133e-02 7.6328e-02 4.3898e-02 7.2637e-02 7.4282e-02 8.1047e-02 9.2821e-02
5.4374e-02 8.6586e-02 7.0967e-02 8.7014e-02 7.1116e-02 4.9708e-02 7.9657e-02 8.5447e-02 8.7232e-02 8.7357e-02 7.9712e-02 4.7253e-02 7.9666e-02 8.1346e-02 8.5718e-02 9.7757e-02
4.3906e-02 7.0009e-02 5.6975e-02 7.0073e-02 5.7201e-02 4.0272e-02 6.4094e-02 6.8764e-02 7.0392e-02 7.0099e-02 6.4163e-02 3.8479e-02 6.4080e-02 6.5604e-02 6.8872e-02 7.8240e-02
4.3456e-02 6.7108e-02 5.6233e-02 6.7471e-02 5.5950e-02 3.9394e-02 6.1635e-02 6.5815e-02 6.7435e-02 6.8706e-02 6.3228e-02 3.7400e-02 6.1332e-02 6.2555e-02 6.7158e-02 7.6444e-02
4.2485e-02 6.6449e-02 5.4749e-02 6.6841e-02 5.4919e-02 3.8842e-02 6.1133e-02 6.5231e-02 6.7014e-02 6.7116e-02 6.1607e-02 3.7079e-02 6.0973e-02 6.2135e-02 6.5755e-02 7.4665e-02
4.0492e-02 6.2423e-02 5.1872e-02 6.2752e-02 5.1957e-02 3.6876e-02 5.7452e-02 6.1140e-02 6.2982e-02 6.3310e-02 5.8301e-02 3.5149e-02 5.7110e-02 5.8228e-02 6.2002e-02 7.0557e-02
4.2488e-02 6.4514e-02 5.4380e-02 6.4743e-02 5.4041e-02 3.8329e-02 5.9270e-02 6.2804e-02 6.4938e-02 6.5966e-02 6.1025e-02 3.6433e-02 5.8879e-02 5.9902e-02 6.4569e-02 7.3481e-02
5.1164e-02 7.7632e-02 6.6166e-02 7.8120e-02 6.5626e-02 4.6090e-02 7.1757e-02 7.5726e-02 7.8223e-02 7.9679e-02 7.3782e-02 4.3691e-02 7.1050e-02 7.2261e-02 7.8128e-02 8.8906e-02
5.1579e-02 8.0373e-02 6.6475e-02 8.0504e-02 6.6848e-02 4.7022e-02 7.4141e-02 7.8359e-02 8.1000e-02 8.0308e-02 7.4344e-02 4.4900e-02 7.3553e-02 7.4913e-02 7.9176e-02 8.9696e-02
4.8098e-02 7.4247e-02 6.1518e-02 7.4309e-02 6.1855e-02 4.3832e-02 6.8486e-02 7.2171e-02 7.4966e-02 7.4137e-02 6.8925e-02 4.1838e-02 6.7720e-02 6.8963e-02 7.3122e-02 8.2868e-02
4.3163e-02 6.7639e-02 5.4756e-02 6.7857e-02 5.5945e-02 3.9844e-02 6.2566e-02 6.5918e-02 6.8641e-02 6.6345e-02 6.1495e-02 3.8262e-02 6.2249e-02 6.3037e-02 6.5472e-02 7.4014e-02
2.8145e-02 4.4984e-02 3.5124e-02 4.5187e-02 3.6616e-02 2.6519e-02 4.1542e-02 4.3702e-02 4.5825e-02 4.2920e-02 3.9709e-02 2.5786e-02 4.1367e-02 4.2140e-02 4.2369e-02 4.7152e-02
1.6965e-02 2.6066e-02 2.0487e-02 2.6366e-02 2.1575e-02 1.6321e-02 2.4319e-02 2.5471e-02 2.6614e-02 2.4963e-02 2.2941e-02 1.5898e-02 2.4249e-02 2.4574e-02 2.4306e-02 2.6766e-02
1.2170e-02 1.6773e-02 1.4163e-02 1.6996e-02 1.4672e-02 1.1505e-02 1.5684e-02 1.6206e-02 1.7072e-02 1.7039e-02 1.5601e-02 1.1120e-02 1.5622e-02 1.5688e-02 1.6107e-02 1.7721e-02
1.2823e-02 1.7000e-02 1.4942e-02 1.7299e-02 1.5203e-02 1.1929e-02 1.5961e-02 1.6350e-02 1.7257e-02 1.7705e-02 1.6343e-02 1.1443e-02 1.5781e-02 1.5723e-02 1.6749e-02 1.8465e-02
1.9069e-02 2.5489e-02 2.2948e-02 2.6012e-02 2.3026e-02 1.7213e-02 2.3939e-02 2.4276e-02 2.5776e-02 2.6699e-02 2.5260e-02 1.6324e-02 2.3570e-02 2.3411e-02 2.5647e-02 2.8715e-02
1.9973e-02 2.8838e-02 2.3957e-02 2.9171e-02 2.4761e-02 1.8612e-02 2.7003e-02 2.7704e-02 2.9582e-02 2.8267e-02 2.6569e-02 1.7955e-02 2.6583e-02 2.6714e-02 2.7574e-02 3.0575e-02
1.7322e-02 2.4280e-02 2.0465e-02 2.4612e-02 2.1246e-02 1.6164e-02 2.2748e-02 2.3215e-02 2.4862e-02 2.4092e-02 2.2722e-02 1.5583e-02 2.2590e-02 2.2512e-02 2.3345e-02 2.5719e-02
1.7244e-02 2.3616e-02 2.0272e-02 2.3938e-02 2.0857e-02 1.6035e-02 2.2155e-02 2.2298e-02 2.4231e-02 2.3632e-02 2.2417e-02 1.5379e-02 2.1695e-02 2.1610e-02 2.2840e-02 2.5071e-02
1.8909e-02 2.5874e-02 2.2287e-02 2.6111e-02 2.2957e-02 1.7508e-02 2.4395e-02 2.4374e-02 2.6466e-02 2.5740e-02 2.4599e-02 1.6752e-02 2.3784e-02 2.3701e-02 2.5009e-02 2.7587e-02
1.9641e-02 2.7072e-02 2.3138e-02 2.7267e-02 2.4042e-02 1.8275e-02 2.5546e-02 2.5480e-02 2.7691e-02 2.6541e-02 2.5589e-02 1.7569e-02 2.5138e-02 2.4856e-02 2.5926e-02 2.8546e-02
1.9955e-02 2.7304e-02 2.3286e-02 2.7396e-02 2.4227e-02 1.8390e-02 2.5664e-02 2.5515e-02 2.7711e-02 2.6553e-02 2.5627e-02 1.7772e-02 2.5000e-02 2.4878e-02 2.6008e-02 2.8666e-02
2.1722e-02 2.9385e-02 2.5372e-02 2.9372e-02 2.6320e-02 1.9910e-02 2.7818e-02 2.7349e-02 3.0153e-02 2.8512e-02 2.7847e-02 1.9166e-02 2.6973e-02 2.6836e-02 2.8101e-02 3.0741e-02
2.3994e-02 3.3110e-02 2.8130e-02 3.3067e-02 2.9382e-02 2.2104e-02 3.1309e-02 3.0464e-02 3.3950e-02 3.1415e-02 3.0853e-02 2.1268e-02 3.0532e-02 3.0117e-02 3.1177e-02 3.4360e-02
2.5145e-02 3.4159e-02 2.9409e-02 3.4062e-02 3.0526e-02 2.2913e-02 3.2302e-02 3.1383e-02 3.5177e-02 3.2410e-02 3.2130e-02 2.2134e-02 3.1342e-02 3.1110e-02 3.2351e-02 3.5561e-02
2.9278e-02 4.0144e-02 3.4373e-02 3.9862e-02 3.5811e-02 2.6642e-02 3.7957e-02 3.6840e-02 4.1112e-02 3.7585e-02 3.7414e-02 2.5771e-02 3.6628e-02 3.6467e-02 3.7768e-02 4.1734e-02
3.2064e-02 4.3820e-02 3.7379e-02 4.3560e-02 3.9023e-02 2.8991e-02 4.1439e-02 4.0149e-02 4.5194e-02 4.0676e-02 4.0782e-02 2.8021e-02 4.0301e-02 3.9709e-02 4.1197e-02 4.5381e-02
4.1169e-02 5.5775e-02 4.8698e-02 5.4940e-02 5.0292e-02 3.6830e-02 5.2760e-02 5.0679e-02 5.7227e-02 5.2174e-02 5.3070e-02 3.5363e-02 5.0595e-02 5.0032e-02 5.3032e-02 5.9082e-02
4.8185e-02 6.8036e-02 5.7370e-02 6.6907e-02 6.0223e-02 4.3666e-02 6.4435e-02 6.1829e-02 7.0127e-02 6.1655e-02 6.2688e-02 4.2312e-02 6.1947e-02 6.1200e-02 6.3263e-02 7.0547e-02
4.6511e-02 6.6738e-02 5.4966e-02 6.5639e-02 5.8292e-02 4.2537e-02 6.3186e-02 6.0866e-02 6.8872e-02 5.9423e-02 6.0159e-02 4.1537e-02 6.0946e-02 6.0174e-02 6.1097e-02 6.7865e-02
4.2170e-02 5.9329e-02 4.9516e-02 5.8553e-02 5.2095e-02 3.8423e-02 5.6161e-02 5.4094e-02 6.1269e-02 5.3343e-02 5.4145e-02 3.7496e-02 5.4351e-02 5.3635e-02 5.4718e-02 6.0494e-02
4.5086e-02 6.2519e-02 5.3161e-02 6.1496e-02 5.5747e-02 4.0824e-02 5.9383e-02 5.6880e-02 6.4369e-02 5.6945e-02 5.7832e-02 3.9619e-02 5.6920e-02 5.6316e-02 5.8265e-02 6.4789e-02

